Parameter Synthesis for Markov Models: Covering the Parameter Space

Markov chain analysis is a key technique in formal verification. A practical obstacle is that all probabilities in Markov models need to be known. However, system quantities such as failure rates or packet loss ratios, etc. are often not -- or only partially -- known. This motivates considering parametric models with transitions labeled with functions over parameters. Whereas traditional Markov chain analysis relies on a single, fixed set of probabilities, analysing parametric Markov models focuses on synthesising parameter values that establish a given safety or performance specification $\varphi$. Examples are: what component failure rates ensure the probability of a system breakdown to be below 0.00000001?, or which failure rates maximise the performance, for instance the throughput, of the system? This paper presents various analysis algorithms for parametric discrete-time Markov chains and Markov decision processes. We focus on three problems: (a) do all parameter values within a given region satisfy $\varphi$?, (b) which regions satisfy $\varphi$ and which ones do not?, and (c) an approximate version of (b) focusing on covering a large fraction of all possible parameter values. We give a detailed account of the various algorithms, present a software tool realising these techniques, and report on an extensive experimental evaluation on benchmarks that span a wide range of applications.

==> plots/covered_area_herman.csv <==
etr quad area;etr quad time;pla quad area;pla quad time;sf quad area;sf quad time;etr rectangle area;etr rectangle time;pla rectangle area;pla rectangle time;sf rectangle area;sf rectangle time
0;0.01;0;0.01;0;0.01;0;0.01;0;0.01;0;0.01
0.25;0.04;0.00;0.01;0.25;0.07;0.39;0.03;0.00;0.00;0.39;0.08
0.50;0.08;0.00;0.01;0.50;0.16;0.78;0.06;0.00;0.01;0.78;0.14
0.62;0.12;0.00;0.01;0.62;0.24;0.78;0.09;0.00;0.01;0.78;0.22
0.75;0.15;0.25;0.01;0.75;0.34;0.83;0.15;0.25;0.01;0.83;0.27
0.75;0.19;0.25;0.01;0.75;0.79;0.89;0.22;0.25;0.01;0.89;0.28
0.75;0.24;0.50;0.02;0.75;0.91;0.89;0.26;0.50;0.02;0.89;0.61
0.81;0.29;0.50;0.02;0.81;0.96;0.91;0.29;0.50;0.02;0.91;0.70
0.87;0.38;0.50;0.02;0.87;1.03;0.91;0.33;0.50;0.02;0.91;0.73
0.90;0.41;0.50;0.03;0.90;1.10;0.94;0.36;0.50;0.03;0.94;0.78
0.94;0.45;0.56;0.03;0.94;1.20;0.94;0.58;0.56;0.03;0.94;0.83
0.94;0.51;0.56;0.03;0.94;1.29;0.95;0.61;0.56;0.03;0.94;0.91
0.94;0.60;0.56;0.03;0.94;10.16;0.95;0.64;0.56;0.03;0.95;0.95
0.95;0.70;0.62;0.03;0.95;10.22;0.95;0.66;0.62;0.04;0.96;0.95
0.95;0.75;0.62;0.04;0.95;10.30;0.96;0.69;0.62;0.04;0.96;0.96
0.95;0.79;0.62;0.04;0.95;10.78;0.97;0.74;0.62;0.04;0.97;0.97
0.97;0.89;0.62;0.04;0.95;10.89;0.97;0.81;0.62;0.04;0.97;1.00
0.97;0.92;0.62;0.04;0.97;10.96;0.97;0.83;0.62;0.05;0.97;1.05
0.98;0.97;0.62;0.05;0.97;11.00;0.97;0.86;0.62;0.05;0.98;1.05
0.98;1.07;0.62;0.05;0.98;11.09;0.98;0.89;0.62;0.05;0.98;1.11
0.98;1.17;0.62;0.05;0.98;11.16;0.98;0.92;0.62;0.06;0.98;1.16
0.99;1.29;0.62;0.05;0.98;11.22;0.98;0.96;0.62;0.06;0.99;1.20
0.99;1.34;0.62;0.06;0.99;11.30;0.99;1.00;0.62;0.06;0.99;1.25
0.99;1.39;0.62;0.06;0.99;11.35;0.99;1.02;0.62;0.07;;
0.99;1.45;0.62;0.06;0.99;11.43;;;0.62;0.07;;
;;0.62;0.07;0.99;11.92;;;0.62;0.07;;
;;0.64;0.07;0.99;12.01;;;0.64;0.07;;
;;0.64;0.07;;;;;0.64;0.08;;
;;0.64;0.07;;;;;0.64;0.08;;
;;0.64;0.08;;;;;0.64;0.08;;
;;0.64;0.08;;;;;0.64;0.08;;
;;0.64;0.08;;;;;0.64;0.09;;
;;0.64;0.09;;;;;0.64;0.09;;
;;0.64;0.09;;;;;0.64;0.09;;
;;0.64;0.09;;;;;0.64;0.10;;
;;0.64;0.10;;;;;0.64;0.10;;
;;0.64;0.10;;;;;0.64;0.10;;
;;0.64;0.10;;;;;0.64;0.11;;
;;0.64;0.11;;;;;0.64;0.11;;
;;0.64;0.11;;;;;0.64;0.11;;
;;0.64;0.11;;;;;0.64;0.12;;
;;0.64;0.12;;;;;0.64;0.12;;
;;0.64;0.12;;;;;0.64;0.12;;
;;0.64;0.12;;;;;0.64;0.13;;
;;0.64;0.12;;;;;0.64;0.13;;
;;0.65;0.13;;;;;0.65;0.13;;
;;0.65;0.13;;;;;0.65;0.14;;
;;0.65;0.13;;;;;0.65;0.14;;
;;0.65;0.13;;;;;0.65;0.14;;
;;0.65;0.14;;;;;0.65;0.15;;
;;0.65;0.14;;;;;0.65;0.15;;
;;0.65;0.14;;;;;0.65;0.15;;
;;0.65;0.15;;;;;0.65;0.16;;
;;0.65;0.15;;;;;0.65;0.16;;
;;0.65;0.15;;;;;0.65;0.16;;
;;0.65;0.16;;;;;0.65;0.17;;
;;0.65;0.16;;;;;0.65;0.17;;
;;0.65;0.16;;;;;0.65;0.17;;
;;0.65;0.17;;;;;0.65;0.18;;
;;0.65;0.17;;;;;0.65;0.18;;
;;0.65;0.18;;;;;0.65;0.19;;
;;0.65;0.18;;;;;0.65;0.19;;
;;0.65;0.18;;;;;0.65;0.19;;
;;0.65;0.19;;;;;0.65;0.20;;
;;0.65;0.19;;;;;0.65;0.20;;
;;0.65;0.19;;;;;0.65;0.20;;
;;0.65;0.20;;;;;0.65;0.21;;
;;0.65;0.20;;;;;0.65;0.21;;
;;0.65;0.20;;;;;0.65;0.22;;
;;0.65;0.20;;;;;0.65;0.22;;
;;0.65;0.21;;;;;0.65;0.22;;
;;0.65;0.21;;;;;0.65;0.23;;
;;0.65;0.21;;;;;0.65;0.23;;
;;0.65;0.22;;;;;0.65;0.23;;
;;0.65;0.22;;;;;0.65;0.24;;
;;0.65;0.23;;;;;0.65;0.24;;
;;0.65;0.23;;;;;0.65;0.24;;
;;0.65;0.23;;;;;0.65;0.25;;
;;0.65;0.24;;;;;0.65;0.26;;
;;0.65;0.24;;;;;0.65;0.26;;
;;0.65;0.25;;;;;0.65;0.26;;
;;0.65;0.25;;;;;0.65;0.27;;
;;0.65;0.25;;;;;0.65;0.27;;
;;0.65;0.26;;;;;0.65;0.27;;
;;0.65;0.26;;;;;0.65;0.28;;
;;0.65;0.27;;;;;0.65;0.28;;
;;0.65;0.27;;;;;0.65;0.29;;
;;0.65;0.27;;;;;0.65;0.29;;
;;0.65;0.28;;;;;0.65;0.30;;
;;0.65;0.28;;;;;0.65;0.30;;
;;0.66;0.28;;;;;0.66;0.30;;
;;0.66;0.28;;;;;0.66;0.30;;
;;0.66;0.29;;;;;0.66;0.31;;
;;0.66;0.29;;;;;0.66;0.31;;
;;0.66;0.30;;;;;0.66;0.32;;
;;0.66;0.30;;;;;0.66;0.32;;
;;0.66;0.30;;;;;0.66;0.32;;
;;0.66;0.31;;;;;0.66;0.33;;
;;0.66;0.31;;;;;0.66;0.33;;
;;0.66;0.77;;;;;0.66;0.80;;
;;0.66;1.38;;;;;0.66;1.40;;
;;0.66;2.13;;;;;0.66;2.14;;
;;0.66;3.06;;;;;0.66;3.03;;
;;0.66;4.12;;;;;0.66;4.05;;
;;0.66;5.32;;;;;0.66;5.22;;
;;0.66;6.70;;;;;0.66;6.55;;
;;0.66;8.25;;;;;0.66;8.17;;
;;0.66;10.00;;;;;0.66;9.99;;
;;0.66;11.85;;;;;0.66;11.80;;
;;0.66;13.87;;;;;0.66;13.76;;
;;0.66;16.01;;;;;0.66;15.91;;
;;0.66;18.23;;;;;0.66;18.16;;
;;0.66;20.66;;;;;0.66;20.65;;
;;0.66;23.25;;;;;0.66;23.28;;
;;0.66;26.01;;;;;0.66;26.09;;
;;0.66;28.94;;;;;0.66;29.10;;
;;0.66;32.00;;;;;0.66;32.23;;
;;0.66;35.22;;;;;0.66;35.49;;
;;0.66;38.60;;;;;0.66;38.92;;
;;0.66;42.15;;;;;0.66;42.50;;
;;0.66;45.89;;;;;0.66;46.50;;
;;0.66;49.84;;;;;0.66;50.81;;
;;0.66;54.53;;;;;0.66;54.98;;
;;0.66;58.84;;;;;0.66;59.28;;
;;0.66;63.73;;;;;0.66;63.65;;
;;0.66;68.52;;;;;0.66;68.22;;
;;0.66;73.38;;;;;0.66;72.94;;
;;0.66;78.35;;;;;0.66;77.82;;
;;0.66;83.51;;;;;0.66;82.87;;
;;0.66;88.85;;;;;0.66;88.14;;
;;0.66;94.33;;;;;0.66;93.54;;
;;0.66;100.02;;;;;0.66;99.13;;
;;0.66;105.92;;;;;0.66;104.93;;
;;0.66;111.90;;;;;0.66;110.93;;
;;0.66;117.99;;;;;0.66;117.06;;
;;0.66;124.23;;;;;0.66;123.33;;
;;0.66;130.66;;;;;0.66;129.75;;
;;0.66;137.25;;;;;0.66;136.31;;
;;0.66;144.00;;;;;0.66;142.99;;
;;0.66;150.91;;;;;0.66;149.82;;
;;0.66;157.99;;;;;0.66;156.82;;
;;0.66;165.35;;;;;0.66;164.05;;
;;0.66;172.76;;;;;0.66;171.37;;
;;0.66;180.36;;;;;0.66;178.85;;
;;0.66;188.15;;;;;0.66;186.49;;
;;0.66;196.25;;;;;0.66;194.38;;
;;0.66;204.46;;;;;0.66;202.37;;
;;0.66;212.80;;;;;0.66;210.50;;
;;0.66;221.30;;;;;0.66;218.83;;
;;0.66;229.96;;;;;0.66;227.29;;
;;0.66;238.87;;;;;0.66;236.02;;
;;0.66;247.85;;;;;0.66;244.83;;
;;0.66;257.08;;;;;0.66;253.81;;
;;0.66;266.41;;;;;0.66;262.93;;
;;0.66;275.91;;;;;0.66;272.25;;
;;0.66;285.67;;;;;0.66;281.73;;
;;0.66;295.54;;;;;0.66;291.40;;
;;0.66;305.58;;;;;0.66;301.20;;
;;0.66;315.81;;;;;0.66;311.17;;
;;0.66;326.18;;;;;0.66;321.32;;
;;0.66;336.81;;;;;0.66;331.75;;
;;0.66;347.52;;;;;0.66;342.22;;
;;0.66;358.38;;;;;0.66;352.92;;
;;0.66;369.41;;;;;0.66;363.75;;
;;0.66;380.66;;;;;0.66;374.75;;
;;0.66;392.06;;;;;0.66;385.93;;
;;0.66;403.73;;;;;0.66;397.35;;
;;0.66;415.45;;;;;0.66;408.85;;
;;0.66;427.38;;;;;0.66;420.51;;
;;0.66;439.26;;;;;0.66;432.33;;
;;0.66;451.58;;;;;0.66;444.41;;
;;0.66;463.89;;;;;0.66;456.58;;
;;0.66;476.22;;;;;0.66;468.89;;
;;0.66;489.18;;;;;0.66;481.40;;
;;0.66;502.18;;;;;0.66;494.18;;
;;0.66;515.04;;;;;0.66;507.05;;
;;0.66;528.11;;;;;0.66;519.97;;
;;0.66;541.29;;;;;0.66;533.17;;
;;0.66;554.67;;;;;0.66;546.67;;
;;0.66;568.26;;;;;0.66;560.34;;
;;0.66;582.18;;;;;0.66;574.17;;
;;0.66;596.41;;;;;0.66;588.27;;
;;0.66;610.69;;;;;0.66;602.46;;
;;0.66;625.17;;;;;0.66;616.80;;
;;0.66;639.80;;;;;0.66;631.30;;
;;0.66;654.58;;;;;0.66;645.97;;
;;0.66;669.54;;;;;0.66;660.84;;
;;0.66;684.67;;;;;0.66;675.86;;
;;0.66;699.96;;;;;0.66;691.08;;
;;0.66;717.06;;;;;0.66;706.53;;
;;0.66;732.77;;;;;0.66;722.06;;
;;0.66;748.71;;;;;0.66;737.91;;
;;0.66;764.70;;;;;0.66;753.77;;
;;0.66;781.02;;;;;0.66;769.96;;
;;0.66;797.36;;;;;0.66;786.17;;
;;0.66;813.89;;;;;0.66;802.54;;
;;0.66;830.55;;;;;0.66;819.11;;
;;0.66;847.37;;;;;0.66;835.94;;


==> plots/covered_area_nand_01.csv <==
no;etr quad area;etr quad time;pla quad area;pla quad time;sf quad area;sf quad time;etr rectangle area;etr rectangle time;pla rectangle area;pla rectangle time;sf rectangle area;sf rectangle time
0;0;0.01;0;0.01;0;0.01;0;0.01;0;0.01;0;0.01
1;0.00;10.09;0.00;0.01;0.25;2.11;0.79;2.63;0.00;0.01;0.79;3.08
;0.00;20.19;0.00;0.01;0.25;10.11;0.79;10.11;0.00;0.01;0.88;5.94
;0.06;29.29;0.00;0.02;0.31;13.15;0.88;18.81;0.00;0.02;0.88;10.11
;0.06;30.29;0.00;0.02;0.31;20.22;0.88;20.20;0.00;0.02;0.88;20.22
;0.06;40.38;0.00;0.02;0.37;22.73;0.88;30.29;0.00;0.03;0.88;30.32
;0.06;50.51;0.06;0.03;0.44;27.03;0.88;40.38;0.06;0.03;0.88;40.43
;0.06;60.59;0.12;0.03;0.50;28.70;0.88;50.49;0.12;0.03;0.90;40.91
;0.06;70.67;0.12;0.03;0.50;30.34;0.88;60.58;0.12;0.03;0.90;50.54
;0.06;80.76;0.12;0.03;0.50;40.43;0.88;70.67;0.12;0.04;0.90;60.64
;0.12;89.50;0.19;0.03;0.56;43.26;0.88;80.75;0.19;0.04;0.90;70.74
;0.12;90.86;0.25;0.04;0.62;44.52;0.88;90.83;0.25;0.04;0.90;80.83
;0.12;100.95;0.25;0.04;0.62;45.62;0.88;100.91;0.25;0.04;0.90;90.93
;0.12;111.04;0.25;0.04;0.64;46.93;0.88;111.01;0.25;0.04;0.90;101.03
;0.19;120.95;0.31;0.04;0.64;50.58;0.88;121.11;0.31;0.05;0.90;111.11
;0.19;121.14;0.37;0.04;0.65;51.98;0.88;131.19;0.37;0.05;0.90;111.44
;0.19;131.23;0.44;0.04;0.65;60.69;0.88;141.28;0.44;0.05;0.91;112.10
;0.19;141.34;0.50;0.05;0.67;64.88;0.88;151.38;0.50;0.05;0.91;112.17
;0.19;151.46;0.50;0.05;0.68;66.21;0.88;161.47;0.50;0.05;0.91;112.82
;0.19;161.56;0.56;0.05;0.70;69.98;0.88;171.56;0.56;0.06;0.92;112.89
;0.20;166.95;0.62;0.05;0.70;70.80;0.88;181.65;0.62;0.06;0.92;113.52
;0.20;171.65;0.68;0.05;0.72;74.94;0.88;191.75;0.68;0.06;0.92;113.59
;0.20;181.76;0.68;0.06;0.73;75.98;0.88;201.85;0.68;0.06;0.93;114.21
;0.22;190.02;0.70;0.06;0.75;80.18;0.88;211.95;0.70;0.06;0.93;114.28
;0.22;191.88;0.72;0.06;0.75;80.93;0.88;222.05;0.72;0.07;0.93;114.96
;0.22;202.00;0.73;0.06;0.76;82.38;0.88;232.15;0.73;0.07;0.93;121.26
;0.22;212.12;0.75;0.06;0.78;86.90;0.88;242.24;0.75;0.07;0.94;121.95
;0.22;222.24;0.76;0.06;0.79;87.95;0.88;252.35;0.76;0.07;0.94;131.35
;0.22;232.35;0.78;0.07;0.79;91.05;0.88;262.45;0.78;0.07;0.94;132.08
;0.22;242.47;0.79;0.07;0.81;91.87;0.88;272.55;0.79;0.07;0.94;141.45
;0.22;252.59;0.81;0.07;0.81;101.15;0.88;282.65;0.81;0.07;0.94;142.11
;0.22;262.71;0.82;0.07;0.82;104.50;0.88;292.75;0.82;0.07;0.94;151.56
;0.22;272.82;0.84;0.07;0.84;105.40;0.88;302.85;0.84;0.08;0.94;152.23
;0.22;282.94;0.86;0.07;0.84;106.22;0.88;312.95;0.86;0.08;0.94;161.68
;0.22;293.06;0.87;0.07;0.84;111.28;0.88;323.05;0.87;0.08;0.95;162.38
;0.22;303.17;0.89;0.08;0.85;112.22;0.88;333.15;0.89;0.08;0.95;171.78
;0.23;309.06;0.89;0.08;0.85;121.40;0.88;343.25;0.89;0.09;0.95;172.40
;0.23;313.28;0.89;0.08;0.85;122.24;0.88;353.36;0.89;0.09;0.95;172.47
;0.23;323.40;0.90;0.09;0.85;131.42;0.88;363.46;0.90;0.09;0.96;173.10
;0.25;332.77;0.92;0.09;0.86;132.27;0.88;373.57;0.92;0.09;0.96;181.89
;0.25;333.53;0.92;0.09;0.86;141.53;0.88;383.67;0.92;0.10;0.96;182.28
;0.25;343.65;0.92;0.10;0.86;142.37;0.88;393.76;0.92;0.10;0.96;182.56
;0.25;353.77;0.92;0.10;0.86;151.56;0.88;403.87;0.92;0.10;0.96;182.64
;0.25;363.88;0.93;0.10;0.86;152.47;0.88;413.97;0.93;0.10;0.96;182.71
;0.25;374.00;0.93;0.10;0.86;161.69;0.88;424.06;0.93;0.11;0.96;182.79
;0.25;384.12;0.93;0.10;0.87;162.50;0.88;434.16;0.93;0.11;0.96;182.87
;0.25;394.22;0.93;0.10;0.87;171.71;0.88;442.54;0.93;0.11;0.96;182.95
;0.25;404.34;0.93;0.11;0.87;172.52;0.88;444.26;0.93;0.11;0.96;183.02
;0.25;414.46;0.94;0.11;0.87;181.83;0.88;454.36;0.94;0.11;0.97;183.10
;0.25;424.58;0.94;0.11;0.88;186.21;0.88;464.47;0.94;0.12;0.97;183.17
;0.25;434.69;0.94;0.11;0.88;187.00;0.88;474.56;0.94;0.12;0.97;183.25
;0.25;444.80;0.94;0.12;0.88;191.06;0.88;484.58;0.94;0.13;0.97;183.33
;0.25;454.90;0.94;0.12;0.88;191.95;0.88;494.70;0.94;0.13;0.97;183.40
;0.25;465.01;0.94;0.13;0.89;196.45;0.88;504.72;0.94;0.14;0.97;183.48
;0.25;475.12;0.95;0.13;0.89;197.34;0.88;514.82;0.95;0.14;0.97;183.55
;0.25;485.22;0.95;0.13;0.89;200.92;0.88;524.91;0.95;0.14;0.97;183.62
;0.25;495.35;0.95;0.13;0.89;201.98;0.88;535.02;0.95;0.14;0.97;183.69
;0.25;505.47;0.95;0.14;0.90;202.98;0.88;545.05;0.95;0.15;0.97;183.76
;0.25;515.59;0.95;0.14;0.90;207.05;0.88;555.07;0.95;0.15;0.97;183.84
;0.25;525.72;0.96;0.14;0.91;207.99;0.88;565.16;0.96;0.15;0.97;183.91
;0.25;535.82;0.96;0.14;0.91;208.93;0.88;575.26;0.96;0.15;0.97;183.98
;0.25;545.93;0.96;0.15;0.91;209.92;0.88;585.35;0.96;0.16;0.98;184.06
;0.25;556.05;0.96;0.15;0.91;212.11;0.88;595.45;0.96;0.16;0.98;184.13
;0.26;564.76;0.96;0.15;0.91;222.21;0.88;605.55;0.96;0.16;0.98;184.82
;0.26;566.18;0.96;0.15;0.92;225.27;0.88;615.66;0.96;0.16;0.98;192.03
;0.26;576.30;0.96;0.17;0.92;226.29;0.88;625.75;0.96;0.19;0.98;192.69
;0.26;586.42;0.96;0.18;0.93;227.30;0.88;635.85;0.96;0.19;0.98;192.92
;0.26;596.45;0.96;0.18;0.93;227.60;0.88;645.87;0.96;0.20;0.98;202.14
;0.26;606.47;0.96;0.19;0.93;232.34;0.88;655.89;0.96;0.20;0.98;212.24
;0.26;616.49;0.96;0.19;0.93;232.60;0.88;666.00;0.96;0.21;0.98;212.32
;0.26;626.51;0.96;0.20;0.93;242.45;0.88;676.02;0.96;0.22;0.98;212.40
;0.26;636.63;0.96;0.21;0.93;242.69;0.88;686.04;0.96;0.22;0.98;212.47
;0.26;646.66;0.96;0.21;0.93;252.56;0.88;696.06;0.96;0.23;0.98;212.54
;0.26;656.77;0.96;0.22;0.93;253.30;0.88;706.08;0.96;0.23;0.98;213.19
;0.26;666.80;0.97;0.22;0.93;262.67;0.88;716.10;0.97;0.24;0.98;222.36
;0.26;676.82;0.97;0.23;0.93;263.57;0.88;726.12;0.97;0.25;0.98;222.93
;0.26;686.85;0.97;0.24;0.93;263.68;0.88;736.14;0.97;0.26;0.98;223.00
;0.26;696.87;0.97;0.25;0.93;263.77;0.88;746.16;0.97;0.27;0.98;232.39
;0.26;706.99;0.97;0.25;0.93;263.88;0.88;756.30;0.97;0.27;0.98;232.46
;0.26;717.02;0.97;0.25;0.93;263.97;0.88;766.32;0.97;0.27;0.98;233.08
;0.26;727.13;0.97;0.25;0.93;264.07;0.88;776.34;0.97;0.27;0.98;233.48
;0.26;737.16;0.97;0.25;0.93;264.16;0.88;786.45;0.97;0.27;0.98;233.51
;0.26;747.28;0.97;0.25;0.93;264.27;0.88;796.56;0.97;0.28;0.98;233.93
;0.26;757.31;0.97;0.26;0.93;264.36;0.88;806.58;0.97;0.28;0.98;242.55
;0.26;767.42;0.97;0.26;0.93;264.46;0.88;816.60;0.97;0.28;0.98;242.63
;0.26;777.45;0.97;0.26;0.94;264.54;0.88;826.71;0.97;0.28;0.98;242.70
;0.26;787.57;0.97;0.26;0.94;264.65;0.88;836.72;0.97;0.28;0.98;242.77
;0.26;797.69;0.98;0.26;0.94;264.73;0.88;846.75;0.98;0.28;0.98;242.84
;0.26;807.71;0.98;0.27;0.94;264.83;0.88;856.76;0.98;0.29;0.98;242.86
;0.26;817.82;0.98;0.27;0.94;264.91;0.88;866.78;0.98;0.29;0.98;243.44
;0.26;827.84;0.98;0.28;0.94;265.00;0.88;876.80;0.98;0.30;0.98;243.84
;0.26;837.95;0.98;0.28;0.94;265.09;0.88;886.83;0.98;0.30;0.98;252.69
;0.26;848.07;0.98;0.28;0.94;265.19;0.88;896.85;0.98;0.30;0.98;252.89
;0.26;858.09;0.98;0.28;0.94;265.27;0.88;906.87;0.98;0.31;0.98;253.06
;0.26;868.12;0.98;0.28;0.94;265.36;0.88;916.97;0.98;0.31;0.98;253.09
;0.26;878.14;0.98;0.29;0.95;265.45;0.88;926.99;0.98;0.31;0.98;253.18
;0.26;888.26;0.98;0.29;0.95;265.55;0.88;937.01;0.98;0.31;0.98;253.27
;0.26;898.28;0.98;0.29;0.95;265.63;0.88;947.11;0.98;0.31;0.98;253.64
;0.26;908.40;0.98;0.29;0.95;265.72;0.88;957.22;0.98;0.31;0.98;253.79
;0.26;918.42;0.98;0.29;0.95;265.81;0.88;967.24;0.98;0.32;0.98;254.11
;0.26;928.53;0.98;0.30;0.95;265.90;0.88;977.26;0.98;0.32;0.98;254.55
;0.26;938.55;0.98;0.30;0.95;265.98;0.88;987.36;0.98;0.33;0.98;254.69
;0.26;948.58;0.98;0.31;0.95;266.07;0.88;997.38;0.98;0.33;0.98;254.80
;0.26;958.60;0.98;0.31;0.95;266.15;0.88;1007.41;0.98;0.33;0.98;255.10
;0.26;968.63;0.98;0.31;0.95;266.24;0.88;1017.43;0.98;0.34;0.98;255.52
;0.26;978.65;0.98;0.32;0.96;266.32;0.88;1027.45;0.98;0.34;0.98;262.90
;0.26;988.67;0.98;0.32;0.96;266.41;0.88;1037.47;0.98;0.35;0.98;262.98
;0.26;998.70;0.98;0.33;0.96;266.49;0.88;1047.49;0.98;0.35;0.98;263.04
;0.26;1008.72;0.98;0.33;0.96;266.58;0.88;1057.52;0.98;0.36;0.98;272.93
;0.26;1018.75;0.98;0.34;0.96;266.66;0.88;1067.54;0.98;0.36;0.98;273.46
;0.26;1028.77;0.98;0.34;0.96;266.75;0.88;1077.64;0.98;0.37;0.98;273.80
;0.26;1038.79;0.98;0.35;0.96;266.83;0.88;1087.67;0.98;0.37;0.98;273.83
;0.26;1048.82;0.98;0.35;0.96;266.92;0.88;1097.69;0.98;0.38;0.98;283.08
;0.26;1058.85;0.98;0.35;0.96;267.00;0.88;1107.79;0.98;0.38;0.98;283.24
;0.26;1068.88;0.98;0.35;0.96;272.89;0.88;1117.89;0.98;0.38;0.98;283.28
;0.26;1078.91;0.98;0.37;0.96;273.71;0.88;1128.01;0.98;0.40;0.98;293.15
;0.26;1088.94;0.98;0.37;0.96;277.47;0.88;1138.13;0.98;0.40;0.98;293.30
;0.26;1098.96;0.98;0.38;0.97;280.71;0.88;1148.24;0.98;0.41;0.98;293.49
;0.26;1108.98;0.98;0.39;0.97;282.92;0.88;1158.34;0.98;0.41;0.98;293.51
;0.26;1119.10;0.98;0.40;0.97;283.69;0.88;1168.44;0.98;0.43;0.98;293.60
;0.26;1129.12;0.98;0.41;0.97;288.11;0.88;1178.55;0.98;0.43;0.98;293.69
;0.26;1139.23;0.98;0.43;0.97;291.12;0.88;1188.66;0.98;0.46;0.98;294.14
;0.26;1149.26;0.98;0.44;0.97;292.95;0.88;1198.76;0.98;0.46;0.98;294.54
;0.26;1159.38;0.98;0.44;0.97;293.23;0.88;1208.86;0.98;0.47;0.98;294.73
;0.26;1169.50;0.98;0.45;0.97;303.06;0.88;1218.98;0.98;0.48;0.98;294.87
;0.26;1179.52;0.98;0.45;0.97;303.91;0.88;1229.09;0.98;0.48;0.98;294.99
;0.26;1189.55;0.98;0.46;0.97;313.15;0.88;1239.19;0.98;0.49;0.98;295.37
;0.26;1199.67;0.98;0.47;0.97;313.42;0.88;1249.29;0.98;0.50;0.98;295.79
;0.26;1209.69;0.98;0.48;0.97;323.26;0.88;1259.39;0.98;0.51;0.98;295.96
;0.26;1219.81;0.98;0.48;0.97;333.28;0.88;1269.49;0.98;0.51;0.98;296.32
;0.26;1229.93;0.98;0.48;0.97;333.59;0.88;1279.61;0.98;0.51;0.98;296.35
;0.26;1239.95;0.98;0.48;0.97;343.39;0.88;1289.71;0.98;0.51;0.98;303.50
;0.26;1250.07;0.98;0.49;0.97;344.19;0.88;1299.82;0.98;0.52;0.98;303.74
;0.26;1260.19;0.99;0.49;0.97;345.08;0.88;1309.93;0.99;0.52;0.98;304.22
;0.26;1270.22;0.99;0.49;0.97;345.88;0.88;1320.03;0.99;0.52;0.98;313.54
;0.26;1280.35;0.99;0.49;0.97;346.17;0.88;1330.14;0.99;0.52;0.98;314.09
;0.26;1290.47;0.99;0.49;0.97;353.53;0.88;1340.25;0.99;0.53;0.98;314.67
;0.26;1300.50;0.99;0.50;0.97;353.63;0.88;1350.36;0.99;0.54;0.98;323.67
;0.26;1310.61;0.99;0.51;0.97;353.72;0.88;1360.47;0.99;0.55;0.98;323.84
;0.26;1320.73;0.99;0.52;0.97;353.82;0.88;1370.58;0.99;0.55;0.98;323.97
;0.26;1330.85;0.99;0.52;0.97;353.91;0.88;1380.70;0.99;0.56;0.98;326.01
;0.26;1340.97;;;0.97;354.00;0.88;1390.81;;;0.98;333.81
;0.26;1351.00;;;0.97;354.09;0.88;1400.91;;;0.98;333.84
;0.26;1361.02;;;0.97;354.18;0.88;1411.01;;;0.98;334.24
;0.26;1371.05;;;0.97;354.27;0.88;1421.11;;;0.98;343.92
;0.26;1381.07;;;0.97;354.36;0.88;1431.21;;;0.98;344.27
;0.26;1391.10;;;0.97;354.44;0.88;1441.34;;;0.98;353.97
;0.26;1401.12;;;0.97;354.53;0.88;1451.45;;;0.98;354.15
;0.26;1411.15;;;0.97;354.62;0.88;1461.57;;;0.98;354.27
;0.26;1421.26;;;0.97;354.70;0.88;1471.68;;;0.98;354.45
;0.26;1431.37;;;0.97;354.80;0.88;1481.77;;;0.98;354.98
;0.26;1441.48;;;0.97;354.88;0.88;1491.80;;;0.98;355.58
;0.26;1451.51;;;0.97;354.97;0.88;1501.81;;;0.98;356.01
;0.26;1461.63;;;0.97;355.06;0.88;1511.91;;;0.98;364.14
;0.26;1471.65;;;0.97;355.14;0.88;1521.94;;;0.98;364.35
;0.26;1481.68;;;0.97;355.23;0.88;1531.96;;;0.98;364.50
;0.26;1491.71;;;0.97;356.03;0.88;1541.98;;;0.98;364.65
;0.26;1501.73;;;0.97;356.14;0.88;1552.00;;;0.98;365.00
;0.26;1511.85;;;0.97;356.95;0.88;1562.02;;;0.98;365.32
;0.26;1521.96;;;0.98;357.90;0.88;1572.04;;;0.98;365.35
;0.26;1532.07;;;0.98;358.00;0.88;1582.06;;;0.98;374.35
;0.26;1542.10;;;0.98;358.73;0.88;1592.08;;;0.98;374.38
;0.26;1552.23;;;0.98;359.69;0.88;1602.21;;;0.98;374.74
;0.26;1562.25;;;0.98;360.59;0.88;1612.23;;;0.98;374.81
;0.26;1572.28;;;0.98;361.55;0.88;1622.25;;;0.98;384.42
;0.26;1582.31;;;0.98;361.93;0.88;1632.37;;;0.98;384.49
;0.26;1592.33;;;0.98;362.83;0.88;1642.49;;;0.98;384.95
;0.26;1602.36;;;0.98;363.80;0.88;1652.52;;;0.98;394.55
;0.26;1612.39;;;0.98;363.90;0.88;1662.54;;;0.98;394.71
;0.27;1620.77;;;0.98;364.15;0.88;1672.56;;;0.98;404.66
;0.27;1622.43;;;0.98;365.08;0.88;1682.67;;;0.98;404.84
;0.27;1632.55;;;0.98;366.01;0.88;1692.69;;;0.98;414.79
;0.27;1642.66;;;0.98;366.96;0.88;1702.72;;;0.99;415.42
;0.27;1652.78;;;0.98;367.05;0.88;1712.74;;;0.99;416.13
;0.27;1662.81;;;0.98;367.93;0.88;1722.77;;;0.99;416.49
;0.27;1672.83;;;0.98;368.76;0.88;1732.79;;;0.99;416.74
;0.27;1682.97;;;0.98;369.60;0.88;1742.91;;;0.99;417.44
;0.27;1693.00;;;0.98;370.47;0.88;1752.93;;;0.99;424.87
;0.27;1703.03;;;0.98;371.42;0.88;1762.95;;;0.99;425.57
;0.27;1713.06;;;0.98;373.90;0.88;1772.97;;;0.99;425.87
;0.27;1723.08;;;0.98;374.17;0.88;1783.08;;;0.99;426.36
;0.27;1733.11;;;0.98;374.99;0.88;1793.20;;;0.99;435.02
;0.27;1743.13;;;0.98;375.43;0.88;1803.30;;;0.99;435.05
;0.27;1753.16;;;0.98;376.29;0.88;1813.43;;;0.99;435.20
;0.27;1763.29;;;0.98;384.06;0.88;1823.45;;;0.99;435.45
;0.27;1773.41;;;0.98;384.15;0.88;1833.55;;;0.99;436.15
;0.27;1783.43;;;0.98;385.07;0.88;1843.66;;;0.99;436.80
;0.27;1793.57;;;0.98;385.17;0.88;1853.77;;;0.99;437.25
;0.27;1803.70;;;0.98;386.13;0.88;1863.89;;;0.99;445.22
;0.27;1813.83;;;0.98;386.24;0.88;1873.99;;;0.99;445.36
;0.27;1823.85;;;0.98;387.06;0.88;1884.10;;;0.99;445.50
;0.27;1833.88;;;0.98;387.32;0.88;1894.21;;;0.99;445.64
;0.27;1843.91;;;0.98;388.22;0.88;1904.31;;;0.99;445.99
;0.27;1853.94;;;0.98;388.32;0.88;1914.41;;;0.99;446.39
;0.27;1864.05;;;0.98;388.42;0.88;1924.52;;;0.99;446.81
;0.27;1874.19;;;0.98;388.51;0.88;1934.64;;;0.99;447.06
;0.27;1884.22;;;0.98;389.23;0.88;1944.79;;;0.99;447.15
;0.27;1894.24;;;0.98;390.16;0.88;1954.91;;;0.99;455.47
;0.27;1904.27;;;0.98;394.16;0.88;1965.02;;;0.99;455.55
;0.27;1914.29;;;0.98;394.49;0.88;1975.13;;;0.99;456.10
;0.27;1924.41;;;0.98;395.42;0.88;1985.24;;;0.99;456.17
;0.27;1934.55;;;0.98;404.30;0.88;1995.36;;;0.99;465.52
;0.27;1944.58;;;0.98;405.13;0.88;2005.47;;;0.99;465.75
;0.27;1953.17;;;0.98;406.07;0.88;2015.59;;;0.99;466.38
;0.27;1954.62;;;0.98;406.16;0.88;2025.70;;;0.99;475.66
;0.27;1964.65;;;0.98;414.33;0.88;2035.81;;;0.99;485.77
;0.27;1974.78;;;0.98;415.18;0.88;2045.93;;;0.99;486.22
;0.27;1984.81;;;0.98;415.67;0.88;2055.96;;;0.99;486.32
;0.27;1994.93;;;0.98;416.75;0.88;2065.98;;;0.99;486.65
;0.27;2004.95;;;0.98;417.63;0.88;2076.09;;;0.99;486.79
;0.27;2014.98;;;0.98;418.68;0.88;2086.11;;;0.99;487.05
;0.27;2025.01;;;0.98;419.54;0.88;2096.14;;;0.99;487.41
;0.27;2035.04;;;0.98;420.30;0.88;2106.16;;;0.99;487.68
;0.27;2045.07;;;0.98;421.22;0.88;2116.19;;;0.99;487.79
;0.27;2055.12;;;0.98;422.26;0.88;2126.21;;;0.99;487.92
;0.27;2065.15;;;0.98;423.32;0.88;2136.24;;;0.99;487.94
;0.27;2075.27;;;0.98;424.47;0.88;2146.26;;;0.99;488.03
;0.28;2084.48;;;0.98;424.73;0.88;2156.28;;;0.99;488.35
;0.28;2085.39;;;0.98;425.58;0.88;2166.39;;;0.99;488.42
;0.28;2095.51;;;0.98;426.03;0.88;2176.41;;;0.99;488.71
;0.28;2105.63;;;0.98;426.92;0.88;2186.44;;;0.99;489.23
;0.28;2115.66;;;0.98;434.66;0.88;2196.54;;;0.99;489.67
;0.28;2125.68;;;0.98;435.43;0.88;2206.66;;;0.99;489.84
;0.28;2135.71;;;0.98;435.87;0.88;2216.78;;;0.99;489.93
;0.28;2145.83;;;0.98;436.65;0.88;2226.89;;;0.99;490.04
;0.28;2155.96;;;0.98;444.81;0.88;2236.99;;;0.99;490.33
;0.28;2166.08;;;0.98;444.91;0.88;2247.10;;;0.99;490.62
;0.28;2176.10;;;0.98;445.02;0.88;2257.22;;;0.99;490.93
;0.28;2186.12;;;0.98;445.11;0.88;2267.33;;;0.99;496.27
;0.28;2196.15;;;0.98;446.17;0.88;2277.45;;;0.99;496.36
;0.28;2206.17;;;0.98;447.05;0.88;2287.56;;;0.99;496.67
;0.28;2216.20;;;0.98;447.61;0.88;2297.67;;;0.99;496.74
;0.28;2226.22;;;0.98;448.55;0.88;2307.79;;;0.99;497.27
;0.28;2236.25;;;0.98;449.77;0.88;2317.90;;;0.99;497.31
;0.28;2246.28;;;0.98;450.58;0.88;2327.93;;;0.99;497.48
;0.28;2256.31;;;0.98;451.11;0.88;2338.04;;;0.99;506.46
;0.28;2266.34;;;0.98;451.22;0.88;2348.15;;;0.99;506.86
;0.28;2276.36;;;0.98;452.10;0.88;2358.17;;;0.99;507.36
;0.28;2286.48;;;0.98;452.40;0.88;2368.29;;;0.99;507.83
;0.28;2296.60;;;0.98;453.36;0.88;2378.39;;;0.99;508.54
;0.28;2306.72;;;0.98;454.29;0.88;2388.49;;;0.99;509.19
;0.28;2316.75;;;0.98;454.97;0.88;2398.60;;;0.99;509.58
;0.28;2326.86;;;0.98;455.88;0.88;2408.62;;;0.99;509.65
;0.28;2336.57;;;0.98;455.98;0.88;2418.73;;;0.99;510.02
;0.28;2337.01;;;0.98;456.91;0.88;2428.75;;;0.99;510.09
;0.28;2347.14;;;0.98;465.01;0.88;2438.86;;;0.99;516.63
;0.28;2357.26;;;0.98;465.27;0.88;2448.97;;;0.99;517.16
;0.28;2367.39;;;0.98;465.37;0.88;2458.99;;;0.99;517.50
;0.28;2377.52;;;0.98;466.31;0.88;2469.02;;;0.99;517.87
;0.28;2387.65;;;0.98;466.42;0.88;2479.04;;;0.99;526.83
;0.28;2397.77;;;0.98;466.87;0.88;2489.14;;;0.99;527.05
;0.28;2407.90;;;0.98;467.90;0.88;2499.26;;;0.99;527.14
;0.28;2418.04;;;0.98;469.09;0.88;2509.37;;;0.99;527.21
;0.28;2428.17;;;0.98;470.08;0.88;2519.50;;;0.99;537.01
;0.28;2438.30;;;0.98;470.91;0.88;2529.62;;;0.99;537.22
;0.28;2448.43;;;0.98;471.80;0.88;2539.65;;;0.99;537.73
;0.28;2458.56;;;0.98;475.14;0.88;2549.67;;;0.99;538.00
;0.28;2468.59;;;0.98;475.43;0.88;2559.78;;;0.99;538.01
;0.28;2477.76;;;0.98;476.07;0.88;2569.81;;;0.99;538.26
;0.28;2478.73;;;0.98;476.95;0.88;2579.84;;;0.99;547.21
;0.28;2488.86;;;0.98;477.05;0.88;2589.86;;;0.99;547.35
;0.28;2498.98;;;0.98;477.96;0.88;2599.97;;;0.99;547.42
;0.28;2509.12;;;0.98;478.06;0.88;2610.08;;;0.99;547.47
;0.28;2519.26;;;0.98;478.92;0.88;2620.19;;;0.99;547.80
;0.28;2529.38;;;0.98;479.85;0.88;2630.21;;;0.99;547.86
;0.28;2539.51;;;0.98;481.09;0.88;2640.32;;;0.99;547.92
;0.28;2549.64;;;0.98;482.01;0.88;2650.35;;;0.99;548.37
;0.28;2559.77;;;0.98;482.12;0.88;2660.38;;;0.99;548.82
;0.28;2569.90;;;0.98;483.05;0.88;2670.49;;;0.99;548.87
;0.28;2580.03;;;0.98;484.06;0.88;2680.61;;;0.99;549.32
;0.28;2590.15;;;0.98;484.84;0.88;2690.63;;;0.99;549.36
;0.28;2600.28;;;0.98;485.35;0.88;2700.66;;;0.99;549.78
;0.28;2610.41;;;0.98;486.32;0.88;2710.78;;;0.99;550.07
;0.28;2620.55;;;0.98;487.33;0.88;2720.81;;;0.99;550.14
;0.28;2630.68;;;0.98;488.26;0.88;2730.92;;;0.99;550.72
;0.28;2640.81;;;0.98;489.21;0.88;2741.03;;;0.99;550.79
;0.28;2650.94;;;0.98;490.07;0.88;2751.06;;;0.99;551.28
;0.28;2661.06;;;0.98;491.14;0.88;2761.09;;;0.99;551.65
;0.28;2671.21;;;0.98;492.15;0.88;2771.20;;;0.99;552.13
;0.28;2681.34;;;0.98;493.06;0.88;2781.32;;;0.99;552.57
;0.28;2691.47;;;0.98;495.48;0.88;2791.43;;;0.99;552.94
;0.28;2701.61;;;0.98;495.78;0.88;2801.46;;;0.99;553.08
;0.28;2711.74;;;0.98;496.58;0.88;2811.58;;;0.99;553.25
;0.28;2721.91;;;0.98;505.64;0.88;2821.70;;;0.99;553.58
;0.28;2732.08;;;0.98;505.92;0.88;2831.80;;;0.99;553.91
;0.28;2742.22;;;0.98;506.77;0.88;2841.91;;;0.99;554.25
;0.28;2752.36;;;0.98;507.61;0.88;2851.94;;;0.99;554.69
;0.28;2762.48;;;0.98;508.00;0.88;2861.97;;;0.99;555.09
;0.28;2772.62;;;0.98;515.85;0.88;2872.00;;;0.99;555.68
;0.28;2782.76;;;0.98;516.73;0.88;2882.11;;;0.99;556.35
;0.28;2792.88;;;0.98;517.03;0.88;2892.14;;;0.99;557.88
;0.28;2803.01;;;0.98;517.92;0.88;2902.17;;;0.99;558.05
;0.28;2813.14;;;0.98;518.85;0.88;2912.20;;;0.99;558.10
;0.28;2823.27;;;0.98;526.05;0.88;2922.22;;;0.99;558.27
;0.28;2833.40;;;0.98;526.88;0.88;2932.33;;;0.99;558.47
;0.28;2843.54;;;0.98;526.99;0.88;2942.44;;;0.99;558.79
;0.28;2853.67;;;0.98;528.09;0.88;2952.56;;;0.99;559.13
;0.28;2863.81;;;0.98;528.45;0.88;2962.59;;;0.99;559.33
;0.28;2873.95;;;0.98;529.24;0.88;2972.61;;;0.99;559.71
;0.28;2884.08;;;0.98;529.75;0.88;2982.64;;;0.99;568.29
;0.28;2892.65;;;0.98;529.86;0.88;2992.67;;;0.99;568.50
;0.28;2894.25;;;0.98;530.74;0.88;3002.77;;;0.99;568.53
;0.28;2902.24;;;0.98;530.86;0.88;3012.88;;;0.99;569.15
;0.28;2904.42;;;0.98;531.95;0.88;3023.00;;;0.99;569.73
;0.28;2914.56;;;0.98;532.93;0.88;3033.02;;;0.99;570.14
;0.28;2924.69;;;0.98;533.98;0.88;3043.05;;;0.99;570.68
;0.28;2934.83;;;0.98;534.87;0.88;3053.17;;;0.99;570.72
;0.28;2944.96;;;0.98;535.93;0.88;3063.28;;;0.99;570.75
;0.28;2955.09;;;0.98;536.24;0.88;3073.31;;;0.99;570.91
;0.28;2965.22;;;0.98;536.36;0.88;3083.43;;;0.99;570.96
;0.28;2975.35;;;0.98;536.46;0.88;3093.54;;;0.99;571.43
;0.28;2985.48;;;0.98;536.57;0.88;3103.64;;;0.99;578.60
;0.28;2995.61;;;0.98;536.67;0.88;3113.75;;;0.99;578.69
;0.28;3005.74;;;0.98;537.85;0.88;3123.86;;;0.99;579.14
;0.28;3015.87;;;0.98;539.01;0.88;3133.88;;;0.99;579.45
;0.28;3026.01;;;0.98;540.17;0.88;3143.91;;;0.99;579.62
;0.28;3036.14;;;0.98;541.12;0.88;3154.02;;;0.99;579.99
;0.28;3046.27;;;0.98;542.07;0.88;3164.13;;;0.99;580.06
;0.28;3056.41;;;0.98;542.20;0.88;3174.23;;;0.99;580.26
;0.28;3066.53;;;0.98;542.32;0.88;3184.26;;;0.99;580.31
;0.28;3076.66;;;0.98;543.35;0.88;3194.37;;;0.99;588.94
;0.28;3086.80;;;0.98;543.47;0.88;3204.40;;;0.99;589.12
;0.28;3096.93;;;0.98;544.32;0.88;3214.51;;;0.99;589.32
;0.28;3107.06;;;0.98;544.44;0.88;3224.65;;;0.99;589.36
;0.28;3117.19;;;0.98;544.56;0.88;3234.68;;;0.99;589.70
;0.28;3127.33;;;0.98;545.50;0.88;3244.78;;;0.99;589.78
;0.28;3137.46;;;0.98;545.63;0.88;3254.89;;;0.99;589.86
;0.28;3147.60;;;0.98;546.55;0.88;3264.92;;;0.99;599.11
;0.28;3157.73;;;0.98;546.86;0.88;3274.95;;;0.99;599.61
;0.28;3167.87;;;0.98;547.25;0.88;3285.06;;;0.99;599.94
;0.28;3178.01;;;0.98;547.80;0.88;3295.17;;;0.99;599.98
;0.28;3188.14;;;0.98;548.24;0.88;3305.21;;;0.99;600.02
;0.28;3198.28;;;0.98;548.35;0.88;3315.32;;;0.99;609.22
;0.28;3208.41;;;0.98;549.48;0.88;3325.44;;;0.99;619.35
;0.28;3218.55;;;0.98;550.63;0.88;3335.55;;;0.99;619.44
;0.28;3228.69;;;0.98;551.42;0.88;3345.58;;;0.99;629.50
;0.28;3238.82;;;0.98;552.35;0.88;3355.61;;;0.99;639.64
;0.28;3248.96;;;0.98;553.33;0.88;3365.73;;;0.99;639.84
;0.28;3259.09;;;0.98;554.29;0.88;3375.85;;;0.99;640.01
;0.28;3269.24;;;0.98;554.60;0.88;3385.97;;;0.99;640.15
;0.28;3279.38;;;0.98;556.76;0.88;3389.98;;;0.99;640.29
;0.28;3289.51;;;0.98;557.02;0.88;3396.13;;;0.99;640.67
;0.28;3299.65;;;0.98;558.07;0.88;3406.16;;;0.99;641.12
;0.28;3309.68;;;0.98;558.90;0.88;3416.19;;;0.99;641.66
;0.28;3319.81;;;0.98;559.65;0.88;3426.22;;;0.99;641.84
;0.28;3329.94;;;0.98;560.08;0.88;3436.26;;;0.99;642.16
;0.28;3340.08;;;0.98;560.80;0.88;3446.29;;;0.99;642.33
;0.28;3350.23;;;0.98;561.51;0.88;3456.32;;;0.99;642.47
;0.28;3360.36;;;0.98;562.37;0.88;3466.43;;;0.99;642.62
;0.28;3368.84;;;0.98;562.49;0.88;3476.46;;;0.99;643.03
;0.28;3370.53;;;0.98;563.44;0.88;3486.50;;;0.99;643.50
;0.28;3380.67;;;0.98;563.83;0.88;3496.53;;;0.99;643.88
;0.28;3390.81;;;0.98;563.94;0.88;3506.55;;;0.99;644.14
;0.28;3400.95;;;0.98;564.05;0.88;3516.58;;;0.99;644.38
;0.28;3411.09;;;0.98;564.16;0.88;3526.61;;;0.99;644.53
;0.28;3421.22;;;0.98;564.27;0.88;3536.65;;;0.99;644.70
;0.28;3431.36;;;0.98;564.58;0.88;3546.68;;;0.99;650.30
;0.28;3441.50;;;0.98;565.48;0.88;3556.71;;;0.99;650.52
;0.28;3451.63;;;0.98;566.30;0.88;3566.74;;;0.99;650.56
;0.28;3461.78;;;0.98;567.17;0.88;3576.77;;;0.99;650.61
;0.28;3471.91;;;0.98;568.01;0.88;3586.80;;;0.99;651.01
;0.28;3482.05;;;0.98;568.80;;;;;0.99;651.07
;0.28;3492.19;;;0.98;568.91;;;;;0.99;651.36
;0.28;3502.33;;;0.98;570.01;;;;;0.99;660.60
;0.28;3512.48;;;0.98;570.12;;;;;0.99;660.73
;0.28;3522.62;;;0.98;571.11;;;;;0.99;661.04
;0.28;3532.65;;;0.98;572.06;;;;;0.99;661.09
;0.28;3542.69;;;0.98;573.02;;;;;0.99;661.46
;0.28;3552.73;;;0.98;573.87;;;;;0.99;661.80
;0.28;3562.76;;;0.98;575.02;;;;;0.99;670.83
;0.28;3572.79;;;0.98;577.32;;;;;0.99;671.04
;0.28;3582.83;;;0.98;577.60;;;;;0.99;671.32
;0.28;3592.86;;;0.98;578.56;;;;;0.99;671.62
;;;;;0.98;579.24;;;;;0.99;671.91
;;;;;0.98;579.80;;;;;0.99;672.35
;;;;;0.98;580.59;;;;;0.99;672.53
;;;;;0.98;581.27;;;;;0.99;672.72
;;;;;0.98;581.99;;;;;0.99;672.88
;;;;;0.98;582.82;;;;;0.99;673.53
;;;;;0.98;583.70;;;;;0.99;674.16
;;;;;0.98;584.12;;;;;0.99;681.09
;;;;;0.98;585.09;;;;;0.99;681.29
;;;;;0.98;587.73;;;;;0.99;681.82
;;;;;0.98;588.70;;;;;0.99;691.29
;;;;;0.98;589.10;;;;;0.99;701.43
;;;;;0.98;589.17;;;;;0.99;701.63
;;;;;0.98;590.07;;;;;0.99;701.98
;;;;;0.98;590.90;;;;;0.99;702.05
;;;;;0.98;591.71;;;;;0.99;702.10
;;;;;0.98;592.28;;;;;0.99;702.15
;;;;;0.98;592.76;;;;;0.99;702.25
;;;;;0.98;593.12;;;;;0.99;702.32
;;;;;0.98;593.88;;;;;0.99;702.83
;;;;;0.98;594.60;;;;;0.99;711.82
;;;;;0.98;598.22;;;;;0.99;721.96
;;;;;0.98;598.53;;;;;0.99;722.29
;;;;;0.98;598.95;;;;;0.99;722.64
;;;;;0.98;599.42;;;;;0.99;722.69
;;;;;0.98;600.24;;;;;0.99;722.79
;;;;;0.98;601.26;;;;;0.99;722.81
;;;;;0.98;602.06;;;;;0.99;723.24
;;;;;0.98;602.50;;;;;0.99;723.26
;;;;;0.98;608.61;;;;;0.99;732.30
;;;;;0.98;608.91;;;;;0.99;732.35
;;;;;0.98;609.90;;;;;0.99;732.51
;;;;;0.98;618.83;;;;;0.99;732.68
;;;;;0.98;619.69;;;;;0.99;732.94
;;;;;0.98;629.00;;;;;0.99;733.26
;;;;;0.98;629.34;;;;;0.99;733.43
;;;;;0.98;630.15;;;;;0.99;733.77
;;;;;0.98;639.20;;;;;0.99;733.98
;;;;;0.98;640.15;;;;;0.99;742.69
;;;;;0.98;640.66;;;;;0.99;743.11
;;;;;0.98;649.25;;;;;0.99;752.84
;;;;;0.98;650.20;;;;;0.99;762.88
;;;;;0.98;650.32;;;;;0.99;773.03
;;;;;0.98;650.43;;;;;0.99;773.61
;;;;;0.98;650.54;;;;;0.99;774.12
;;;;;0.98;650.66;;;;;0.99;774.74
;;;;;0.98;651.07;;;;;0.99;774.98
;;;;;0.98;651.18;;;;;0.99;775.39
;;;;;0.98;651.29;;;;;0.99;783.37
;;;;;0.98;651.40;;;;;0.99;783.56
;;;;;0.98;651.50;;;;;0.99;783.87
;;;;;0.98;651.61;;;;;0.99;784.21
;;;;;0.98;651.72;;;;;0.99;784.49
;;;;;0.98;651.83;;;;;0.99;784.78
;;;;;0.98;652.68;;;;;0.99;785.10
;;;;;0.98;653.66;;;;;0.99;785.26
;;;;;0.98;654.49;;;;;0.99;785.49
;;;;;0.98;655.05;;;;;0.99;785.64
;;;;;0.98;655.89;;;;;0.99;785.80
;;;;;0.98;656.01;;;;;0.99;785.96
;;;;;0.98;656.48;;;;;0.99;793.75
;;;;;0.98;657.18;;;;;0.99;793.96
;;;;;0.98;658.23;;;;;0.99;794.31
;;;;;0.98;659.02;;;;;0.99;794.53
;;;;;0.98;659.60;;;;;0.99;794.62
;;;;;0.98;659.91;;;;;0.99;794.70
;;;;;0.98;660.76;;;;;0.99;795.26
;;;;;0.98;661.09;;;;;0.99;804.06
;;;;;0.98;661.51;;;;;0.99;804.14
;;;;;0.98;661.84;;;;;0.99;804.21
;;;;;0.98;669.70;;;;;0.99;814.22
;;;;;0.98;669.95;;;;;0.99;814.42
;;;;;0.98;670.86;;;;;0.99;814.93
;;;;;0.98;679.76;;;;;0.99;815.26
;;;;;0.98;679.87;;;;;0.99;815.51
;;;;;0.98;679.97;;;;;0.99;824.35
;;;;;0.98;680.07;;;;;0.99;824.43
;;;;;0.98;680.17;;;;;0.99;824.73
;;;;;0.98;681.11;;;;;0.99;824.80
;;;;;0.98;681.24;;;;;0.99;825.31
;;;;;0.98;689.97;;;;;0.99;834.59
;;;;;0.98;691.04;;;;;0.99;835.29
;;;;;0.98;691.98;;;;;0.99;835.80
;;;;;0.98;692.83;;;;;0.99;836.40
;;;;;0.98;692.94;;;;;0.99;844.67
;;;;;0.98;693.26;;;;;0.99;844.89
;;;;;0.98;694.12;;;;;0.99;845.42
;;;;;0.98;694.91;;;;;0.99;854.88
;;;;;0.98;695.03;;;;;0.99;855.29
;;;;;0.98;695.89;;;;;0.99;855.98
;;;;;0.98;696.01;;;;;0.99;856.56
;;;;;0.98;696.89;;;;;0.99;857.07
;;;;;0.98;697.83;;;;;0.99;865.15
;;;;;0.98;698.52;;;;;0.99;865.37
;;;;;0.98;699.44;;;;;0.99;865.42
;;;;;0.98;699.77;;;;;0.99;865.45
;;;;;0.98;700.22;;;;;0.99;865.80
;;;;;0.98;700.33;;;;;0.99;865.83
;;;;;0.98;701.14;;;;;0.99;865.85
;;;;;0.98;702.13;;;;;0.99;865.92
;;;;;0.98;702.25;;;;;0.99;865.93
;;;;;0.98;703.26;;;;;0.99;866.27
;;;;;0.98;703.37;;;;;0.99;866.64
;;;;;0.98;703.48;;;;;0.99;866.81
;;;;;0.98;704.32;;;;;0.99;866.92
;;;;;0.98;710.46;;;;;0.99;867.08
;;;;;0.98;710.58;;;;;0.99;867.18
;;;;;0.98;711.67;;;;;0.99;867.48
;;;;;0.98;712.68;;;;;0.99;867.54
;;;;;0.98;712.79;;;;;0.99;867.82
;;;;;0.98;712.91;;;;;0.99;867.97
;;;;;0.98;713.37;;;;;0.99;868.07
;;;;;0.98;713.50;;;;;0.99;868.44
;;;;;0.98;713.62;;;;;0.99;868.69
;;;;;0.98;713.73;;;;;0.99;868.78
;;;;;0.98;714.69;;;;;0.99;868.94
;;;;;0.98;720.65;;;;;0.99;868.96
;;;;;0.98;720.90;;;;;0.99;869.04
;;;;;0.98;721.80;;;;;0.99;869.06
;;;;;0.98;722.60;;;;;0.99;869.19
;;;;;0.98;723.06;;;;;0.99;869.45
;;;;;0.98;723.92;;;;;0.99;869.50
;;;;;0.98;724.40;;;;;0.99;869.59
;;;;;0.98;724.73;;;;;0.99;869.64
;;;;;0.98;725.03;;;;;0.99;869.98
;;;;;0.98;725.81;;;;;0.99;876.30
;;;;;0.98;726.25;;;;;0.99;876.48
;;;;;0.98;730.97;;;;;0.99;876.75
;;;;;0.98;731.28;;;;;0.99;876.83
;;;;;0.98;732.24;;;;;0.99;877.12
;;;;;0.98;741.15;;;;;0.99;877.19
;;;;;0.98;742.15;;;;;0.99;886.46
;;;;;0.98;742.48;;;;;0.99;887.01
;;;;;0.98;743.13;;;;;0.99;887.37
;;;;;0.98;743.55;;;;;0.99;896.68
;;;;;0.98;744.37;;;;;0.99;896.88
;;;;;0.98;744.97;;;;;0.99;906.91
;;;;;0.98;745.40;;;;;0.99;906.94
;;;;;0.98;746.30;;;;;0.99;907.21
;;;;;0.98;747.16;;;;;0.99;907.66
;;;;;0.98;747.48;;;;;0.99;917.19
;;;;;0.98;748.17;;;;;0.99;917.36
;;;;;0.98;749.20;;;;;0.99;917.60
;;;;;0.98;750.10;;;;;0.99;927.45
;;;;;0.98;751.14;;;;;0.99;927.51
;;;;;0.98;751.27;;;;;0.99;937.62
;;;;;0.98;751.52;;;;;0.99;937.66
;;;;;0.98;751.85;;;;;0.99;937.70
;;;;;0.98;752.66;;;;;0.99;947.80
;;;;;0.98;753.50;;;;;0.99;957.85
;;;;;0.98;753.55;;;;;0.99;957.94
;;;;;0.98;753.66;;;;;0.99;968.00
;;;;;0.98;754.59;;;;;0.99;978.16
;;;;;0.98;755.32;;;;;0.99;988.32
;;;;;0.98;755.77;;;;;0.99;998.48
;;;;;0.98;756.66;;;;;0.99;1008.52
;;;;;0.98;756.99;;;;;0.99;1009.17
;;;;;0.98;761.90;;;;;0.99;1009.85
;;;;;0.98;762.24;;;;;0.99;1010.06
;;;;;0.98;763.13;;;;;0.99;1018.79
;;;;;0.98;763.95;;;;;0.99;1028.96
;;;;;0.98;764.28;;;;;0.99;1029.20
;;;;;0.98;764.98;;;;;0.99;1029.36
;;;;;0.98;765.31;;;;;0.99;1029.54
;;;;;0.98;766.14;;;;;0.99;1029.70
;;;;;0.98;766.96;;;;;0.99;1030.08
;;;;;0.98;768.06;;;;;0.99;1030.56
;;;;;0.98;768.96;;;;;0.99;1030.97
;;;;;0.98;769.81;;;;;0.99;1031.61
;;;;;0.98;770.37;;;;;0.99;1031.70
;;;;;0.98;771.28;;;;;0.99;1032.15
;;;;;0.98;772.18;;;;;0.99;1039.51
;;;;;0.98;772.25;;;;;0.99;1039.75
;;;;;0.98;773.11;;;;;0.99;1049.71
;;;;;0.98;774.07;;;;;0.99;1049.79
;;;;;0.98;774.97;;;;;0.99;1049.85
;;;;;0.98;775.81;;;;;0.99;1050.24
;;;;;0.98;776.76;;;;;0.99;1050.83
;;;;;0.98;777.58;;;;;0.99;1051.39
;;;;;0.98;778.39;;;;;0.99;1051.57
;;;;;0.98;779.21;;;;;0.99;1051.64
;;;;;0.98;779.92;;;;;0.99;1051.79
;;;;;0.98;780.90;;;;;0.99;1052.00
;;;;;0.98;781.03;;;;;0.99;1060.23
;;;;;0.98;781.14;;;;;0.99;1060.44
;;;;;0.98;781.26;;;;;0.99;1060.71
;;;;;0.98;781.37;;;;;0.99;1060.90
;;;;;0.98;781.48;;;;;0.99;1061.10
;;;;;0.98;782.52;;;;;0.99;1061.54
;;;;;0.98;782.58;;;;;0.99;1061.73
;;;;;0.98;783.41;;;;;0.99;1070.57
;;;;;0.98;784.33;;;;;0.99;1070.85
;;;;;0.98;784.50;;;;;0.99;1071.27
;;;;;0.98;785.37;;;;;0.99;1071.61
;;;;;0.98;785.94;;;;;0.99;1071.94
;;;;;0.98;786.98;;;;;0.99;1072.27
;;;;;0.98;788.03;;;;;0.99;1072.43
;;;;;0.98;788.83;;;;;0.99;1072.57
;;;;;0.98;789.65;;;;;0.99;1072.89
;;;;;0.98;789.93;;;;;0.99;1073.10
;;;;;0.98;790.63;;;;;0.99;1081.10
;;;;;0.98;790.75;;;;;0.99;1081.58
;;;;;0.98;792.84;;;;;0.99;1091.28
;;;;;0.98;793.88;;;;;0.99;1091.49
;;;;;0.98;794.75;;;;;0.99;1091.71
;;;;;0.98;795.58;;;;;0.99;1101.41
;;;;;0.98;796.15;;;;;0.99;1102.04
;;;;;0.98;797.18;;;;;0.99;1102.73
;;;;;0.98;798.07;;;;;0.99;1103.17
;;;;;0.98;798.19;;;;;0.99;1111.62
;;;;;0.98;799.01;;;;;0.99;1111.83
;;;;;0.98;799.13;;;;;0.99;1112.31
;;;;;0.98;800.12;;;;;0.99;1121.77
;;;;;0.98;800.97;;;;;0.99;1122.26
;;;;;0.98;801.78;;;;;0.99;1131.94
;;;;;0.98;802.51;;;;;0.99;1132.10
;;;;;0.98;803.11;;;;;0.99;1132.59
;;;;;0.98;803.97;;;;;0.99;1132.89
;;;;;0.98;804.08;;;;;0.99;1133.37
;;;;;0.98;804.20;;;;;0.99;1133.69
;;;;;0.98;805.03;;;;;0.99;1133.89
;;;;;0.98;805.85;;;;;0.99;1134.25
;;;;;0.98;806.62;;;;;0.99;1134.44
;;;;;0.98;807.61;;;;;0.99;1134.86
;;;;;0.98;808.69;;;;;0.99;1135.24
;;;;;0.98;809.64;;;;;0.99;1135.57
;;;;;0.98;810.41;;;;;0.99;1135.85
;;;;;0.98;811.30;;;;;0.99;1136.21
;;;;;0.98;811.42;;;;;0.99;1136.38
;;;;;0.98;812.35;;;;;0.99;1136.54
;;;;;0.98;813.25;;;;;0.99;1136.70
;;;;;0.98;813.39;;;;;0.99;1136.82
;;;;;0.98;813.50;;;;;0.99;1137.16
;;;;;0.98;814.31;;;;;0.99;1137.35
;;;;;0.98;815.32;;;;;0.99;1137.43
;;;;;0.98;815.43;;;;;0.99;1137.49
;;;;;0.98;816.43;;;;;0.99;1137.57
;;;;;0.98;816.96;;;;;0.99;1137.64
;;;;;0.98;817.71;;;;;0.99;1137.71
;;;;;0.98;818.68;;;;;0.99;1138.20
;;;;;0.98;819.17;;;;;0.99;1138.43
;;;;;0.98;820.33;;;;;0.99;1138.50
;;;;;0.98;821.16;;;;;0.99;1138.88
;;;;;0.98;822.03;;;;;0.99;1139.28
;;;;;0.98;823.07;;;;;0.99;1139.50
;;;;;0.98;823.75;;;;;0.99;1139.57
;;;;;0.98;824.05;;;;;0.99;1139.64
;;;;;0.98;824.98;;;;;0.99;1140.17
;;;;;0.98;833.95;;;;;0.99;1143.31
;;;;;0.98;834.89;;;;;0.99;1143.52
;;;;;0.98;836.02;;;;;0.99;1143.88
;;;;;0.98;836.93;;;;;0.99;1143.92
;;;;;0.98;838.00;;;;;0.99;1143.94
;;;;;0.98;838.91;;;;;0.99;1145.83
;;;;;0.98;839.79;;;;;0.99;1153.67
;;;;;0.98;840.22;;;;;0.99;1153.71
;;;;;0.98;841.13;;;;;0.99;1153.74
;;;;;0.98;842.02;;;;;0.99;1163.74
;;;;;0.98;842.94;;;;;0.99;1173.91
;;;;;0.98;843.88;;;;;0.99;1174.01
;;;;;0.98;844.47;;;;;0.99;1184.10
;;;;;0.98;845.20;;;;;0.99;1194.27
;;;;;0.98;846.11;;;;;0.99;1194.51
;;;;;0.98;846.90;;;;;0.99;1194.92
;;;;;0.98;847.65;;;;;0.99;1195.27
;;;;;0.98;848.37;;;;;0.99;1204.55
;;;;;0.98;849.30;;;;;0.99;1205.25
;;;;;0.98;849.70;;;;;0.99;1205.90
;;;;;0.98;850.38;;;;;0.99;1214.63
;;;;;0.98;851.02;;;;;0.99;1214.85
;;;;;0.98;851.89;;;;;0.99;1215.39
;;;;;0.98;852.73;;;;;0.99;1224.87
;;;;;0.98;853.73;;;;;0.99;1224.94
;;;;;0.98;854.55;;;;;0.99;1225.23
;;;;;0.98;855.06;;;;;0.99;1225.26
;;;;;0.98;855.36;;;;;0.99;1225.29
;;;;;0.98;855.74;;;;;0.99;1225.65
;;;;;0.98;856.70;;;;;0.99;1225.68
;;;;;0.98;857.06;;;;;0.99;1225.71
;;;;;0.98;857.51;;;;;0.99;1225.99
;;;;;0.98;865.33;;;;;0.99;1226.29
;;;;;0.98;865.65;;;;;0.99;1226.55
;;;;;0.98;866.04;;;;;0.99;1226.92
;;;;;0.98;866.58;;;;;0.99;1227.24
;;;;;0.98;875.53;;;;;0.99;1227.52
;;;;;0.98;875.84;;;;;0.99;1227.84
;;;;;0.98;876.19;;;;;0.99;1228.17
;;;;;0.98;877.32;;;;;0.99;1228.33
;;;;;0.98;878.08;;;;;0.99;1228.69
;;;;;0.98;879.11;;;;;0.99;1228.85
;;;;;0.98;879.61;;;;;0.99;1229.01
;;;;;0.98;880.36;;;;;0.99;1229.22
;;;;;0.98;880.80;;;;;0.99;1229.50
;;;;;0.98;885.85;;;;;0.99;1229.66
;;;;;0.98;886.17;;;;;0.99;1229.81
;;;;;0.98;895.94;;;;;0.99;1230.04
;;;;;0.98;896.26;;;;;0.99;1230.34
;;;;;0.98;897.09;;;;;0.99;1230.49
;;;;;0.98;897.77;;;;;0.99;1230.65
;;;;;0.98;898.42;;;;;0.99;1230.87
;;;;;0.98;906.21;;;;;0.99;1231.03
;;;;;0.98;906.52;;;;;0.99;1231.20
;;;;;0.98;907.37;;;;;0.99;1231.37
;;;;;0.98;908.16;;;;;0.99;1231.54
;;;;;0.98;908.28;;;;;0.99;1231.77
;;;;;0.98;909.07;;;;;0.99;1236.48
;;;;;0.98;909.95;;;;;0.99;1236.69
;;;;;0.98;910.83;;;;;0.99;1236.73
;;;;;0.98;916.58;;;;;0.99;1236.89
;;;;;0.98;916.94;;;;;0.99;1237.19
;;;;;0.98;917.60;;;;;0.99;1237.25
;;;;;0.98;926.81;;;;;0.99;1237.34
;;;;;0.98;927.12;;;;;0.99;1237.40
;;;;;0.98;927.92;;;;;0.99;1238.08
;;;;;0.98;928.75;;;;;0.99;1238.66
;;;;;0.98;929.62;;;;;0.99;1239.11
;;;;;0.98;930.09;;;;;0.99;1247.02
;;;;;0.98;930.94;;;;;0.99;1247.42
;;;;;0.98;937.17;;;;;0.99;1247.78
;;;;;0.98;937.98;;;;;0.99;1248.02
;;;;;0.98;938.57;;;;;0.99;1257.43
;;;;;0.98;939.05;;;;;0.99;1257.68
;;;;;0.98;939.88;;;;;0.99;1258.37
;;;;;0.98;940.72;;;;;0.99;1259.01
;;;;;0.98;941.05;;;;;0.99;1267.59
;;;;;0.98;947.63;;;;;0.99;1268.14
;;;;;0.98;948.72;;;;;0.99;1268.51
;;;;;0.98;949.68;;;;;0.99;1269.00
;;;;;0.98;957.89;;;;;0.99;1269.04
;;;;;0.98;958.21;;;;;0.99;1269.20
;;;;;0.98;959.14;;;;;0.99;1269.49
;;;;;0.98;960.03;;;;;0.99;1269.85
;;;;;0.98;960.16;;;;;0.99;1270.02
;;;;;0.98;960.49;;;;;0.99;1270.15
;;;;;0.98;960.62;;;;;0.99;1270.33
;;;;;0.98;961.43;;;;;0.99;1270.79
;;;;;0.98;961.56;;;;;0.99;1270.86
;;;;;0.98;962.40;;;;;0.99;1270.95
;;;;;0.98;962.53;;;;;0.99;1278.40
;;;;;0.98;963.60;;;;;0.99;1288.45
;;;;;0.98;963.72;;;;;0.99;1288.63
;;;;;0.98;968.17;;;;;0.99;1298.63
;;;;;0.98;968.97;;;;;0.99;1308.81
;;;;;0.98;969.36;;;;;0.99;1309.04
;;;;;0.98;969.48;;;;;0.99;1309.46
;;;;;0.98;969.60;;;;;0.99;1309.88
;;;;;0.98;970.46;;;;;0.99;1310.27
;;;;;0.98;970.58;;;;;0.99;1310.46
;;;;;0.98;971.13;;;;;0.99;1310.55
;;;;;0.98;971.25;;;;;0.99;1310.63
;;;;;0.98;971.38;;;;;0.99;1310.88
;;;;;0.98;971.50;;;;;0.99;1310.97
;;;;;0.98;971.61;;;;;0.99;1311.45
;;;;;0.98;971.73;;;;;0.99;1311.68
;;;;;0.98;972.64;;;;;0.99;1312.08
;;;;;0.98;972.76;;;;;0.99;1312.12
;;;;;0.98;978.51;;;;;0.99;1312.21
;;;;;0.98;979.28;;;;;0.99;1312.47
;;;;;0.98;979.40;;;;;0.99;1312.55
;;;;;0.98;979.93;;;;;0.99;1313.01
;;;;;0.98;980.80;;;;;0.99;1313.62
;;;;;0.98;981.31;;;;;0.99;1313.86
;;;;;0.98;982.14;;;;;0.99;1314.06
;;;;;0.98;982.92;;;;;0.99;1319.92
;;;;;0.98;983.45;;;;;0.99;1319.99
;;;;;0.98;984.23;;;;;0.99;1320.05
;;;;;0.98;984.96;;;;;0.99;1320.42
;;;;;0.98;985.29;;;;;0.99;1320.61
;;;;;0.98;985.41;;;;;0.99;1320.79
;;;;;0.98;989.01;;;;;0.99;1321.00
;;;;;0.98;989.34;;;;;0.99;1321.07
;;;;;0.98;989.67;;;;;0.99;1321.13
;;;;;0.98;990.50;;;;;0.99;1321.48
;;;;;0.98;990.63;;;;;0.99;1322.07
;;;;;0.98;991.44;;;;;0.99;1322.75
;;;;;0.98;992.27;;;;;0.99;1322.85
;;;;;0.98;992.40;;;;;0.99;1322.92
;;;;;0.98;993.27;;;;;0.99;1323.00
;;;;;0.98;994.15;;;;;0.99;1330.60
;;;;;0.98;995.11;;;;;0.99;1340.65
;;;;;0.98;995.24;;;;;0.99;1340.84
;;;;;0.98;996.21;;;;;0.99;1350.88
;;;;;0.98;996.81;;;;;0.99;1350.97
;;;;;0.98;997.25;;;;;0.99;1351.04
;;;;;0.98;998.03;;;;;0.99;1361.09
;;;;;0.98;998.96;;;;;0.99;1361.31
;;;;;0.98;999.43;;;;;0.99;1361.83
;;;;;0.98;1000.47;;;;;0.99;1362.07
;;;;;0.98;1000.84;;;;;0.99;1362.12
;;;;;0.98;1000.98;;;;;0.99;1362.32
;;;;;0.98;1001.11;;;;;0.99;1362.48
;;;;;0.98;1001.53;;;;;0.99;1362.78
;;;;;0.98;1002.43;;;;;0.99;1371.60
;;;;;0.98;1002.56;;;;;0.99;1372.33
;;;;;0.98;1009.75;;;;;0.99;1381.79
;;;;;0.98;1009.88;;;;;0.99;1381.87
;;;;;0.98;1010.64;;;;;0.99;1382.18
;;;;;0.98;1019.82;;;;;0.99;1382.70
;;;;;0.98;1020.15;;;;;0.99;1392.12
;;;;;0.98;1020.88;;;;;0.99;1392.64
;;;;;0.98;1030.03;;;;;0.99;1393.00
;;;;;0.98;1030.35;;;;;0.99;1393.08
;;;;;0.98;1040.08;;;;;0.99;1393.14
;;;;;0.98;1040.97;;;;;0.99;1402.38
;;;;;0.98;1041.30;;;;;0.99;1412.56
;;;;;0.98;1042.08;;;;;0.99;1412.70
;;;;;0.98;1050.21;;;;;0.99;1422.79
;;;;;0.98;1051.06;;;;;0.99;1422.86
;;;;;0.98;1051.93;;;;;0.99;1422.92
;;;;;0.98;1052.42;;;;;0.99;1432.88
;;;;;0.98;1053.28;;;;;0.99;1443.06
;;;;;0.98;1054.34;;;;;0.99;1443.19
;;;;;0.98;1054.92;;;;;0.99;1453.29
;;;;;0.98;1060.41;;;;;0.99;1453.37
;;;;;0.98;1061.25;;;;;0.99;1463.48
;;;;;0.98;1061.96;;;;;0.99;1463.67
;;;;;0.98;1062.21;;;;;0.99;1463.80
;;;;;0.98;1070.62;;;;;0.99;1463.90
;;;;;0.98;1070.99;;;;;0.99;1463.99
;;;;;0.98;1072.07;;;;;0.99;1464.16
;;;;;0.98;1072.91;;;;;0.99;1464.35
;;;;;0.98;1073.82;;;;;0.99;1464.64
;;;;;0.98;1074.27;;;;;0.99;1464.67
;;;;;0.98;1075.18;;;;;0.99;1464.72
;;;;;0.98;1075.61;;;;;0.99;1464.85
;;;;;0.98;1076.54;;;;;0.99;1465.02
;;;;;0.98;1077.34;;;;;0.99;1465.04
;;;;;0.98;1078.17;;;;;0.99;1465.22
;;;;;0.98;1078.95;;;;;0.99;1465.75
;;;;;0.98;1079.82;;;;;0.99;1466.24
;;;;;0.98;1080.91;;;;;0.99;1466.39
;;;;;0.98;1081.07;;;;;0.99;1466.63
;;;;;0.98;1081.19;;;;;0.99;1467.06
;;;;;0.98;1082.01;;;;;0.99;1467.25
;;;;;0.98;1082.18;;;;;0.99;1467.27
;;;;;0.98;1083.02;;;;;0.99;1467.30
;;;;;0.98;1083.87;;;;;0.99;1474.66
;;;;;0.98;1084.58;;;;;0.99;1484.72
;;;;;0.98;1084.90;;;;;0.99;1484.80
;;;;;0.98;1085.74;;;;;0.99;1494.95
;;;;;0.98;1086.56;;;;;0.99;1495.03
;;;;;0.98;1086.68;;;;;0.99;1505.18
;;;;;0.98;1087.62;;;;;0.99;1505.37
;;;;;0.98;1088.49;;;;;0.99;1505.56
;;;;;0.98;1089.33;;;;;0.99;1505.76
;;;;;0.98;1090.25;;;;;0.99;1506.04
;;;;;0.98;1090.38;;;;;0.99;1506.10
;;;;;0.98;1091.23;;;;;0.99;1506.43
;;;;;0.98;1091.36;;;;;0.99;1506.50
;;;;;0.98;1091.47;;;;;0.99;1506.86
;;;;;0.98;1091.50;;;;;0.99;1507.37
;;;;;0.98;1091.79;;;;;0.99;1507.87
;;;;;0.98;1092.69;;;;;0.99;1508.24
;;;;;0.98;1093.44;;;;;0.99;1508.58
;;;;;0.98;1094.38;;;;;0.99;1508.67
;;;;;0.98;1101.85;;;;;0.99;1508.75
;;;;;0.98;1102.15;;;;;0.99;1515.90
;;;;;0.98;1112.05;;;;;0.99;1516.14
;;;;;0.98;1112.34;;;;;0.99;1516.72
;;;;;0.98;1113.40;;;;;0.99;1517.05
;;;;;0.98;1122.27;;;;;0.99;1517.13
;;;;;0.98;1122.64;;;;;0.99;1517.19
;;;;;0.98;1122.78;;;;;0.99;1526.21
;;;;;0.98;1123.44;;;;;0.99;1536.26
;;;;;0.98;1124.31;;;;;0.99;1536.50
;;;;;0.98;1124.43;;;;;0.99;1546.47
;;;;;0.98;1125.24;;;;;0.99;1556.65
;;;;;0.98;1125.37;;;;;0.99;1556.91
;;;;;0.98;1126.25;;;;;0.99;1566.84
;;;;;0.98;1127.07;;;;;0.99;1577.02
;;;;;0.98;1127.20;;;;;0.99;1577.48
;;;;;0.98;1127.31;;;;;0.99;1577.91
;;;;;0.98;1127.43;;;;;0.99;1587.23
;;;;;0.98;1127.77;;;;;0.99;1587.48
;;;;;0.98;1128.69;;;;;0.99;1587.62
;;;;;0.98;1128.82;;;;;0.99;1588.30
;;;;;0.98;1128.94;;;;;0.99;1588.83
;;;;;0.98;1129.86;;;;;0.99;1589.44
;;;;;0.98;1130.74;;;;;0.99;1589.67
;;;;;0.98;1131.64;;;;;0.99;1589.94
;;;;;0.98;1131.78;;;;;0.99;1590.17
;;;;;0.98;1131.90;;;;;0.99;1590.53
;;;;;0.98;1132.68;;;;;0.99;1597.86
;;;;;0.98;1132.81;;;;;0.99;1597.95
;;;;;0.98;1133.00;;;;;0.99;1598.27
;;;;;0.98;1133.28;;;;;0.99;1598.76
;;;;;0.98;1133.40;;;;;0.99;1598.85
;;;;;0.98;1134.08;;;;;0.99;1599.25
;;;;;0.98;1134.92;;;;;0.99;1599.85
;;;;;0.98;1135.23;;;;;0.99;1600.17
;;;;;0.98;1136.25;;;;;0.99;1608.27
;;;;;0.98;1136.38;;;;;0.99;1608.94
;;;;;0.98;1137.44;;;;;0.99;1609.38
;;;;;0.98;1138.32;;;;;0.99;1609.77
;;;;;0.98;1138.46;;;;;0.99;1610.29
;;;;;0.98;1143.49;;;;;0.99;1610.89
;;;;;0.98;1143.60;;;;;0.99;1618.66
;;;;;0.98;1143.71;;;;;0.99;1618.88
;;;;;0.98;1143.83;;;;;0.99;1619.41
;;;;;0.98;1153.70;;;;;0.99;1619.74
;;;;;0.98;1154.57;;;;;0.99;1619.93
;;;;;0.98;1155.32;;;;;0.99;1620.56
;;;;;0.98;1156.08;;;;;0.99;1621.12
;;;;;0.98;1157.21;;;;;0.99;1621.63
;;;;;0.98;1157.33;;;;;0.99;1629.18
;;;;;0.98;1158.30;;;;;0.99;1629.42
;;;;;0.98;1159.09;;;;;0.99;1629.73
;;;;;0.98;1159.90;;;;;0.99;1639.53
;;;;;0.98;1160.81;;;;;0.99;1639.78
;;;;;0.98;1161.20;;;;;0.99;1640.17
;;;;;0.98;1162.03;;;;;0.99;1640.57
;;;;;0.98;1162.45;;;;;0.99;1640.80
;;;;;0.98;1163.35;;;;;0.99;1640.88
;;;;;0.98;1164.24;;;;;0.99;1640.94
;;;;;0.98;1164.28;;;;;0.99;1641.52
;;;;;0.98;1165.19;;;;;0.99;1650.13
;;;;;0.98;1165.53;;;;;0.99;1650.23
;;;;;0.98;1166.11;;;;;0.99;1650.47
;;;;;0.98;1174.43;;;;;0.99;1650.70
;;;;;0.98;1174.75;;;;;0.99;1650.96
;;;;;0.98;1174.88;;;;;0.99;1651.01
;;;;;0.98;1174.99;;;;;0.99;1656.78
;;;;;0.98;1184.66;;;;;0.99;1656.82
;;;;;0.98;1184.98;;;;;0.99;1657.23
;;;;;0.98;1185.92;;;;;0.99;1657.63
;;;;;0.98;1194.92;;;;;0.99;1658.06
;;;;;0.98;1195.30;;;;;0.99;1658.66
;;;;;0.98;1196.19;;;;;0.99;1659.37
;;;;;0.98;1196.70;;;;;0.99;1659.74
;;;;;0.98;1197.49;;;;;0.99;1659.83
;;;;;0.98;1197.96;;;;;0.99;1659.89
;;;;;0.98;1198.09;;;;;0.99;1660.36
;;;;;0.98;1199.00;;;;;0.99;1660.43
;;;;;0.98;1199.86;;;;;0.99;1661.06
;;;;;0.98;1200.89;;;;;0.99;1661.21
;;;;;0.98;1201.82;;;;;0.99;1661.46
;;;;;0.98;1202.76;;;;;0.99;1662.08
;;;;;0.98;1203.22;;;;;0.99;1662.55
;;;;;0.98;1204.11;;;;;0.99;1671.55
;;;;;0.98;1204.63;;;;;0.99;1671.75
;;;;;0.98;1205.41;;;;;0.99;1671.78
;;;;;0.98;1205.90;;;;;0.99;1672.11
;;;;;0.98;1206.15;;;;;0.99;1672.45
;;;;;0.98;1207.01;;;;;0.99;1672.67
;;;;;0.98;1207.90;;;;;0.99;1672.76
;;;;;0.98;1208.37;;;;;0.99;1672.84
;;;;;0.98;1209.18;;;;;0.99;1673.43
;;;;;0.98;1210.12;;;;;0.99;1673.84
;;;;;0.98;1210.64;;;;;0.99;1674.22
;;;;;0.98;1216.47;;;;;0.99;1674.65
;;;;;0.98;1216.85;;;;;0.99;1674.85
;;;;;0.98;1217.68;;;;;0.99;1675.09
;;;;;0.98;1217.80;;;;;0.99;1675.34
;;;;;0.98;1226.77;;;;;0.99;1675.51
;;;;;0.98;1227.63;;;;;0.99;1675.64
;;;;;0.98;1227.76;;;;;0.99;1675.87
;;;;;0.98;1236.99;;;;;0.99;1676.00
;;;;;0.98;1237.36;;;;;0.99;1676.37
;;;;;0.98;1238.17;;;;;0.99;1676.69
;;;;;0.98;1238.50;;;;;0.99;1676.93
;;;;;0.98;1239.51;;;;;0.99;1677.23
;;;;;0.98;1240.49;;;;;0.99;1677.61
;;;;;0.98;1241.33;;;;;0.99;1677.91
;;;;;0.98;1241.80;;;;;0.99;1678.11
;;;;;0.98;1242.76;;;;;0.99;1678.26
;;;;;0.98;1243.71;;;;;0.99;1678.56
;;;;;0.98;1244.21;;;;;0.99;1678.81
;;;;;0.98;1244.63;;;;;0.99;1678.96
;;;;;0.98;1245.31;;;;;0.99;1679.11
;;;;;0.98;1247.62;;;;;0.99;1679.35
;;;;;0.98;1247.94;;;;;0.99;1679.66
;;;;;0.98;1248.89;;;;;0.99;1679.91
;;;;;0.98;1249.77;;;;;0.99;1680.07
;;;;;0.98;1250.13;;;;;0.99;1680.28
;;;;;0.98;1251.16;;;;;0.99;1680.56
;;;;;0.98;1258.01;;;;;0.99;1680.87
;;;;;0.98;1258.33;;;;;0.99;1681.13
;;;;;0.98;1258.67;;;;;0.99;1681.41
;;;;;0.98;1259.70;;;;;0.99;1681.56
;;;;;0.98;1260.63;;;;;0.99;1681.69
;;;;;0.98;1261.00;;;;;0.99;1681.79
;;;;;0.98;1268.22;;;;;0.99;1681.81
;;;;;0.98;1268.51;;;;;0.99;1681.97
;;;;;0.98;1269.30;;;;;0.99;1682.10
;;;;;0.98;1269.64;;;;;0.99;1682.21
;;;;;0.98;1270.53;;;;;0.99;1682.34
;;;;;0.98;1270.87;;;;;0.99;1682.63
;;;;;0.98;1278.43;;;;;0.99;1683.62
;;;;;0.98;1278.69;;;;;0.99;1684.05
;;;;;0.98;1279.27;;;;;0.99;1684.26
;;;;;0.98;1280.20;;;;;0.99;1684.62
;;;;;0.98;1281.11;;;;;0.99;1684.88
;;;;;0.98;1282.08;;;;;0.99;1685.07
;;;;;0.98;1282.95;;;;;0.99;1685.36
;;;;;0.98;1283.07;;;;;0.99;1686.56
;;;;;0.98;1283.92;;;;;0.99;1686.74
;;;;;0.98;1284.97;;;;;0.99;1688.17
;;;;;0.98;1286.03;;;;;0.99;1688.27
;;;;;0.98;1286.81;;;;;0.99;1694.92
;;;;;0.98;1287.72;;;;;0.99;1695.09
;;;;;0.98;1287.85;;;;;0.99;1695.30
;;;;;0.98;1289.01;;;;;0.99;1695.79
;;;;;0.98;1289.90;;;;;0.99;1696.30
;;;;;0.98;1290.75;;;;;0.99;1696.62
;;;;;0.98;1291.28;;;;;0.99;1696.82
;;;;;0.98;1291.97;;;;;0.99;1696.87
;;;;;0.98;1292.10;;;;;0.99;1696.95
;;;;;0.98;1293.14;;;;;0.99;1705.42
;;;;;0.98;1293.86;;;;;0.99;1705.98
;;;;;0.98;1294.69;;;;;0.99;1706.48
;;;;;0.98;1299.50;;;;;0.99;1706.86
;;;;;0.98;1300.56;;;;;0.99;1706.94
;;;;;0.98;1301.40;;;;;0.99;1707.11
;;;;;0.98;1301.51;;;;;0.99;1715.83
;;;;;0.98;1302.43;;;;;0.99;1716.02
;;;;;0.98;1303.41;;;;;0.99;1716.07
;;;;;0.98;1304.22;;;;;0.99;1716.10
;;;;;0.98;1305.06;;;;;0.99;1716.14
;;;;;0.98;1305.20;;;;;0.99;1716.18
;;;;;0.98;1306.08;;;;;0.99;1716.23
;;;;;0.98;1306.92;;;;;0.99;1716.40
;;;;;0.98;1307.77;;;;;0.99;1716.44
;;;;;0.98;1308.61;;;;;0.99;1716.65
;;;;;0.98;1308.74;;;;;0.99;1717.31
;;;;;0.98;1309.51;;;;;0.99;1726.24
;;;;;0.98;1309.65;;;;;0.99;1726.86
;;;;;0.98;1310.01;;;;;0.99;1727.20
;;;;;0.98;1310.13;;;;;0.99;1727.67
;;;;;0.98;1310.79;;;;;0.99;1728.42
;;;;;0.98;1310.93;;;;;0.99;1728.62
;;;;;0.98;1311.06;;;;;0.99;1728.71
;;;;;0.98;1312.08;;;;;0.99;1728.80
;;;;;0.98;1312.21;;;;;0.99;1736.87
;;;;;0.98;1312.95;;;;;0.99;1746.94
;;;;;0.98;1313.99;;;;;0.99;1747.13
;;;;;0.98;1314.92;;;;;0.99;1757.17
;;;;;0.98;1315.76;;;;;0.99;1767.38
;;;;;0.98;1316.53;;;;;0.99;1767.66
;;;;;0.98;1317.41;;;;;0.99;1768.00
;;;;;0.98;1318.49;;;;;0.99;1768.63
;;;;;0.98;1319.56;;;;;0.99;1769.35
;;;;;0.98;1319.71;;;;;0.99;1769.78
;;;;;0.98;1320.49;;;;;0.99;1769.89
;;;;;0.98;1320.88;;;;;0.99;1769.96
;;;;;0.98;1321.91;;;;;0.99;1770.04
;;;;;0.98;1322.91;;;;;0.99;1770.10
;;;;;0.98;1323.81;;;;;0.99;1770.18
;;;;;0.98;1324.37;;;;;0.99;1770.65
;;;;;0.98;1325.24;;;;;0.99;1770.73
;;;;;0.98;1326.12;;;;;0.99;1771.20
;;;;;0.98;1326.92;;;;;0.99;1771.81
;;;;;0.98;1327.83;;;;;0.99;1771.98
;;;;;0.98;1328.44;;;;;0.99;1772.21
;;;;;0.98;1329.35;;;;;0.99;1772.40
;;;;;0.98;1329.49;;;;;0.99;1772.86
;;;;;0.98;1330.36;;;;;0.99;1773.07
;;;;;0.98;1330.92;;;;;0.99;1773.34
;;;;;0.98;1331.19;;;;;0.99;1773.81
;;;;;0.98;1332.10;;;;;0.99;1774.20
;;;;;0.98;1332.92;;;;;0.99;1774.67
;;;;;0.98;1333.85;;;;;0.99;1774.90
;;;;;0.98;1334.93;;;;;0.99;1774.93
;;;;;0.98;1335.47;;;;;0.99;1775.00
;;;;;0.98;1336.38;;;;;0.99;1775.08
;;;;;0.98;1337.21;;;;;0.99;1775.47
;;;;;0.98;1338.27;;;;;0.99;1775.55
;;;;;0.98;1339.43;;;;;0.99;1776.06
;;;;;0.98;1340.40;;;;;0.99;1776.13
;;;;;0.98;1341.27;;;;;0.99;1776.21
;;;;;0.98;1341.40;;;;;0.99;1776.38
;;;;;0.98;1341.67;;;;;0.99;1776.75
;;;;;0.98;1342.02;;;;;0.99;1777.11
;;;;;0.98;1351.79;;;;;0.99;1777.53
;;;;;0.98;1352.85;;;;;0.99;1777.77
;;;;;0.98;1354.01;;;;;0.99;1779.62
;;;;;0.98;1355.04;;;;;0.99;1779.70
;;;;;0.98;1356.15;;;;;0.99;1779.78
;;;;;0.98;1357.03;;;;;0.99;1780.34
;;;;;0.98;1357.96;;;;;0.99;1789.88
;;;;;0.98;1358.10;;;;;0.99;1790.27
;;;;;0.98;1359.16;;;;;0.99;1790.31
;;;;;0.98;1360.20;;;;;0.99;1790.35
;;;;;0.98;1361.25;;;;;0.99;1792.29
;;;;;0.98;1362.10;;;;;0.99;1800.15
;;;;;0.98;1363.17;;;;;0.99;1800.33
;;;;;0.98;1363.54;;;;;0.99;1800.40
;;;;;0.98;1363.67;;;;;0.99;1800.53
;;;;;0.98;1363.79;;;;;0.99;1800.61
;;;;;0.98;1364.78;;;;;0.99;1800.69
;;;;;0.98;1364.92;;;;;0.99;1800.75
;;;;;0.98;1365.70;;;;;0.99;1801.13
;;;;;0.98;1366.52;;;;;0.99;1801.46
;;;;;0.98;1366.65;;;;;0.99;1801.53
;;;;;0.98;1367.46;;;;;0.99;1801.93
;;;;;0.98;1368.51;;;;;0.99;1802.00
;;;;;0.98;1369.36;;;;;0.99;1802.07
;;;;;0.98;1370.37;;;;;0.99;1802.13
;;;;;0.98;1371.12;;;;;0.99;1802.53
;;;;;0.98;1372.14;;;;;0.99;1802.78
;;;;;0.98;1372.58;;;;;0.99;1802.81
;;;;;0.98;1373.40;;;;;0.99;1802.85
;;;;;0.98;1374.43;;;;;0.99;1811.30
;;;;;0.98;1375.32;;;;;0.99;1821.37
;;;;;0.98;1376.22;;;;;0.99;1821.49
;;;;;0.98;1377.32;;;;;0.99;1831.60
;;;;;0.98;1378.34;;;;;0.99;1841.81
;;;;;0.98;1378.47;;;;;0.99;1841.90
;;;;;0.98;1379.64;;;;;0.99;1841.98
;;;;;0.98;1380.73;;;;;0.99;1852.06
;;;;;0.98;1380.86;;;;;0.99;1862.12
;;;;;0.98;1380.98;;;;;0.99;1862.31
;;;;;0.98;1382.07;;;;;0.99;1872.36
;;;;;0.98;1383.14;;;;;0.99;1882.58
;;;;;0.98;1383.48;;;;;0.99;1882.65
;;;;;0.98;1383.78;;;;;0.99;1882.72
;;;;;0.98;1383.89;;;;;0.99;1892.82
;;;;;0.98;1384.03;;;;;0.99;1902.89
;;;;;0.98;1385.01;;;;;0.99;1903.13
;;;;;0.98;1385.95;;;;;0.99;1913.13
;;;;;0.98;1386.10;;;;;0.99;1923.34
;;;;;0.98;1387.06;;;;;0.99;1923.42
;;;;;0.98;1387.94;;;;;0.99;1923.48
;;;;;0.98;1388.90;;;;;0.99;1933.44
;;;;;0.98;1389.49;;;;;0.99;1943.51
;;;;;0.98;1390.74;;;;;0.99;1943.74
;;;;;0.98;1391.64;;;;;0.99;1953.74
;;;;;0.98;1392.59;;;;;0.99;1963.95
;;;;;0.98;1393.54;;;;;0.99;1964.20
;;;;;0.98;1393.87;;;;;0.99;1974.18
;;;;;0.98;1394.63;;;;;0.99;1984.39
;;;;;0.98;1395.51;;;;;0.99;1984.45
;;;;;0.98;1396.56;;;;;0.99;1984.82
;;;;;0.98;1397.41;;;;;0.99;1985.21
;;;;;0.98;1398.31;;;;;0.99;1985.60
;;;;;0.98;1399.16;;;;;0.99;1985.83
;;;;;0.98;1400.08;;;;;0.99;1986.17
;;;;;0.98;1400.82;;;;;0.99;1995.03
;;;;;0.98;1401.67;;;;;0.99;1995.31
;;;;;0.98;1402.25;;;;;0.99;1995.74
;;;;;0.98;1403.26;;;;;0.99;1996.13
;;;;;0.98;1404.00;;;;;0.99;1996.35
;;;;;0.98;1404.85;;;;;0.99;2005.39
;;;;;0.98;1405.73;;;;;0.99;2015.61
;;;;;0.98;1406.61;;;;;0.99;2016.26
;;;;;0.98;1407.48;;;;;0.99;2025.73
;;;;;0.98;1408.53;;;;;0.99;2026.40
;;;;;0.98;1409.43;;;;;0.99;2035.86
;;;;;0.98;1410.29;;;;;0.99;2036.15
;;;;;0.98;1411.19;;;;;0.99;2036.76
;;;;;0.98;1412.11;;;;;0.99;2046.16
;;;;;0.98;1412.85;;;;;0.99;2046.41
;;;;;0.98;1413.87;;;;;0.99;2056.40
;;;;;0.98;1414.75;;;;;0.99;2066.60
;;;;;0.98;1415.08;;;;;0.99;2066.72
;;;;;0.98;1416.07;;;;;0.99;2066.75
;;;;;0.98;1416.84;;;;;0.99;2066.79
;;;;;0.98;1417.58;;;;;0.99;2076.95
;;;;;0.98;1418.32;;;;;0.99;2087.02
;;;;;0.98;1419.29;;;;;0.99;2087.27
;;;;;0.98;1420.19;;;;;0.99;2097.26
;;;;;0.98;1421.18;;;;;0.99;2097.30
;;;;;0.98;1422.07;;;;;0.99;2107.48
;;;;;0.98;1422.95;;;;;0.99;2107.72
;;;;;0.98;1423.74;;;;;0.99;2108.04
;;;;;0.98;1424.72;;;;;0.99;2108.33
;;;;;0.98;1425.07;;;;;0.99;2108.64
;;;;;0.98;1425.62;;;;;0.99;2108.72
;;;;;0.98;1425.97;;;;;0.99;2108.79
;;;;;0.98;1426.98;;;;;0.99;2109.26
;;;;;0.98;1427.91;;;;;0.99;2109.73
;;;;;0.98;1428.72;;;;;0.99;2110.00
;;;;;0.98;1429.61;;;;;0.99;2110.38
;;;;;0.98;1429.97;;;;;0.99;2110.76
;;;;;0.98;1430.88;;;;;0.99;2111.28
;;;;;0.98;1431.62;;;;;0.99;2111.63
;;;;;0.98;1432.47;;;;;0.99;2111.95
;;;;;0.98;1432.87;;;;;0.99;2112.16
;;;;;0.98;1433.81;;;;;0.99;2112.46
;;;;;0.98;1436.41;;;;;0.99;2112.62
;;;;;0.98;1436.79;;;;;0.99;2112.90
;;;;;0.98;1437.68;;;;;0.99;2113.12
;;;;;0.98;1438.71;;;;;0.99;2113.29
;;;;;0.98;1439.42;;;;;0.99;2113.49
;;;;;0.98;1446.87;;;;;0.99;2113.69
;;;;;0.98;1447.81;;;;;0.99;2113.97
;;;;;0.98;1448.35;;;;;0.99;2114.24
;;;;;0.98;1449.27;;;;;0.99;2114.65
;;;;;0.98;1450.16;;;;;0.99;2114.91
;;;;;0.98;1450.75;;;;;0.99;2115.13
;;;;;0.98;1451.42;;;;;0.99;2115.48
;;;;;0.98;1451.73;;;;;0.99;2115.77
;;;;;0.98;1452.05;;;;;0.99;2115.99
;;;;;0.98;1453.11;;;;;0.99;2119.88
;;;;;0.98;1454.00;;;;;0.99;2119.97
;;;;;0.98;1454.48;;;;;0.99;2120.05
;;;;;0.98;1455.34;;;;;0.99;2130.14
;;;;;0.98;1456.27;;;;;0.99;2140.21
;;;;;0.98;1456.75;;;;;0.99;2140.41
;;;;;0.98;1457.74;;;;;0.99;2150.45
;;;;;0.98;1457.91;;;;;0.99;2160.68
;;;;;0.98;1458.30;;;;;0.99;2160.90
;;;;;0.98;1458.73;;;;;0.99;2161.12
;;;;;0.98;1468.14;;;;;0.99;2161.30
;;;;;0.98;1468.48;;;;;0.99;2161.48
;;;;;0.98;1469.26;;;;;0.99;2161.72
;;;;;0.98;1469.65;;;;;0.99;2162.02
;;;;;0.98;1478.44;;;;;0.99;2162.19
;;;;;0.98;1478.83;;;;;0.99;2162.65
;;;;;0.98;1479.55;;;;;0.99;2163.10
;;;;;0.98;1480.42;;;;;0.99;2163.73
;;;;;0.98;1481.21;;;;;0.99;2163.96
;;;;;0.98;1482.23;;;;;0.99;2165.75
;;;;;0.98;1482.65;;;;;0.99;2166.42
;;;;;0.98;1483.70;;;;;0.99;2167.73
;;;;;0.98;1484.14;;;;;0.99;2168.36
;;;;;0.98;1484.95;;;;;0.99;2169.13
;;;;;0.98;1485.63;;;;;0.99;2172.01
;;;;;0.98;1486.43;;;;;0.99;2172.07
;;;;;0.98;1486.79;;;;;0.99;2172.32
;;;;;0.98;1489.30;;;;;0.99;2172.68
;;;;;0.98;1490.06;;;;;0.99;2172.76
;;;;;0.98;1490.34;;;;;0.99;2172.83
;;;;;0.98;1491.10;;;;;0.99;2172.91
;;;;;0.98;1491.45;;;;;0.99;2172.98
;;;;;0.98;1492.25;;;;;0.99;2173.52
;;;;;0.98;1493.17;;;;;0.99;2173.74
;;;;;0.98;1494.10;;;;;0.99;2173.93
;;;;;0.98;1495.04;;;;;0.99;2174.16
;;;;;0.98;1495.97;;;;;0.99;2174.60
;;;;;0.98;1497.16;;;;;0.99;2175.08
;;;;;0.98;1497.80;;;;;0.99;2175.31
;;;;;0.98;1498.48;;;;;0.99;2183.08
;;;;;0.98;1499.15;;;;;0.99;2183.36
;;;;;0.98;1499.75;;;;;0.99;2183.60
;;;;;0.98;1500.22;;;;;0.99;2183.97
;;;;;0.98;1500.62;;;;;0.99;2193.46
;;;;;0.98;1501.73;;;;;0.99;2193.54
;;;;;0.98;1510.46;;;;;0.99;2193.63
;;;;;0.98;1510.85;;;;;0.99;2194.24
;;;;;0.98;1511.32;;;;;0.99;2203.74
;;;;;0.98;1512.31;;;;;0.99;2203.94
;;;;;0.98;1512.76;;;;;0.99;2204.39
;;;;;0.98;1513.32;;;;;0.99;2204.98
;;;;;0.98;1514.19;;;;;0.99;2205.40
;;;;;0.98;1521.11;;;;;0.99;2205.94
;;;;;0.98;1522.03;;;;;0.99;2213.99
;;;;;0.98;1522.53;;;;;0.99;2214.24
;;;;;0.98;1531.50;;;;;0.99;2214.85
;;;;;0.98;1532.41;;;;;0.99;2224.32
;;;;;0.98;1533.06;;;;;0.99;2224.40
;;;;;0.98;1533.96;;;;;0.99;2224.49
;;;;;0.98;1534.56;;;;;0.99;2234.57
;;;;;0.98;1535.44;;;;;0.99;2244.65
;;;;;0.98;1536.29;;;;;0.99;2244.86
;;;;;0.98;1537.19;;;;;0.99;2254.89
;;;;;0.98;1538.10;;;;;0.99;2265.12
;;;;;0.98;1538.97;;;;;0.99;2265.39
;;;;;0.98;1542.40;;;;;0.99;2265.45
;;;;;0.98;1543.33;;;;;0.99;2265.98
;;;;;0.98;1543.84;;;;;0.99;2266.05
;;;;;0.98;1544.69;;;;;0.99;2266.72
;;;;;0.98;1545.61;;;;;0.99;2267.21
;;;;;0.98;1546.43;;;;;0.99;2267.41
;;;;;0.98;1552.96;;;;;0.99;2267.73
;;;;;0.98;1553.23;;;;;0.99;2268.15
;;;;;0.98;1554.03;;;;;0.99;2268.64
;;;;;0.98;1554.96;;;;;0.99;2269.03
;;;;;0.98;1555.53;;;;;0.99;2276.08
;;;;;0.98;1563.27;;;;;0.99;2276.32
;;;;;0.98;1564.24;;;;;0.99;2276.42
;;;;;0.98;1564.91;;;;;0.99;2276.50
;;;;;0.98;1565.90;;;;;0.99;2276.82
;;;;;0.98;1566.78;;;;;0.99;2277.32
;;;;;0.98;1567.85;;;;;0.99;2277.76
;;;;;0.98;1573.83;;;;;0.99;2278.13
;;;;;0.98;1574.78;;;;;0.99;2278.46
;;;;;0.98;1575.21;;;;;0.99;2278.80
;;;;;0.98;1575.33;;;;;0.99;2279.39
;;;;;0.98;1575.45;;;;;0.99;2280.01
;;;;;0.98;1575.58;;;;;0.99;2280.33
;;;;;0.98;1575.70;;;;;0.99;2280.68
;;;;;0.98;1575.83;;;;;0.99;2281.01
;;;;;0.98;1576.68;;;;;0.99;2281.09
;;;;;0.98;1577.60;;;;;0.99;2281.58
;;;;;0.98;1578.09;;;;;0.99;2282.11
;;;;;0.98;1578.43;;;;;0.99;2282.20
;;;;;0.98;1579.28;;;;;0.99;2282.28
;;;;;0.98;1580.11;;;;;0.99;2282.79
;;;;;0.98;1581.09;;;;;0.99;2283.19
;;;;;0.98;1582.17;;;;;0.99;2283.69
;;;;;0.98;1583.26;;;;;0.99;2287.53
;;;;;0.98;1583.39;;;;;0.99;2287.67
;;;;;0.98;1584.36;;;;;0.99;2288.17
;;;;;0.98;1584.49;;;;;0.99;2297.89
;;;;;0.98;1584.79;;;;;0.99;2297.99
;;;;;0.98;1585.69;;;;;0.99;2298.49
;;;;;0.98;1586.51;;;;;0.99;2298.78
;;;;;0.98;1587.40;;;;;0.99;2299.02
;;;;;0.98;1588.54;;;;;0.99;2299.09
;;;;;0.98;1589.45;;;;;0.99;2308.36
;;;;;0.98;1589.58;;;;;0.99;2308.62
;;;;;0.98;1590.46;;;;;0.99;2308.70
;;;;;0.98;1590.58;;;;;0.99;2318.56
;;;;;0.98;1590.70;;;;;0.99;2318.65
;;;;;0.98;1591.75;;;;;0.99;2319.21
;;;;;0.98;1592.88;;;;;0.99;2319.64
;;;;;0.98;1594.83;;;;;0.99;2320.23
;;;;;0.98;1594.95;;;;;0.99;2320.77
;;;;;0.98;1595.07;;;;;0.99;2321.11
;;;;;0.98;1595.18;;;;;0.99;2321.27
;;;;;0.98;1596.02;;;;;0.99;2321.77
;;;;;0.98;1596.91;;;;;0.99;2322.43
;;;;;0.98;1597.04;;;;;0.99;2329.36
;;;;;0.98;1597.16;;;;;0.99;2329.58
;;;;;0.98;1597.96;;;;;0.99;2330.20
;;;;;0.98;1598.11;;;;;0.99;2330.70
;;;;;0.98;1598.99;;;;;0.99;2330.74
;;;;;0.98;1599.12;;;;;0.99;2330.79
;;;;;0.98;1599.25;;;;;0.99;2339.63
;;;;;0.98;1599.37;;;;;0.99;2349.87
;;;;;0.98;1600.17;;;;;0.99;2350.01
;;;;;0.98;1600.30;;;;;0.99;2360.11
;;;;;0.98;1605.37;;;;;0.99;2370.36
;;;;;0.98;1605.78;;;;;0.99;2370.40
;;;;;0.98;1606.86;;;;;0.99;2370.44
;;;;;0.98;1607.81;;;;;0.99;2380.46
;;;;;0.98;1608.90;;;;;0.99;2390.70
;;;;;0.98;1609.30;;;;;0.99;2390.83
;;;;;0.98;1610.21;;;;;0.99;2400.95
;;;;;0.98;1610.90;;;;;0.99;2411.19
;;;;;0.98;1611.71;;;;;0.99;2411.24
;;;;;0.98;1611.84;;;;;0.99;2411.27
;;;;;0.98;1611.97;;;;;0.99;2421.30
;;;;;0.98;1612.10;;;;;0.99;2431.54
;;;;;0.98;1612.95;;;;;0.99;2431.68
;;;;;0.98;1613.31;;;;;0.99;2441.79
;;;;;0.98;1613.67;;;;;0.99;2452.02
;;;;;0.98;1614.58;;;;;0.99;2452.24
;;;;;0.98;1614.71;;;;;0.99;2452.54
;;;;;0.98;1615.11;;;;;0.99;2452.81
;;;;;0.98;1615.72;;;;;0.99;2453.34
;;;;;0.98;1616.39;;;;;0.99;2454.01
;;;;;0.98;1617.24;;;;;0.99;2454.43
;;;;;0.98;1626.46;;;;;0.99;2454.77
;;;;;0.98;1626.59;;;;;0.99;2455.43
;;;;;0.98;1636.70;;;;;0.99;2456.04
;;;;;0.98;1637.02;;;;;0.99;2456.12
;;;;;0.98;1637.14;;;;;0.99;2456.18
;;;;;0.98;1637.93;;;;;0.99;2456.62
;;;;;0.98;1639.02;;;;;0.99;2457.22
;;;;;0.98;1639.14;;;;;0.99;2463.10
;;;;;0.98;1640.00;;;;;0.99;2463.66
;;;;;0.98;1640.13;;;;;0.99;2464.08
;;;;;0.98;1640.26;;;;;0.99;2464.53
;;;;;0.98;1641.20;;;;;0.99;2473.47
;;;;;0.98;1642.13;;;;;0.99;2473.86
;;;;;0.98;1643.01;;;;;0.99;2474.45
;;;;;0.98;1643.54;;;;;0.99;2475.10
;;;;;0.98;1643.68;;;;;0.99;2475.38
;;;;;0.98;1644.03;;;;;0.99;2475.85
;;;;;0.98;1644.15;;;;;0.99;2476.39
;;;;;0.98;1644.99;;;;;0.99;2476.50
;;;;;0.98;1646.09;;;;;0.99;2476.92
;;;;;0.98;1646.49;;;;;0.99;2477.31
;;;;;0.98;1646.62;;;;;0.99;2478.06
;;;;;0.98;1646.75;;;;;0.99;2478.68
;;;;;0.98;1647.55;;;;;0.99;2479.12
;;;;;0.98;1647.87;;;;;0.99;2479.32
;;;;;0.98;1648.42;;;;;0.99;2479.50
;;;;;0.98;1649.60;;;;;0.99;2479.81
;;;;;0.98;1649.80;;;;;0.99;2480.26
;;;;;0.98;1649.93;;;;;0.99;2480.57
;;;;;0.98;1651.08;;;;;0.99;2481.23
;;;;;0.98;1651.97;;;;;0.99;2481.27
;;;;;0.98;1652.13;;;;;0.99;2484.71
;;;;;0.98;1653.14;;;;;0.99;2485.05
;;;;;0.98;1653.28;;;;;0.99;2485.56
;;;;;0.98;1657.92;;;;;0.99;2486.09
;;;;;0.98;1658.74;;;;;0.99;2486.40
;;;;;0.98;1658.87;;;;;0.99;2486.63
;;;;;0.98;1659.96;;;;;0.99;2486.90
;;;;;0.98;1660.74;;;;;0.99;2487.34
;;;;;0.98;1661.52;;;;;0.99;2487.40
;;;;;0.98;1661.82;;;;;0.99;2487.80
;;;;;0.98;1662.77;;;;;0.99;2495.99
;;;;;0.98;1663.84;;;;;0.99;2496.23
;;;;;0.98;1664.73;;;;;0.99;2506.33
;;;;;0.98;1665.28;;;;;0.99;2506.53
;;;;;0.98;1666.26;;;;;0.99;2506.93
;;;;;0.98;1667.14;;;;;0.99;2507.31
;;;;;0.98;1667.98;;;;;0.99;2507.66
;;;;;0.98;1668.36;;;;;0.99;2507.99
;;;;;0.98;1668.66;;;;;0.99;2508.36
;;;;;0.98;1669.01;;;;;0.99;2508.67
;;;;;0.98;1669.84;;;;;0.99;2508.71
;;;;;0.98;1670.48;;;;;0.99;2509.01
;;;;;0.98;1671.33;;;;;0.99;2509.28
;;;;;0.98;1671.81;;;;;0.99;2509.51
;;;;;0.98;1678.58;;;;;0.99;2509.83
;;;;;0.98;1678.89;;;;;0.99;2510.01
;;;;;0.98;1679.78;;;;;0.99;2510.31
;;;;;0.98;1680.66;;;;;0.99;2510.49
;;;;;0.98;1680.80;;;;;0.99;2510.65
;;;;;0.98;1688.73;;;;;0.99;2510.82
;;;;;0.98;1689.08;;;;;0.99;2511.17
;;;;;0.98;1689.21;;;;;0.99;2511.36
;;;;;0.98;1698.83;;;;;0.99;2511.39
;;;;;0.98;1699.68;;;;;0.99;2511.73
;;;;;0.98;1708.89;;;;;0.99;2511.86
;;;;;0.98;1709.22;;;;;0.99;2512.13
;;;;;0.98;1710.08;;;;;0.99;2512.31
;;;;;0.98;1710.58;;;;;0.99;2512.63
;;;;;0.98;1711.44;;;;;0.99;2512.79
;;;;;0.98;1712.14;;;;;0.99;2513.03
;;;;;0.98;1712.27;;;;;0.99;2513.07
;;;;;0.98;1713.06;;;;;0.99;2513.43
;;;;;0.98;1713.41;;;;;0.99;2513.59
;;;;;0.98;1713.54;;;;;0.99;2513.79
;;;;;0.98;1714.60;;;;;0.99;2514.13
;;;;;0.98;1715.62;;;;;0.99;2514.17
;;;;;0.98;1715.75;;;;;0.99;2514.19
;;;;;0.98;1715.88;;;;;0.99;2514.45
;;;;;0.98;1716.23;;;;;0.99;2514.82
;;;;;0.98;1717.12;;;;;0.99;2515.13
;;;;;0.98;1717.80;;;;;0.99;2515.44
;;;;;0.98;1718.72;;;;;0.99;2515.78
;;;;;0.98;1719.60;;;;;0.99;2515.94
;;;;;0.98;1719.72;;;;;0.99;2516.09
;;;;;0.98;1719.85;;;;;0.99;2516.33
;;;;;0.98;1720.14;;;;;0.99;2516.62
;;;;;0.98;1721.09;;;;;0.99;2516.79
;;;;;0.98;1721.94;;;;;0.99;2516.96
;;;;;0.98;1722.78;;;;;0.99;2517.12
;;;;;0.98;1722.91;;;;;0.99;2517.30
;;;;;0.98;1723.77;;;;;0.99;2517.47
;;;;;0.98;1724.14;;;;;0.99;2517.63
;;;;;0.98;1725.03;;;;;0.99;2517.94
;;;;;0.98;1725.93;;;;;0.99;2518.20
;;;;;0.98;1726.79;;;;;0.99;2518.57
;;;;;0.98;1726.91;;;;;0.99;2518.75
;;;;;0.98;1727.76;;;;;0.99;2518.92
;;;;;0.98;1728.79;;;;;0.99;2519.09
;;;;;0.98;1729.11;;;;;0.99;2519.41
;;;;;0.98;1730.03;;;;;0.99;2519.58
;;;;;0.98;1730.52;;;;;0.99;2519.74
;;;;;0.98;1730.83;;;;;0.99;2520.28
;;;;;0.98;1731.83;;;;;0.99;2520.49
;;;;;0.98;1732.77;;;;;0.99;2520.73
;;;;;0.98;1733.50;;;;;0.99;2521.10
;;;;;0.98;1734.30;;;;;0.99;2521.48
;;;;;0.98;1734.80;;;;;0.99;2521.96
;;;;;0.98;1735.19;;;;;0.99;2522.14
;;;;;0.98;1736.01;;;;;0.99;2522.30
;;;;;0.98;1736.27;;;;;0.99;2522.71
;;;;;0.98;1736.62;;;;;0.99;2523.12
;;;;;0.98;1740.96;;;;;0.99;2523.47
;;;;;0.98;1741.30;;;;;0.99;2523.83
;;;;;0.98;1742.05;;;;;0.99;2524.10
;;;;;0.98;1742.89;;;;;0.99;2530.60
;;;;;0.98;1743.34;;;;;0.99;2530.91
;;;;;0.98;1751.12;;;;;0.99;2531.37
;;;;;0.98;1751.52;;;;;0.99;2540.98
;;;;;0.98;1752.39;;;;;0.99;2541.68
;;;;;0.98;1753.27;;;;;0.99;2542.29
;;;;;0.98;1754.02;;;;;0.99;2551.26
;;;;;0.98;1754.58;;;;;0.99;2551.81
;;;;;0.98;1755.50;;;;;0.99;2552.21
;;;;;0.98;1756.40;;;;;0.99;2552.42
;;;;;0.98;1756.85;;;;;0.99;2552.81
;;;;;0.98;1757.75;;;;;0.99;2553.06
;;;;;0.98;1758.31;;;;;0.99;2553.34
;;;;;0.98;1761.58;;;;;0.99;2553.60
;;;;;0.98;1761.91;;;;;0.99;2553.78
;;;;;0.98;1762.72;;;;;0.99;2553.82
;;;;;0.98;1763.68;;;;;0.99;2553.85
;;;;;0.98;1764.37;;;;;0.99;2554.05
;;;;;0.98;1764.64;;;;;0.99;2554.36
;;;;;0.98;1765.47;;;;;0.99;2554.60
;;;;;0.98;1766.21;;;;;0.99;2555.33
;;;;;0.98;1767.09;;;;;0.99;2555.76
;;;;;0.98;1768.01;;;;;0.99;2556.54
;;;;;0.98;1768.92;;;;;0.99;2556.63
;;;;;0.98;1769.54;;;;;0.99;2562.63
;;;;;0.98;1770.49;;;;;0.99;2562.87
;;;;;0.98;1770.63;;;;;0.99;2562.95
;;;;;0.98;1771.60;;;;;0.99;2563.47
;;;;;0.98;1772.05;;;;;0.99;2573.05
;;;;;0.98;1772.24;;;;;0.99;2573.48
;;;;;0.98;1773.09;;;;;0.99;2573.72
;;;;;0.98;1774.04;;;;;0.99;2573.88
;;;;;0.98;1774.91;;;;;0.99;2574.08
;;;;;0.98;1775.68;;;;;0.99;2574.11
;;;;;0.98;1776.59;;;;;0.99;2574.25
;;;;;0.98;1776.94;;;;;0.99;2574.29
;;;;;0.98;1777.33;;;;;0.99;2574.51
;;;;;0.98;1777.46;;;;;0.99;2583.69
;;;;;0.98;1782.83;;;;;0.99;2583.79
;;;;;0.98;1783.17;;;;;0.99;2583.82
;;;;;0.98;1784.10;;;;;0.99;2583.85
;;;;;0.98;1785.02;;;;;0.99;2583.95
;;;;;0.98;1785.84;;;;;0.99;2583.98
;;;;;0.98;1793.00;;;;;0.99;2584.01
;;;;;0.98;1793.37;;;;;0.99;2584.20
;;;;;0.98;1803.27;;;;;0.99;2584.49
;;;;;0.98;1803.69;;;;;0.99;2584.97
;;;;;0.98;1804.63;;;;;0.99;2594.22
;;;;;0.98;1813.66;;;;;0.99;2594.60
;;;;;0.98;1814.72;;;;;0.99;2604.57
;;;;;0.98;1815.56;;;;;0.99;2604.75
;;;;;0.98;1816.49;;;;;0.99;2604.94
;;;;;0.98;1817.55;;;;;0.99;2605.09
;;;;;0.98;1817.69;;;;;0.99;2615.00
;;;;;0.98;1817.82;;;;;0.99;2615.11
;;;;;0.98;1817.94;;;;;0.99;2625.32
;;;;;0.98;1818.82;;;;;0.99;2625.43
;;;;;0.98;1818.95;;;;;0.99;2635.60
;;;;;0.98;1819.08;;;;;0.99;2635.96
;;;;;0.98;1819.21;;;;;0.99;2636.42
;;;;;0.98;1819.69;;;;;0.99;2636.77
;;;;;0.98;1820.40;;;;;0.99;2637.49
;;;;;0.98;1820.53;;;;;0.99;2638.20
;;;;;0.98;1820.66;;;;;0.99;2638.25
;;;;;0.98;1821.32;;;;;0.99;2638.44
;;;;;0.98;1821.45;;;;;0.99;2638.76
;;;;;0.98;1822.65;;;;;0.99;2639.12
;;;;;0.98;1823.06;;;;;0.99;2639.28
;;;;;0.98;1823.91;;;;;0.99;2639.62
;;;;;0.98;1824.04;;;;;0.99;2639.95
;;;;;0.98;1824.75;;;;;0.99;2640.13
;;;;;0.98;1825.66;;;;;0.99;2640.31
;;;;;0.98;1826.05;;;;;0.99;2640.48
;;;;;0.98;1826.41;;;;;0.99;2640.64
;;;;;0.98;1826.54;;;;;0.99;2640.89
;;;;;0.98;1826.67;;;;;0.99;2641.14
;;;;;0.98;1827.86;;;;;0.99;2641.31
;;;;;0.98;1828.04;;;;;0.99;2641.50
;;;;;0.98;1828.69;;;;;0.99;2641.75
;;;;;0.98;1829.53;;;;;0.99;2641.84
;;;;;0.98;1830.17;;;;;0.99;2641.93
;;;;;0.98;1830.30;;;;;0.99;2647.07
;;;;;0.98;1831.22;;;;;0.99;2657.15
;;;;;0.98;1832.28;;;;;0.99;2657.64
;;;;;0.98;1833.16;;;;;0.99;2667.46
;;;;;0.98;1833.30;;;;;0.99;2667.55
;;;;;0.98;1833.42;;;;;0.99;2667.62
;;;;;0.98;1833.56;;;;;0.99;2677.58
;;;;;0.98;1833.69;;;;;0.99;2687.86
;;;;;0.98;1835.99;;;;;0.99;2688.09
;;;;;0.98;1836.43;;;;;0.99;2698.16
;;;;;0.98;1837.26;;;;;0.99;2708.42
;;;;;0.98;1837.39;;;;;0.99;2708.50
;;;;;0.98;1837.52;;;;;0.99;2708.58
;;;;;0.98;1838.42;;;;;0.99;2709.06
;;;;;0.98;1839.28;;;;;0.99;2709.37
;;;;;0.98;1846.50;;;;;0.99;2710.20
;;;;;0.98;1846.64;;;;;0.99;2710.91
;;;;;0.98;1856.57;;;;;0.99;2711.55
;;;;;0.98;1856.86;;;;;0.99;2711.95
;;;;;0.98;1866.83;;;;;0.99;2719.34
;;;;;0.98;1867.27;;;;;0.99;2719.59
;;;;;0.98;1868.12;;;;;0.99;2719.66
;;;;;0.98;1877.35;;;;;0.99;2719.74
;;;;;0.98;1877.65;;;;;0.99;2720.12
;;;;;0.98;1878.05;;;;;0.99;2720.19
;;;;;0.98;1887.66;;;;;0.99;2729.72
;;;;;0.98;1888.10;;;;;0.99;2730.37
;;;;;0.98;1889.12;;;;;0.99;2730.80
;;;;;0.98;1889.98;;;;;0.99;2730.85
;;;;;0.98;1890.95;;;;;0.99;2730.90
;;;;;0.98;1898.30;;;;;0.99;2731.25
;;;;;0.98;1898.75;;;;;0.99;2731.65
;;;;;0.98;1908.70;;;;;0.99;2732.06
;;;;;0.98;1909.51;;;;;0.99;2732.34
;;;;;0.98;1910.54;;;;;0.99;2732.43
;;;;;0.98;1911.18;;;;;0.99;2732.50
;;;;;0.98;1911.31;;;;;0.99;2733.21
;;;;;0.98;1912.22;;;;;0.99;2733.57
;;;;;0.98;1912.35;;;;;0.99;2733.64
;;;;;0.98;1912.70;;;;;0.99;2734.00
;;;;;0.98;1912.84;;;;;0.99;2734.06
;;;;;0.98;1913.85;;;;;0.99;2734.47
;;;;;0.98;1914.68;;;;;0.99;2734.62
;;;;;0.98;1915.10;;;;;0.99;2734.87
;;;;;0.98;1919.41;;;;;0.99;2735.11
;;;;;0.98;1919.54;;;;;0.99;2735.33
;;;;;0.98;1919.66;;;;;0.99;2735.88
;;;;;0.98;1920.55;;;;;0.99;2736.17
;;;;;0.98;1921.58;;;;;0.99;2736.41
;;;;;0.98;1921.71;;;;;0.99;2736.93
;;;;;0.98;1922.58;;;;;0.99;2737.70
;;;;;0.98;1929.83;;;;;0.99;2738.02
;;;;;0.98;1930.82;;;;;0.99;2738.51
;;;;;0.98;1930.96;;;;;0.99;2738.59
;;;;;0.98;1931.08;;;;;0.99;2738.67
;;;;;0.98;1932.17;;;;;0.99;2739.06
;;;;;0.98;1933.20;;;;;0.99;2739.34
;;;;;0.98;1933.92;;;;;0.99;2740.04
;;;;;0.98;1934.05;;;;;0.99;2740.35
;;;;;0.98;1934.54;;;;;0.99;2740.62
;;;;;0.98;1935.41;;;;;0.99;2740.82
;;;;;0.98;1936.35;;;;;0.99;2741.08
;;;;;0.98;1936.53;;;;;0.99;2741.26
;;;;;0.98;1937.36;;;;;0.99;2741.65
;;;;;0.98;1937.54;;;;;0.99;2742.01
;;;;;0.98;1937.96;;;;;0.99;2742.38
;;;;;0.98;1938.09;;;;;0.99;2742.48
;;;;;0.98;1938.22;;;;;0.99;2742.56
;;;;;0.98;1939.02;;;;;0.99;2742.64
;;;;;0.98;1939.88;;;;;0.99;2742.74
;;;;;0.98;1940.02;;;;;0.99;2743.62
;;;;;0.98;1940.15;;;;;0.99;2753.89
;;;;;0.98;1940.28;;;;;0.99;2763.97
;;;;;0.98;1940.41;;;;;0.99;2774.23
;;;;;0.98;1940.63;;;;;0.99;2774.44
;;;;;0.98;1941.48;;;;;0.99;2784.52
;;;;;0.98;1942.46;;;;;0.99;2794.78
;;;;;0.98;1943.37;;;;;0.99;2794.99
;;;;;0.98;1944.31;;;;;0.99;2805.08
;;;;;0.98;1944.70;;;;;0.99;2815.34
;;;;;0.98;1944.84;;;;;0.99;2815.97
;;;;;0.98;1944.98;;;;;0.99;2825.61
;;;;;0.98;1945.12;;;;;0.99;2826.15
;;;;;0.98;1946.10;;;;;0.99;2826.50
;;;;;0.98;1946.24;;;;;0.99;2826.95
;;;;;0.98;1946.38;;;;;0.99;2827.05
;;;;;0.98;1946.90;;;;;0.99;2827.13
;;;;;0.98;1947.04;;;;;0.99;2827.64
;;;;;0.98;1948.04;;;;;0.99;2828.17
;;;;;0.98;1948.84;;;;;0.99;2828.51
;;;;;0.98;1948.98;;;;;0.99;2828.56
;;;;;0.98;1949.12;;;;;0.99;2836.45
;;;;;0.98;1949.26;;;;;0.99;2836.54
;;;;;0.98;1949.41;;;;;0.99;2846.56
;;;;;0.98;1949.54;;;;;0.99;2846.64
;;;;;0.98;1949.68;;;;;0.99;2856.66
;;;;;0.98;1950.58;;;;;0.99;2856.96
;;;;;0.98;1950.73;;;;;0.99;2866.95
;;;;;0.98;1951.74;;;;;0.99;2877.22
;;;;;0.98;1951.88;;;;;0.99;2877.48
;;;;;0.98;1952.21;;;;;0.99;2887.50
;;;;;0.98;1952.51;;;;;0.99;2897.77
;;;;;0.98;1953.58;;;;;0.99;2898.09
;;;;;0.98;1954.51;;;;;0.99;2898.44
;;;;;0.98;1955.47;;;;;0.99;2898.54
;;;;;0.98;1956.36;;;;;0.99;2898.72
;;;;;0.98;1956.49;;;;;0.99;2898.82
;;;;;0.98;1957.34;;;;;0.99;2899.41
;;;;;0.98;1958.19;;;;;0.99;2899.83
;;;;;0.98;1958.47;;;;;0.99;2900.33
;;;;;0.98;1958.61;;;;;0.99;2908.73
;;;;;0.98;1959.68;;;;;0.99;2908.82
;;;;;0.98;1960.62;;;;;0.99;2908.89
;;;;;0.98;1960.76;;;;;0.99;2918.86
;;;;;0.98;1960.89;;;;;0.99;2919.37
;;;;;0.98;1961.02;;;;;0.99;2919.74
;;;;;0.98;1962.01;;;;;0.99;2929.29
;;;;;0.98;1962.37;;;;;0.99;2929.52
;;;;;0.98;1962.48;;;;;0.99;2929.59
;;;;;0.98;1963.38;;;;;0.99;2929.66
;;;;;0.98;1964.42;;;;;0.99;2929.73
;;;;;0.98;1964.83;;;;;0.99;2939.77
;;;;;0.98;1964.96;;;;;0.99;2939.85
;;;;;0.98;1965.27;;;;;0.99;2939.91
;;;;;0.98;1966.10;;;;;0.99;2949.90
;;;;;0.98;1966.46;;;;;0.99;2959.99
;;;;;0.98;1967.33;;;;;0.99;2970.25
;;;;;0.98;1968.26;;;;;0.99;2970.42
;;;;;0.98;1969.12;;;;;0.99;2980.59
;;;;;0.98;1969.25;;;;;0.99;2980.77
;;;;;0.98;1969.39;;;;;0.99;2990.94
;;;;;0.98;1970.27;;;;;0.99;2991.03
;;;;;0.98;1971.12;;;;;0.99;2991.09
;;;;;0.98;1972.07;;;;;0.99;3001.07
;;;;;0.98;1972.92;;;;;0.99;3001.15
;;;;;0.98;1973.23;;;;;0.99;3011.36
;;;;;0.98;1974.39;;;;;0.99;3011.43
;;;;;0.98;1975.31;;;;;0.99;3021.47
;;;;;0.98;1975.45;;;;;0.99;3031.73
;;;;;0.98;1976.47;;;;;0.99;3031.91
;;;;;0.98;1977.38;;;;;0.99;3042.09
;;;;;0.98;1978.30;;;;;0.99;3042.25
;;;;;0.98;1979.33;;;;;0.99;3052.42
;;;;;0.98;1979.76;;;;;0.99;3052.68
;;;;;0.98;1980.69;;;;;0.99;3053.00
;;;;;0.98;1981.27;;;;;0.99;3053.42
;;;;;0.98;1982.27;;;;;0.99;3053.48
;;;;;0.98;1983.19;;;;;0.99;3053.54
;;;;;0.98;1984.08;;;;;0.99;3063.01
;;;;;0.98;1984.17;;;;;0.99;3063.07
;;;;;0.98;1985.24;;;;;0.99;3063.46
;;;;;0.98;1985.54;;;;;0.99;3063.83
;;;;;0.98;1985.65;;;;;0.99;3064.22
;;;;;0.98;1986.57;;;;;0.99;3073.48
;;;;;0.98;1987.44;;;;;0.99;3073.77
;;;;;0.98;1987.80;;;;;0.99;3074.16
;;;;;0.98;1994.72;;;;;0.99;3083.94
;;;;;0.98;1995.60;;;;;0.99;3084.23
;;;;;0.98;1996.48;;;;;0.99;3084.32
;;;;;0.98;1997.01;;;;;0.99;3084.40
;;;;;0.98;1997.90;;;;;0.99;3084.88
;;;;;0.98;1998.04;;;;;0.99;3085.13
;;;;;0.98;1998.36;;;;;0.99;3085.69
;;;;;0.98;1999.43;;;;;0.99;3086.09
;;;;;0.98;2000.24;;;;;0.99;3086.48
;;;;;0.98;2001.15;;;;;0.99;3086.85
;;;;;0.98;2001.50;;;;;0.99;3087.20
;;;;;0.98;2002.55;;;;;0.99;3087.52
;;;;;0.98;2003.44;;;;;0.99;3087.70
;;;;;0.98;2004.00;;;;;0.99;3087.97
;;;;;0.98;2004.99;;;;;0.99;3088.16
;;;;;0.98;2005.13;;;;;0.99;3088.44
;;;;;0.98;2005.61;;;;;0.99;3089.99
;;;;;0.98;2006.51;;;;;0.99;3090.38
;;;;;0.98;2006.64;;;;;0.99;3092.08
;;;;;0.98;2006.77;;;;;0.99;3092.11
;;;;;0.98;2007.70;;;;;0.99;3092.15
;;;;;0.98;2008.18;;;;;0.99;3092.28
;;;;;0.98;2015.82;;;;;0.99;3092.57
;;;;;0.98;2016.72;;;;;0.99;3094.23
;;;;;0.98;2017.63;;;;;0.99;3094.63
;;;;;0.98;2018.54;;;;;0.99;3094.67
;;;;;0.98;2025.98;;;;;0.99;3094.84
;;;;;0.98;2026.40;;;;;0.99;3095.18
;;;;;0.98;2027.36;;;;;0.99;3095.49
;;;;;0.98;2028.25;;;;;0.99;3096.12
;;;;;0.98;2028.39;;;;;0.99;3096.45
;;;;;0.98;2029.49;;;;;0.99;3096.72
;;;;;0.98;2030.43;;;;;0.99;3097.02
;;;;;0.98;2031.59;;;;;0.99;3097.06
;;;;;0.98;2031.73;;;;;0.99;3097.10
;;;;;0.98;2032.67;;;;;0.99;3097.13
;;;;;0.98;2033.02;;;;;0.99;3097.17
;;;;;0.98;2033.15;;;;;0.99;3107.24
;;;;;0.98;2034.10;;;;;0.99;3117.33
;;;;;0.98;2035.23;;;;;0.99;3127.42
;;;;;0.98;2035.93;;;;;0.99;3137.68
;;;;;0.98;2036.97;;;;;0.99;3137.80
;;;;;0.98;2037.08;;;;;0.99;3148.03
;;;;;0.98;2038.06;;;;;0.99;3148.14
;;;;;0.98;2038.54;;;;;0.99;3158.38
;;;;;0.98;2039.49;;;;;0.99;3158.43
;;;;;0.98;2039.63;;;;;0.99;3158.72
;;;;;0.98;2040.59;;;;;0.99;3158.94
;;;;;0.98;2041.59;;;;;0.99;3159.28
;;;;;0.98;2042.36;;;;;0.99;3159.50
;;;;;0.98;2043.20;;;;;0.99;3168.93
;;;;;0.98;2043.34;;;;;0.99;3169.00
;;;;;0.98;2044.24;;;;;0.99;3169.08
;;;;;0.98;2045.03;;;;;0.99;3169.53
;;;;;0.98;2045.39;;;;;0.99;3179.28
;;;;;0.98;2046.33;;;;;0.99;3179.83
;;;;;0.98;2046.98;;;;;0.99;3180.10
;;;;;0.98;2047.44;;;;;0.99;3180.52
;;;;;0.98;2047.99;;;;;0.99;3190.04
;;;;;0.98;2048.41;;;;;0.99;3190.62
;;;;;0.98;2049.22;;;;;0.99;3191.05
;;;;;0.98;2049.56;;;;;0.99;3191.43
;;;;;0.98;2050.40;;;;;0.99;3191.64
;;;;;0.98;2051.23;;;;;0.99;3191.98
;;;;;0.98;2052.07;;;;;0.99;3192.35
;;;;;0.98;2052.79;;;;;0.99;3192.82
;;;;;0.98;2052.93;;;;;0.99;3193.27
;;;;;0.98;2053.82;;;;;0.99;3193.72
;;;;;0.98;2054.74;;;;;0.99;3194.01
;;;;;0.98;2055.87;;;;;0.99;3194.10
;;;;;0.98;2056.23;;;;;0.99;3194.61
;;;;;0.98;2056.36;;;;;0.99;3194.68
;;;;;0.98;2057.34;;;;;0.99;3201.68
;;;;;0.98;2058.81;;;;;0.99;3202.27
;;;;;0.98;2059.71;;;;;0.99;3202.69
;;;;;0.98;2060.44;;;;;0.99;3202.75
;;;;;0.98;2069.26;;;;;0.99;3203.14
;;;;;0.98;2069.60;;;;;0.99;3203.20
;;;;;0.98;2070.15;;;;;0.99;3203.30
;;;;;0.98;2071.05;;;;;0.99;3203.39
;;;;;0.98;2071.19;;;;;0.99;3203.93
;;;;;0.98;2071.51;;;;;0.99;3212.32
;;;;;0.98;2072.38;;;;;0.99;3212.65
;;;;;0.98;2072.52;;;;;0.99;3212.98
;;;;;0.98;2073.13;;;;;0.99;3213.22
;;;;;0.98;2074.02;;;;;0.99;3222.88
;;;;;0.98;2075.00;;;;;0.99;3222.95
;;;;;0.98;2075.70;;;;;0.99;3223.02
;;;;;0.98;2075.84;;;;;0.99;3223.50
;;;;;0.98;2076.27;;;;;0.99;3223.71
;;;;;0.98;2076.87;;;;;0.99;3223.77
;;;;;0.98;2077.78;;;;;0.99;3223.82
;;;;;0.98;2080.45;;;;;0.99;3224.15
;;;;;0.98;2080.77;;;;;0.99;3233.61
;;;;;0.98;2081.80;;;;;0.99;3233.89
;;;;;0.98;2082.79;;;;;0.99;3234.39
;;;;;0.98;2083.71;;;;;0.99;3234.48
;;;;;0.98;2084.40;;;;;0.99;3234.57
;;;;;0.98;2085.27;;;;;0.99;3244.26
;;;;;0.98;2086.28;;;;;0.99;3254.36
;;;;;0.98;2086.81;;;;;0.99;3254.61
;;;;;0.98;2087.33;;;;;0.99;3264.71
;;;;;0.98;2088.36;;;;;0.99;3264.81
;;;;;0.98;2089.36;;;;;0.99;3264.90
;;;;;0.98;2089.91;;;;;0.99;3275.03
;;;;;0.98;2091.03;;;;;0.99;3285.12
;;;;;0.98;2091.23;;;;;0.99;3285.42
;;;;;0.98;2092.03;;;;;0.99;3295.43
;;;;;0.98;2093.11;;;;;0.99;3305.70
;;;;;0.98;2094.17;;;;;0.99;3305.76
;;;;;0.98;2101.58;;;;;0.99;3306.12
;;;;;0.98;2102.01;;;;;0.99;3306.46
;;;;;0.98;2112.02;;;;;0.99;3306.78
;;;;;0.98;2112.30;;;;;0.99;3307.11
;;;;;0.98;2112.96;;;;;0.99;3307.53
;;;;;0.98;2113.88;;;;;0.99;3307.93
;;;;;0.98;2114.79;;;;;0.99;3308.31
;;;;;0.98;2115.40;;;;;0.99;3308.59
;;;;;0.98;2115.77;;;;;0.99;3308.68
;;;;;0.98;2116.59;;;;;0.99;3309.11
;;;;;0.98;2117.52;;;;;0.99;3309.65
;;;;;0.98;2118.25;;;;;0.99;3310.23
;;;;;0.98;2119.25;;;;;0.99;3316.73
;;;;;0.98;2120.20;;;;;0.99;3316.97
;;;;;0.98;2120.57;;;;;0.99;3317.53
;;;;;0.98;2121.46;;;;;0.99;3317.74
;;;;;0.98;2122.33;;;;;0.99;3318.13
;;;;;0.98;2122.82;;;;;0.99;3318.50
;;;;;0.98;2122.96;;;;;0.99;3318.85
;;;;;0.98;2123.41;;;;;0.99;3318.94
;;;;;0.98;2124.31;;;;;0.99;3319.01
;;;;;0.98;2124.82;;;;;0.99;3319.52
;;;;;0.98;2125.69;;;;;0.99;3320.04
;;;;;0.98;2126.48;;;;;0.99;3320.29
;;;;;0.98;2127.34;;;;;0.99;3320.43
;;;;;0.98;2127.69;;;;;0.99;3320.89
;;;;;0.98;2128.55;;;;;0.99;3321.31
;;;;;0.98;2128.88;;;;;0.99;3321.51
;;;;;0.98;2129.76;;;;;0.99;3321.71
;;;;;0.98;2130.58;;;;;0.99;3321.90
;;;;;0.98;2130.93;;;;;0.99;3322.49
;;;;;0.98;2131.07;;;;;0.99;3322.96
;;;;;0.98;2132.11;;;;;0.99;3323.06
;;;;;0.98;2132.92;;;;;0.99;3323.13
;;;;;0.98;2133.06;;;;;0.99;3323.68
;;;;;0.98;2133.19;;;;;0.99;3328.93
;;;;;0.98;2133.70;;;;;0.99;3329.52
;;;;;0.98;2133.84;;;;;0.99;3330.00
;;;;;0.98;2134.78;;;;;0.99;3330.50
;;;;;0.98;2135.80;;;;;0.99;3331.10
;;;;;0.98;2136.74;;;;;0.99;3331.63
;;;;;0.98;2136.87;;;;;0.99;3332.14
;;;;;0.98;2137.76;;;;;0.99;3332.67
;;;;;0.98;2138.68;;;;;0.99;3332.81
;;;;;0.98;2139.75;;;;;0.99;3332.89
;;;;;0.98;2140.46;;;;;0.99;3332.97
;;;;;0.98;2141.58;;;;;0.99;3333.35
;;;;;0.98;2142.32;;;;;0.99;3334.07
;;;;;0.98;2142.68;;;;;0.99;3334.67
;;;;;0.98;2143.46;;;;;0.99;3334.74
;;;;;0.98;2144.23;;;;;0.99;3335.19
;;;;;0.98;2144.58;;;;;0.99;3335.57
;;;;;0.98;2145.46;;;;;0.99;3335.95
;;;;;0.98;2146.28;;;;;0.99;3336.06
;;;;;0.98;2147.30;;;;;0.99;3336.71
;;;;;0.98;2147.45;;;;;0.99;3337.29
;;;;;0.98;2155.07;;;;;0.99;3337.63
;;;;;0.98;2155.20;;;;;0.99;3338.07
;;;;;0.98;2156.09;;;;;0.99;3338.83
;;;;;0.98;2157.00;;;;;0.99;3339.54
;;;;;0.98;2158.05;;;;;0.99;3340.10
;;;;;0.98;2159.08;;;;;0.99;3340.37
;;;;;0.98;2160.11;;;;;0.99;3340.85
;;;;;0.98;2160.25;;;;;0.99;3341.51
;;;;;0.98;2161.09;;;;;0.99;3341.79
;;;;;0.98;2162.14;;;;;0.99;3341.90
;;;;;0.98;2162.29;;;;;0.99;3342.53
;;;;;0.98;2165.88;;;;;0.99;3343.19
;;;;;0.98;2166.30;;;;;0.99;3343.26
;;;;;0.98;2167.36;;;;;0.99;3343.58
;;;;;0.98;2168.39;;;;;0.99;3343.65
;;;;;0.98;2169.33;;;;;0.99;3344.02
;;;;;0.98;2170.33;;;;;0.99;3344.54
;;;;;0.98;2171.41;;;;;0.99;3352.64
;;;;;0.98;2172.28;;;;;0.99;3353.00
;;;;;0.98;2173.32;;;;;0.99;3362.92
;;;;;0.98;2173.46;;;;;0.99;3363.62
;;;;;0.98;2173.60;;;;;0.99;3364.03
;;;;;0.98;2174.53;;;;;0.99;3364.64
;;;;;0.98;2175.44;;;;;0.99;3365.24
;;;;;0.98;2176.43;;;;;0.99;3373.46
;;;;;0.98;2176.51;;;;;0.99;3373.53
;;;;;0.98;2177.42;;;;;0.99;3374.06
;;;;;0.98;2178.16;;;;;0.99;3374.14
;;;;;0.98;2178.30;;;;;0.99;3374.60
;;;;;0.98;2179.34;;;;;0.99;3374.96
;;;;;0.98;2180.09;;;;;0.99;3375.19
;;;;;0.98;2181.01;;;;;0.99;3375.57
;;;;;0.98;2181.87;;;;;0.99;3375.95
;;;;;0.98;2183.04;;;;;0.99;3376.47
;;;;;0.98;2184.14;;;;;0.99;3377.16
;;;;;0.98;2185.08;;;;;0.99;3377.55
;;;;;0.98;2185.97;;;;;0.99;3384.43
;;;;;0.98;2186.12;;;;;0.99;3385.06
;;;;;0.98;2187.03;;;;;0.99;3385.69
;;;;;0.98;2187.31;;;;;0.99;3394.75
;;;;;0.98;2188.01;;;;;0.99;3395.45
;;;;;0.98;2188.97;;;;;0.99;3396.06
;;;;;0.98;2197.26;;;;;0.99;3405.06
;;;;;0.98;2198.47;;;;;0.99;3405.33
;;;;;0.98;2199.42;;;;;0.99;3405.98
;;;;;0.98;2200.60;;;;;0.99;3406.22
;;;;;0.98;2201.41;;;;;0.99;3406.54
;;;;;0.98;2202.44;;;;;0.99;3406.77
;;;;;0.98;2203.28;;;;;0.99;3407.25
;;;;;0.98;2204.22;;;;;0.99;3407.72
;;;;;0.98;2205.32;;;;;0.99;3408.16
;;;;;0.98;2206.10;;;;;0.99;3408.21
;;;;;0.98;2207.14;;;;;0.99;3415.98
;;;;;0.98;2207.70;;;;;0.99;3416.07
;;;;;0.98;2208.53;;;;;0.99;3416.14
;;;;;0.98;2208.99;;;;;0.99;3426.12
;;;;;0.98;2210.09;;;;;0.99;3426.72
;;;;;0.98;2211.18;;;;;0.99;3427.21
;;;;;0.98;2212.34;;;;;0.99;3427.68
;;;;;0.98;2212.49;;;;;0.99;3428.13
;;;;;0.98;2212.62;;;;;0.99;3428.18
;;;;;0.98;2213.68;;;;;0.99;3429.65
;;;;;0.98;2213.82;;;;;0.99;3430.08
;;;;;0.98;2214.87;;;;;0.99;3430.49
;;;;;0.98;2215.68;;;;;0.99;3436.92
;;;;;0.98;2216.64;;;;;0.99;3437.13
;;;;;0.98;2217.74;;;;;0.99;3437.24
;;;;;0.98;2218.40;;;;;0.99;3437.44
;;;;;0.98;2219.35;;;;;0.99;3437.55
;;;;;0.98;2219.96;;;;;0.99;3437.63
;;;;;0.98;2220.87;;;;;0.99;3437.69
;;;;;0.98;2221.78;;;;;0.99;3438.12
;;;;;0.98;2222.91;;;;;0.99;3438.50
;;;;;0.98;2223.92;;;;;0.99;3438.94
;;;;;0.98;2224.87;;;;;0.99;3439.30
;;;;;0.98;2225.93;;;;;0.99;3439.69
;;;;;0.98;2227.01;;;;;0.99;3448.32
;;;;;0.98;2228.06;;;;;0.99;3448.60
;;;;;0.98;2228.88;;;;;0.99;3448.93
;;;;;0.98;2229.24;;;;;0.99;3449.22
;;;;;0.98;2229.68;;;;;0.99;3449.55
;;;;;0.98;2229.82;;;;;0.99;3449.96
;;;;;0.98;2230.80;;;;;0.99;3450.16
;;;;;0.98;2239.62;;;;;0.99;3450.67
;;;;;0.98;2240.08;;;;;0.99;3450.94
;;;;;0.98;2241.14;;;;;0.99;3459.69
;;;;;0.98;2242.37;;;;;0.99;3459.78
;;;;;0.98;2243.34;;;;;0.99;3460.35
;;;;;0.98;2244.22;;;;;0.99;3460.97
;;;;;0.98;2244.86;;;;;0.99;3470.04
;;;;;0.98;2245.92;;;;;0.99;3470.21
;;;;;0.98;2246.89;;;;;0.99;3470.37
;;;;;0.98;2247.31;;;;;0.99;3470.51
;;;;;0.98;2247.45;;;;;0.99;3470.67
;;;;;0.98;2247.59;;;;;0.99;3470.82
;;;;;0.98;2248.68;;;;;0.99;3471.01
;;;;;0.98;2249.65;;;;;0.99;3471.35
;;;;;0.98;2250.59;;;;;0.99;3471.53
;;;;;0.98;2251.45;;;;;0.99;3471.82
;;;;;0.98;2252.06;;;;;0.99;3472.12
;;;;;0.98;2253.02;;;;;0.99;3472.51
;;;;;0.98;2254.06;;;;;0.99;3472.78
;;;;;0.98;2254.20;;;;;0.99;3473.25
;;;;;0.98;2261.35;;;;;0.99;3473.55
;;;;;0.98;2262.44;;;;;0.99;3473.82
;;;;;0.98;2262.58;;;;;0.99;3473.99
;;;;;0.98;2263.45;;;;;0.99;3474.15
;;;;;0.98;2264.51;;;;;0.99;3474.48
;;;;;0.98;2265.53;;;;;0.99;3474.63
;;;;;0.98;2266.61;;;;;0.99;3474.91
;;;;;0.98;2266.76;;;;;0.99;3475.07
;;;;;0.98;2267.59;;;;;0.99;3475.47
;;;;;0.98;2267.74;;;;;0.99;3475.92
;;;;;0.98;2267.88;;;;;0.99;3476.26
;;;;;0.98;2268.94;;;;;0.99;3476.58
;;;;;0.98;2269.91;;;;;0.99;3476.84
;;;;;0.98;2270.82;;;;;0.99;3477.16
;;;;;0.98;2271.65;;;;;0.99;3477.53
;;;;;0.98;2272.12;;;;;0.99;3477.78
;;;;;0.98;2273.20;;;;;0.99;3478.15
;;;;;0.98;2273.68;;;;;0.99;3478.43
;;;;;0.98;2274.57;;;;;0.99;3478.69
;;;;;0.98;2275.73;;;;;0.99;3478.84
;;;;;0.98;2276.90;;;;;0.99;3479.04
;;;;;0.98;2277.07;;;;;0.99;3479.21
;;;;;0.98;2278.05;;;;;0.99;3479.45
;;;;;0.98;2278.81;;;;;0.99;3479.78
;;;;;0.98;2279.47;;;;;0.99;3479.93
;;;;;0.98;2280.48;;;;;0.99;3480.12
;;;;;0.98;2280.63;;;;;0.99;3480.48
;;;;;0.98;2281.68;;;;;0.99;3480.96
;;;;;0.98;2282.19;;;;;0.99;3481.25
;;;;;0.98;2282.34;;;;;0.99;3481.51
;;;;;0.98;2283.27;;;;;0.99;3481.93
;;;;;0.98;2283.69;;;;;0.99;3482.37
;;;;;0.98;2284.82;;;;;0.99;3482.76
;;;;;0.98;2286.02;;;;;0.99;3482.92
;;;;;0.98;2287.00;;;;;0.99;3483.29
;;;;;0.98;2287.74;;;;;0.99;3483.66
;;;;;0.98;2287.89;;;;;0.99;3483.81
;;;;;0.98;2288.88;;;;;0.99;3484.00
;;;;;0.98;2289.03;;;;;0.99;3484.26
;;;;;0.98;2290.09;;;;;0.99;3484.43
;;;;;0.98;2291.07;;;;;0.99;3484.58
;;;;;0.98;2291.21;;;;;0.99;3484.97
;;;;;0.98;2292.36;;;;;0.99;3485.44
;;;;;0.98;2293.46;;;;;0.99;3485.79
;;;;;0.98;2293.98;;;;;0.99;3486.07
;;;;;0.98;2294.85;;;;;0.99;3486.45
;;;;;0.98;2295.80;;;;;0.99;3486.75
;;;;;0.98;2296.71;;;;;0.99;3487.09
;;;;;0.98;2296.85;;;;;0.99;3487.37
;;;;;0.98;2297.90;;;;;0.99;3487.55
;;;;;0.98;2299.05;;;;;0.99;3488.02
;;;;;0.98;2299.19;;;;;0.99;3488.20
;;;;;0.98;2299.72;;;;;0.99;3488.49
;;;;;0.98;2300.59;;;;;0.99;3488.72
;;;;;0.98;2301.67;;;;;0.99;3489.09
;;;;;0.98;2301.80;;;;;0.99;3489.35
;;;;;0.98;2302.74;;;;;0.99;3489.63
;;;;;0.98;2302.87;;;;;0.99;3490.14
;;;;;0.98;2303.01;;;;;0.99;3490.41
;;;;;0.98;2303.14;;;;;0.99;3490.45
;;;;;0.98;2304.21;;;;;0.99;3492.14
;;;;;0.98;2304.85;;;;;0.99;3492.29
;;;;;0.98;2304.99;;;;;0.99;3492.49
;;;;;0.98;2305.12;;;;;0.99;3492.63
;;;;;0.98;2305.25;;;;;0.99;3492.67
;;;;;0.98;2305.38;;;;;0.99;3492.99
;;;;;0.98;2305.50;;;;;0.99;3493.03
;;;;;0.98;2305.63;;;;;0.99;3493.32
;;;;;0.98;2315.08;;;;;0.99;3493.48
;;;;;0.98;2315.95;;;;;0.99;3493.52
;;;;;0.98;2316.09;;;;;0.99;3493.69
;;;;;0.98;2317.17;;;;;0.99;3494.03
;;;;;0.98;2317.32;;;;;0.99;3494.30
;;;;;0.98;2318.38;;;;;0.99;3494.47
;;;;;0.98;2319.49;;;;;0.99;3494.96
;;;;;0.98;2320.77;;;;;0.99;3495.28
;;;;;0.98;2321.69;;;;;0.99;3495.47
;;;;;0.98;2322.78;;;;;0.99;3495.78
;;;;;0.98;2323.80;;;;;0.99;3496.28
;;;;;0.98;2326.10;;;;;0.99;3496.46
;;;;;0.98;2326.99;;;;;0.99;3497.39
;;;;;0.98;2328.09;;;;;0.99;3497.55
;;;;;0.98;2329.28;;;;;0.99;3497.93
;;;;;0.98;2330.32;;;;;0.99;3498.23
;;;;;0.98;2331.45;;;;;0.99;3498.40
;;;;;0.98;2336.51;;;;;0.99;3498.72
;;;;;0.98;2337.60;;;;;0.99;3499.07
;;;;;0.98;2338.59;;;;;0.99;3499.25
;;;;;0.98;2339.63;;;;;0.99;3499.28
;;;;;0.98;2340.59;;;;;0.99;3499.63
;;;;;0.98;2341.67;;;;;0.99;3500.16
;;;;;0.98;2342.53;;;;;0.99;3502.02
;;;;;0.98;2343.60;;;;;0.99;3502.21
;;;;;0.98;2344.76;;;;;0.99;3502.38
;;;;;0.98;2345.67;;;;;0.99;3502.71
;;;;;0.98;2346.84;;;;;0.99;3503.08
;;;;;0.98;2347.06;;;;;0.99;3503.26
;;;;;0.98;2348.24;;;;;0.99;3503.63
;;;;;0.98;2349.26;;;;;0.99;3504.01
;;;;;0.98;2350.21;;;;;0.99;3504.18
;;;;;0.98;2351.16;;;;;0.99;3504.62
;;;;;0.98;2352.22;;;;;0.99;3505.15
;;;;;0.98;2353.35;;;;;0.99;3505.48
;;;;;0.98;2354.26;;;;;0.99;3505.62
;;;;;0.98;2355.27;;;;;0.99;3505.77
;;;;;0.98;2356.28;;;;;0.99;3506.20
;;;;;0.98;2357.21;;;;;0.99;3506.67
;;;;;0.98;2357.79;;;;;0.99;3507.19
;;;;;0.98;2358.06;;;;;0.99;3508.99
;;;;;0.98;2359.02;;;;;0.99;3509.18
;;;;;0.98;2359.34;;;;;0.99;3509.65
;;;;;0.98;2360.18;;;;;0.99;3510.00
;;;;;0.98;2361.06;;;;;0.99;3510.35
;;;;;0.98;2362.00;;;;;0.99;3510.63
;;;;;0.98;2363.13;;;;;0.99;3511.15
;;;;;0.98;2364.05;;;;;0.99;3511.43
;;;;;0.98;2364.54;;;;;0.99;3511.97
;;;;;0.98;2365.54;;;;;0.99;3512.16
;;;;;0.98;2366.47;;;;;0.99;3512.86
;;;;;0.98;2367.51;;;;;0.99;3513.10
;;;;;0.98;2368.45;;;;;0.99;3513.38
;;;;;0.98;2368.90;;;;;0.99;3513.97
;;;;;0.98;2369.74;;;;;0.99;3514.17
;;;;;0.98;2370.77;;;;;0.99;3514.37
;;;;;0.98;2371.57;;;;;0.99;3514.93
;;;;;0.98;2372.44;;;;;0.99;3515.16
;;;;;0.98;2373.36;;;;;0.99;3515.89
;;;;;0.98;2374.25;;;;;0.99;3516.39
;;;;;0.98;2375.16;;;;;0.99;3516.78
;;;;;0.98;2376.07;;;;;0.99;3516.97
;;;;;0.98;2377.04;;;;;0.99;3517.26
;;;;;0.98;2377.94;;;;;0.99;3524.67
;;;;;0.98;2378.82;;;;;0.99;3524.73
;;;;;0.98;2379.32;;;;;0.99;3524.79
;;;;;0.98;2379.66;;;;;0.99;3525.19
;;;;;0.98;2380.60;;;;;0.99;3525.62
;;;;;0.98;2381.53;;;;;;
;;;;;0.98;2382.50;;;;;;
;;;;;0.98;2383.34;;;;;;
;;;;;0.98;2384.22;;;;;;
;;;;;0.98;2385.09;;;;;;
;;;;;0.98;2385.69;;;;;;
;;;;;0.98;2386.65;;;;;;
;;;;;0.98;2387.49;;;;;;
;;;;;0.98;2388.44;;;;;;
;;;;;0.98;2389.38;;;;;;
;;;;;0.98;2390.76;;;;;;
;;;;;0.98;2391.62;;;;;;
;;;;;0.98;2392.46;;;;;;
;;;;;0.98;2393.53;;;;;;
;;;;;0.98;2394.45;;;;;;
;;;;;0.98;2395.58;;;;;;
;;;;;0.98;2396.40;;;;;;
;;;;;0.98;2397.38;;;;;;
;;;;;0.98;2398.32;;;;;;
;;;;;0.98;2399.33;;;;;;
;;;;;0.98;2400.45;;;;;;
;;;;;0.98;2401.39;;;;;;
;;;;;0.98;2402.26;;;;;;
;;;;;0.98;2403.26;;;;;;
;;;;;0.98;2404.25;;;;;;
;;;;;0.98;2405.43;;;;;;
;;;;;0.98;2406.24;;;;;;
;;;;;0.98;2407.29;;;;;;
;;;;;0.98;2408.16;;;;;;
;;;;;0.98;2409.20;;;;;;
;;;;;0.98;2410.10;;;;;;
;;;;;0.98;2411.05;;;;;;
;;;;;0.98;2411.53;;;;;;
;;;;;0.98;2412.56;;;;;;
;;;;;0.98;2413.30;;;;;;
;;;;;0.98;2413.94;;;;;;
;;;;;0.98;2414.35;;;;;;
;;;;;0.98;2415.24;;;;;;
;;;;;0.98;2416.22;;;;;;
;;;;;0.98;2417.06;;;;;;
;;;;;0.98;2417.87;;;;;;
;;;;;0.98;2424.96;;;;;;
;;;;;0.98;2425.68;;;;;;
;;;;;0.98;2426.03;;;;;;
;;;;;0.98;2427.07;;;;;;
;;;;;0.98;2428.01;;;;;;
;;;;;0.98;2435.54;;;;;;
;;;;;0.98;2436.50;;;;;;
;;;;;0.98;2437.27;;;;;;
;;;;;0.98;2438.20;;;;;;
;;;;;0.98;2439.15;;;;;;
;;;;;0.98;2440.09;;;;;;
;;;;;0.98;2446.53;;;;;;
;;;;;0.98;2447.54;;;;;;
;;;;;0.98;2456.76;;;;;;
;;;;;0.98;2457.73;;;;;;
;;;;;0.98;2458.70;;;;;;
;;;;;0.98;2459.61;;;;;;
;;;;;0.98;2460.12;;;;;;
;;;;;0.98;2461.19;;;;;;
;;;;;0.98;2462.06;;;;;;
;;;;;0.98;2462.64;;;;;;
;;;;;0.98;2463.51;;;;;;
;;;;;0.98;2464.16;;;;;;
;;;;;0.98;2464.69;;;;;;
;;;;;0.98;2465.53;;;;;;
;;;;;0.98;2466.36;;;;;;
;;;;;0.98;2467.07;;;;;;
;;;;;0.98;2468.08;;;;;;
;;;;;0.98;2468.46;;;;;;
;;;;;0.98;2469.46;;;;;;
;;;;;0.98;2470.32;;;;;;
;;;;;0.98;2471.15;;;;;;
;;;;;0.98;2472.07;;;;;;
;;;;;0.98;2473.15;;;;;;
;;;;;0.98;2474.15;;;;;;
;;;;;0.98;2475.09;;;;;;
;;;;;0.98;2475.97;;;;;;
;;;;;0.98;2476.56;;;;;;
;;;;;0.98;2477.52;;;;;;
;;;;;0.98;2478.24;;;;;;
;;;;;0.98;2478.98;;;;;;
;;;;;0.98;2479.94;;;;;;
;;;;;0.98;2480.30;;;;;;
;;;;;0.98;2481.33;;;;;;
;;;;;0.98;2482.31;;;;;;
;;;;;0.98;2483.38;;;;;;
;;;;;0.98;2484.10;;;;;;
;;;;;0.98;2485.06;;;;;;
;;;;;0.98;2486.05;;;;;;
;;;;;0.98;2491.57;;;;;;
;;;;;0.98;2491.96;;;;;;
;;;;;0.98;2501.77;;;;;;
;;;;;0.98;2502.68;;;;;;
;;;;;0.98;2503.04;;;;;;
;;;;;0.98;2503.85;;;;;;
;;;;;0.98;2504.71;;;;;;
;;;;;0.98;2505.35;;;;;;
;;;;;0.98;2506.15;;;;;;
;;;;;0.98;2507.14;;;;;;
;;;;;0.98;2507.99;;;;;;
;;;;;0.98;2512.79;;;;;;
;;;;;0.98;2513.27;;;;;;
;;;;;0.98;2514.16;;;;;;
;;;;;0.98;2514.62;;;;;;
;;;;;0.98;2515.68;;;;;;
;;;;;0.98;2516.64;;;;;;
;;;;;0.98;2523.85;;;;;;
;;;;;0.98;2524.18;;;;;;
;;;;;0.98;2525.36;;;;;;
;;;;;0.98;2525.98;;;;;;
;;;;;0.98;2526.63;;;;;;
;;;;;0.98;2527.60;;;;;;
;;;;;0.98;2528.45;;;;;;
;;;;;0.98;2528.61;;;;;;
;;;;;0.98;2528.98;;;;;;
;;;;;0.98;2530.09;;;;;;
;;;;;0.98;2530.83;;;;;;
;;;;;0.98;2531.92;;;;;;
;;;;;0.98;2532.90;;;;;;
;;;;;0.98;2533.42;;;;;;
;;;;;0.98;2534.42;;;;;;
;;;;;0.98;2535.24;;;;;;
;;;;;0.98;2535.82;;;;;;
;;;;;0.98;2536.33;;;;;;
;;;;;0.98;2537.28;;;;;;
;;;;;0.98;2538.31;;;;;;
;;;;;0.98;2538.82;;;;;;
;;;;;0.98;2546.55;;;;;;
;;;;;0.98;2547.01;;;;;;
;;;;;0.98;2548.07;;;;;;
;;;;;0.98;2548.84;;;;;;
;;;;;0.98;2550.05;;;;;;
;;;;;0.98;2550.55;;;;;;
;;;;;0.98;2557.46;;;;;;
;;;;;0.98;2557.91;;;;;;
;;;;;0.98;2558.87;;;;;;
;;;;;0.98;2559.32;;;;;;
;;;;;0.98;2560.00;;;;;;
;;;;;0.98;2568.19;;;;;;
;;;;;0.98;2568.54;;;;;;
;;;;;0.98;2569.58;;;;;;
;;;;;0.98;2570.58;;;;;;
;;;;;0.98;2570.93;;;;;;
;;;;;0.98;2572.00;;;;;;
;;;;;0.98;2572.96;;;;;;
;;;;;0.98;2573.81;;;;;;
;;;;;0.98;2579.25;;;;;;
;;;;;0.98;2579.54;;;;;;
;;;;;0.98;2580.57;;;;;;
;;;;;0.98;2581.04;;;;;;
;;;;;0.98;2589.91;;;;;;
;;;;;0.98;2590.36;;;;;;
;;;;;0.98;2600.40;;;;;;
;;;;;0.98;2601.44;;;;;;
;;;;;0.98;2602.09;;;;;;
;;;;;0.98;2603.18;;;;;;
;;;;;0.98;2603.65;;;;;;
;;;;;0.98;2604.53;;;;;;
;;;;;0.98;2611.37;;;;;;
;;;;;0.98;2611.81;;;;;;
;;;;;0.98;2612.91;;;;;;
;;;;;0.98;2613.87;;;;;;
;;;;;0.98;2622.07;;;;;;
;;;;;0.98;2622.52;;;;;;
;;;;;0.98;2623.62;;;;;;
;;;;;0.98;2624.60;;;;;;
;;;;;0.98;2625.02;;;;;;
;;;;;0.98;2626.14;;;;;;
;;;;;0.98;2626.87;;;;;;
;;;;;0.98;2627.87;;;;;;
;;;;;0.98;2628.82;;;;;;
;;;;;0.98;2629.77;;;;;;
;;;;;0.98;2630.67;;;;;;
;;;;;0.98;2631.73;;;;;;
;;;;;0.98;2632.82;;;;;;
;;;;;0.98;2633.74;;;;;;
;;;;;0.98;2634.24;;;;;;
;;;;;0.98;2635.10;;;;;;
;;;;;0.98;2635.93;;;;;;
;;;;;0.98;2636.76;;;;;;
;;;;;0.98;2644.59;;;;;;
;;;;;0.98;2645.49;;;;;;
;;;;;0.98;2654.71;;;;;;
;;;;;0.98;2655.20;;;;;;
;;;;;0.98;2656.07;;;;;;
;;;;;0.98;2656.92;;;;;;
;;;;;0.98;2657.82;;;;;;
;;;;;0.98;2658.48;;;;;;
;;;;;0.98;2659.50;;;;;;
;;;;;0.98;2659.95;;;;;;
;;;;;0.98;2660.79;;;;;;
;;;;;0.98;2661.40;;;;;;
;;;;;0.98;2662.27;;;;;;
;;;;;0.98;2663.19;;;;;;
;;;;;0.98;2664.09;;;;;;
;;;;;0.98;2665.09;;;;;;
;;;;;0.98;2665.69;;;;;;
;;;;;0.98;2666.09;;;;;;
;;;;;0.98;2666.92;;;;;;
;;;;;0.98;2667.31;;;;;;
;;;;;0.98;2668.21;;;;;;
;;;;;0.98;2668.92;;;;;;
;;;;;0.98;2677.40;;;;;;
;;;;;0.98;2677.88;;;;;;
;;;;;0.98;2678.78;;;;;;
;;;;;0.98;2688.08;;;;;;
;;;;;0.98;2688.57;;;;;;
;;;;;0.98;2689.34;;;;;;
;;;;;0.98;2690.07;;;;;;
;;;;;0.98;2691.14;;;;;;
;;;;;0.98;2698.90;;;;;;
;;;;;0.98;2699.40;;;;;;
;;;;;0.98;2709.16;;;;;;
;;;;;0.98;2710.17;;;;;;
;;;;;0.98;2710.96;;;;;;
;;;;;0.98;2711.87;;;;;;
;;;;;0.98;2712.71;;;;;;
;;;;;0.98;2713.19;;;;;;
;;;;;0.98;2714.24;;;;;;
;;;;;0.98;2715.31;;;;;;
;;;;;0.98;2716.27;;;;;;
;;;;;0.98;2720.65;;;;;;
;;;;;0.98;2721.14;;;;;;
;;;;;0.98;2722.04;;;;;;
;;;;;0.98;2731.21;;;;;;
;;;;;0.98;2732.26;;;;;;
;;;;;0.98;2733.03;;;;;;
;;;;;0.98;2741.77;;;;;;
;;;;;0.98;2742.61;;;;;;
;;;;;0.98;2743.08;;;;;;
;;;;;0.98;2743.96;;;;;;
;;;;;0.98;2744.62;;;;;;
;;;;;0.98;2745.49;;;;;;
;;;;;0.98;2746.52;;;;;;
;;;;;0.98;2747.50;;;;;;
;;;;;0.98;2748.53;;;;;;
;;;;;0.98;2749.56;;;;;;
;;;;;0.98;2750.68;;;;;;
;;;;;0.98;2751.56;;;;;;
;;;;;0.98;2752.10;;;;;;
;;;;;0.98;2753.04;;;;;;
;;;;;0.98;2753.57;;;;;;
;;;;;0.98;2754.05;;;;;;
;;;;;0.98;2755.02;;;;;;
;;;;;0.98;2764.30;;;;;;
;;;;;0.98;2765.23;;;;;;
;;;;;0.98;2765.97;;;;;;
;;;;;0.98;2766.53;;;;;;
;;;;;0.98;2766.98;;;;;;
;;;;;0.98;2775.21;;;;;;
;;;;;0.98;2776.18;;;;;;
;;;;;0.98;2785.68;;;;;;
;;;;;0.98;2786.14;;;;;;
;;;;;0.98;2787.11;;;;;;
;;;;;0.98;2787.87;;;;;;
;;;;;0.98;2788.67;;;;;;
;;;;;0.98;2789.80;;;;;;
;;;;;0.98;2790.34;;;;;;
;;;;;0.98;2796.60;;;;;;
;;;;;0.98;2797.51;;;;;;
;;;;;0.98;2798.24;;;;;;
;;;;;0.98;2798.87;;;;;;
;;;;;0.98;2799.25;;;;;;
;;;;;0.98;2800.06;;;;;;
;;;;;0.98;2800.94;;;;;;
;;;;;0.98;2801.86;;;;;;
;;;;;0.98;2802.59;;;;;;
;;;;;0.98;2803.23;;;;;;
;;;;;0.98;2804.12;;;;;;
;;;;;0.98;2804.83;;;;;;
;;;;;0.98;2805.75;;;;;;
;;;;;0.98;2806.64;;;;;;
;;;;;0.98;2807.53;;;;;;
;;;;;0.98;2808.29;;;;;;
;;;;;0.98;2808.79;;;;;;
;;;;;0.98;2809.72;;;;;;
;;;;;0.98;2810.47;;;;;;
;;;;;0.98;2811.58;;;;;;
;;;;;0.98;2812.74;;;;;;
;;;;;0.98;2813.63;;;;;;
;;;;;0.98;2813.78;;;;;;
;;;;;0.98;2813.93;;;;;;
;;;;;0.98;2814.06;;;;;;
;;;;;0.98;2814.21;;;;;;
;;;;;0.98;2814.35;;;;;;
;;;;;0.98;2814.48;;;;;;
;;;;;0.98;2814.63;;;;;;
;;;;;0.98;2814.77;;;;;;
;;;;;0.98;2815.75;;;;;;
;;;;;0.98;2816.61;;;;;;
;;;;;0.98;2817.53;;;;;;
;;;;;0.98;2819.69;;;;;;
;;;;;0.98;2819.84;;;;;;
;;;;;0.98;2829.80;;;;;;
;;;;;0.98;2829.94;;;;;;
;;;;;0.98;2830.87;;;;;;
;;;;;0.98;2839.94;;;;;;
;;;;;0.98;2840.09;;;;;;
;;;;;0.98;2840.23;;;;;;
;;;;;0.98;2840.91;;;;;;
;;;;;0.98;2841.06;;;;;;
;;;;;0.98;2842.24;;;;;;
;;;;;0.98;2850.23;;;;;;
;;;;;0.98;2851.17;;;;;;
;;;;;0.98;2852.28;;;;;;
;;;;;0.98;2852.83;;;;;;
;;;;;0.98;2860.46;;;;;;
;;;;;0.98;2860.61;;;;;;
;;;;;0.98;2861.76;;;;;;
;;;;;0.98;2861.92;;;;;;
;;;;;0.98;2862.77;;;;;;
;;;;;0.98;2862.91;;;;;;
;;;;;0.98;2864.00;;;;;;
;;;;;0.98;2864.15;;;;;;
;;;;;0.98;2864.64;;;;;;
;;;;;0.98;2864.79;;;;;;
;;;;;0.98;2864.93;;;;;;
;;;;;0.98;2865.08;;;;;;
;;;;;0.98;2865.67;;;;;;
;;;;;0.98;2866.56;;;;;;
;;;;;0.98;2867.08;;;;;;
;;;;;0.98;2867.94;;;;;;
;;;;;0.98;2868.84;;;;;;
;;;;;0.98;2869.81;;;;;;
;;;;;0.98;2870.11;;;;;;
;;;;;0.98;2871.28;;;;;;
;;;;;0.98;2871.39;;;;;;
;;;;;0.98;2872.25;;;;;;
;;;;;0.98;2872.88;;;;;;
;;;;;0.98;2873.83;;;;;;
;;;;;0.98;2873.99;;;;;;
;;;;;0.98;2874.96;;;;;;
;;;;;0.98;2875.12;;;;;;
;;;;;0.98;2875.27;;;;;;
;;;;;0.98;2876.23;;;;;;
;;;;;0.98;2876.38;;;;;;
;;;;;0.98;2877.29;;;;;;
;;;;;0.98;2878.27;;;;;;
;;;;;0.98;2879.49;;;;;;
;;;;;0.98;2879.71;;;;;;
;;;;;0.98;2880.53;;;;;;
;;;;;0.98;2880.90;;;;;;
;;;;;0.98;2882.08;;;;;;
;;;;;0.98;2882.36;;;;;;
;;;;;0.98;2882.88;;;;;;
;;;;;0.98;2883.95;;;;;;
;;;;;0.98;2884.69;;;;;;
;;;;;0.98;2885.46;;;;;;
;;;;;0.98;2886.55;;;;;;
;;;;;0.98;2887.16;;;;;;
;;;;;0.98;2887.30;;;;;;
;;;;;0.98;2888.20;;;;;;
;;;;;0.98;2889.31;;;;;;
;;;;;0.98;2889.76;;;;;;
;;;;;0.98;2889.91;;;;;;
;;;;;0.98;2890.76;;;;;;
;;;;;0.98;2891.62;;;;;;
;;;;;0.98;2891.77;;;;;;
;;;;;0.98;2891.91;;;;;;
;;;;;0.98;2892.06;;;;;;
;;;;;0.98;2892.90;;;;;;
;;;;;0.98;2893.69;;;;;;
;;;;;0.98;2894.58;;;;;;
;;;;;0.98;2894.74;;;;;;
;;;;;0.98;2895.68;;;;;;
;;;;;0.98;2896.57;;;;;;
;;;;;0.98;2897.64;;;;;;
;;;;;0.98;2897.79;;;;;;
;;;;;0.98;2897.93;;;;;;
;;;;;0.98;2898.07;;;;;;
;;;;;0.98;2898.22;;;;;;
;;;;;0.98;2899.09;;;;;;
;;;;;0.98;2899.24;;;;;;
;;;;;0.98;2899.37;;;;;;
;;;;;0.98;2899.51;;;;;;
;;;;;0.98;2900.41;;;;;;
;;;;;0.98;2901.35;;;;;;
;;;;;0.98;2902.45;;;;;;
;;;;;0.98;2903.80;;;;;;
;;;;;0.98;2903.94;;;;;;
;;;;;0.98;2904.09;;;;;;
;;;;;0.98;2904.97;;;;;;
;;;;;0.98;2905.35;;;;;;
;;;;;0.98;2905.66;;;;;;
;;;;;0.98;2906.20;;;;;;
;;;;;0.98;2906.35;;;;;;
;;;;;0.98;2906.49;;;;;;
;;;;;0.98;2907.38;;;;;;
;;;;;0.98;2908.34;;;;;;
;;;;;0.98;2909.43;;;;;;
;;;;;0.98;2910.37;;;;;;
;;;;;0.98;2910.52;;;;;;
;;;;;0.98;2911.41;;;;;;
;;;;;0.98;2911.56;;;;;;
;;;;;0.98;2912.15;;;;;;
;;;;;0.98;2916.13;;;;;;
;;;;;0.98;2916.46;;;;;;
;;;;;0.98;2916.96;;;;;;
;;;;;0.98;2917.49;;;;;;
;;;;;0.98;2918.42;;;;;;
;;;;;0.98;2919.35;;;;;;
;;;;;0.98;2919.79;;;;;;
;;;;;0.98;2920.86;;;;;;
;;;;;0.98;2921.01;;;;;;
;;;;;0.98;2922.03;;;;;;
;;;;;0.98;2922.91;;;;;;
;;;;;0.98;2924.06;;;;;;
;;;;;0.98;2924.22;;;;;;
;;;;;0.98;2925.10;;;;;;
;;;;;0.98;2926.14;;;;;;
;;;;;0.98;2926.29;;;;;;
;;;;;0.98;2926.43;;;;;;
;;;;;0.98;2927.65;;;;;;
;;;;;0.98;2927.80;;;;;;
;;;;;0.98;2928.32;;;;;;
;;;;;0.98;2929.23;;;;;;
;;;;;0.98;2930.29;;;;;;
;;;;;0.98;2930.44;;;;;;
;;;;;0.98;2938.51;;;;;;
;;;;;0.98;2938.66;;;;;;
;;;;;0.98;2938.80;;;;;;
;;;;;0.98;2939.67;;;;;;
;;;;;0.98;2948.96;;;;;;
;;;;;0.98;2949.12;;;;;;
;;;;;0.98;2959.07;;;;;;
;;;;;0.98;2959.21;;;;;;
;;;;;0.98;2959.36;;;;;;
;;;;;0.98;2959.50;;;;;;
;;;;;0.98;2959.64;;;;;;
;;;;;0.98;2960.50;;;;;;
;;;;;0.98;2969.59;;;;;;
;;;;;0.98;2969.75;;;;;;
;;;;;0.98;2979.70;;;;;;
;;;;;0.98;2979.84;;;;;;
;;;;;0.98;2979.98;;;;;;
;;;;;0.98;2989.84;;;;;;
;;;;;0.98;2990.22;;;;;;
;;;;;0.98;2990.37;;;;;;
;;;;;0.98;2991.48;;;;;;
;;;;;0.98;2992.53;;;;;;
;;;;;0.98;3000.21;;;;;;
;;;;;0.98;3000.72;;;;;;
;;;;;0.98;3000.87;;;;;;
;;;;;0.98;3001.87;;;;;;
;;;;;0.98;3002.02;;;;;;
;;;;;0.98;3003.47;;;;;;
;;;;;0.98;3003.62;;;;;;
;;;;;0.98;3004.57;;;;;;
;;;;;0.98;3004.72;;;;;;
;;;;;0.98;3011.26;;;;;;
;;;;;0.98;3011.58;;;;;;
;;;;;0.98;3011.73;;;;;;
;;;;;0.98;3011.87;;;;;;
;;;;;0.98;3021.46;;;;;;
;;;;;0.98;3021.61;;;;;;
;;;;;0.98;3021.75;;;;;;
;;;;;0.98;3021.89;;;;;;
;;;;;0.98;3022.80;;;;;;
;;;;;0.98;3023.90;;;;;;
;;;;;0.98;3024.05;;;;;;
;;;;;0.98;3025.16;;;;;;
;;;;;0.98;3032.14;;;;;;
;;;;;0.98;3032.65;;;;;;
;;;;;0.98;3032.80;;;;;;
;;;;;0.98;3042.73;;;;;;
;;;;;0.98;3042.87;;;;;;
;;;;;0.98;3043.96;;;;;;
;;;;;0.98;3044.12;;;;;;
;;;;;0.98;3045.30;;;;;;
;;;;;0.98;3052.96;;;;;;
;;;;;0.98;3053.11;;;;;;
;;;;;0.98;3053.78;;;;;;
;;;;;0.98;3054.30;;;;;;
;;;;;0.98;3055.34;;;;;;
;;;;;0.98;3055.74;;;;;;
;;;;;0.98;3056.79;;;;;;
;;;;;0.98;3057.17;;;;;;
;;;;;0.98;3057.56;;;;;;
;;;;;0.98;3063.90;;;;;;
;;;;;0.98;3064.04;;;;;;
;;;;;0.98;3064.97;;;;;;
;;;;;0.98;3066.04;;;;;;
;;;;;0.98;3066.97;;;;;;
;;;;;0.98;3067.13;;;;;;
;;;;;0.98;3068.13;;;;;;
;;;;;0.98;3068.72;;;;;;
;;;;;0.98;3068.88;;;;;;
;;;;;0.98;3074.44;;;;;;
;;;;;0.98;3074.75;;;;;;
;;;;;0.98;3075.79;;;;;;
;;;;;0.98;3076.50;;;;;;
;;;;;0.98;3077.39;;;;;;
;;;;;0.98;3077.53;;;;;;
;;;;;0.98;3078.16;;;;;;
;;;;;0.98;3079.02;;;;;;
;;;;;0.98;3079.17;;;;;;
;;;;;0.98;3085.31;;;;;;
;;;;;0.98;3085.65;;;;;;
;;;;;0.98;3085.81;;;;;;
;;;;;0.98;3095.76;;;;;;
;;;;;0.98;3096.64;;;;;;
;;;;;0.98;3097.57;;;;;;
;;;;;0.98;3098.16;;;;;;
;;;;;0.98;3099.04;;;;;;
;;;;;0.98;3099.96;;;;;;
;;;;;0.98;3100.95;;;;;;
;;;;;0.98;3101.91;;;;;;
;;;;;0.98;3102.75;;;;;;
;;;;;0.98;3106.24;;;;;;
;;;;;0.98;3106.64;;;;;;
;;;;;0.98;3107.50;;;;;;
;;;;;0.98;3108.58;;;;;;
;;;;;0.98;3108.74;;;;;;
;;;;;0.98;3109.69;;;;;;
;;;;;0.98;3110.36;;;;;;
;;;;;0.98;3111.33;;;;;;
;;;;;0.98;3112.23;;;;;;
;;;;;0.98;3112.80;;;;;;
;;;;;0.98;3113.81;;;;;;
;;;;;0.98;3114.91;;;;;;
;;;;;0.98;3115.40;;;;;;
;;;;;0.98;3115.56;;;;;;
;;;;;0.98;3116.63;;;;;;
;;;;;0.98;3117.03;;;;;;
;;;;;0.98;3117.89;;;;;;
;;;;;0.98;3118.48;;;;;;
;;;;;0.98;3119.40;;;;;;
;;;;;0.98;3119.80;;;;;;
;;;;;0.98;3120.70;;;;;;
;;;;;0.98;3121.34;;;;;;
;;;;;0.98;3121.49;;;;;;
;;;;;0.98;3121.84;;;;;;
;;;;;0.98;3122.76;;;;;;
;;;;;0.98;3123.43;;;;;;
;;;;;0.98;3124.30;;;;;;
;;;;;0.98;3124.70;;;;;;
;;;;;0.98;3125.24;;;;;;
;;;;;0.98;3126.11;;;;;;
;;;;;0.98;3126.81;;;;;;
;;;;;0.98;3127.92;;;;;;
;;;;;0.98;3128.40;;;;;;
;;;;;0.98;3129.36;;;;;;
;;;;;0.98;3129.50;;;;;;
;;;;;0.98;3130.51;;;;;;
;;;;;0.98;3131.49;;;;;;
;;;;;0.98;3131.88;;;;;;
;;;;;0.98;3132.26;;;;;;
;;;;;0.98;3133.13;;;;;;
;;;;;0.98;3133.91;;;;;;
;;;;;0.98;3134.58;;;;;;
;;;;;0.98;3134.73;;;;;;
;;;;;0.98;3135.73;;;;;;
;;;;;0.98;3136.71;;;;;;
;;;;;0.98;3137.62;;;;;;
;;;;;0.98;3138.71;;;;;;
;;;;;0.98;3139.13;;;;;;
;;;;;0.98;3139.68;;;;;;
;;;;;0.98;3140.83;;;;;;
;;;;;0.98;3141.27;;;;;;
;;;;;0.98;3142.60;;;;;;
;;;;;0.98;3143.20;;;;;;
;;;;;0.98;3144.21;;;;;;
;;;;;0.98;3145.27;;;;;;
;;;;;0.98;3145.72;;;;;;
;;;;;0.98;3145.87;;;;;;
;;;;;0.98;3146.03;;;;;;
;;;;;0.98;3146.46;;;;;;
;;;;;0.98;3147.37;;;;;;
;;;;;0.98;3148.02;;;;;;
;;;;;0.98;3148.18;;;;;;
;;;;;0.98;3149.39;;;;;;
;;;;;0.98;3150.09;;;;;;
;;;;;0.98;3150.46;;;;;;
;;;;;0.98;3150.78;;;;;;
;;;;;0.98;3160.87;;;;;;
;;;;;0.98;3161.17;;;;;;
;;;;;0.98;3161.98;;;;;;
;;;;;0.98;3162.89;;;;;;
;;;;;0.98;3163.78;;;;;;
;;;;;0.98;3164.84;;;;;;
;;;;;0.98;3165.87;;;;;;
;;;;;0.98;3166.26;;;;;;
;;;;;0.98;3171.86;;;;;;
;;;;;0.98;3172.84;;;;;;
;;;;;0.98;3181.98;;;;;;
;;;;;0.98;3182.29;;;;;;
;;;;;0.98;3183.36;;;;;;
;;;;;0.98;3183.75;;;;;;
;;;;;0.98;3192.31;;;;;;
;;;;;0.98;3192.68;;;;;;
;;;;;0.98;3193.67;;;;;;
;;;;;0.98;3194.81;;;;;;
;;;;;0.98;3194.96;;;;;;
;;;;;0.98;3203.13;;;;;;
;;;;;0.98;3204.07;;;;;;
;;;;;0.98;3204.37;;;;;;
;;;;;0.98;3205.28;;;;;;
;;;;;0.98;3205.62;;;;;;
;;;;;0.98;3206.10;;;;;;
;;;;;0.98;3206.97;;;;;;
;;;;;0.98;3213.83;;;;;;
;;;;;0.98;3214.15;;;;;;
;;;;;0.98;3215.11;;;;;;
;;;;;0.98;3216.00;;;;;;
;;;;;0.98;3216.77;;;;;;
;;;;;0.98;3217.42;;;;;;
;;;;;0.98;3218.35;;;;;;
;;;;;0.98;3219.13;;;;;;
;;;;;0.98;3220.06;;;;;;
;;;;;0.98;3225.31;;;;;;
;;;;;0.98;3225.62;;;;;;
;;;;;0.98;3226.40;;;;;;
;;;;;0.98;3227.43;;;;;;
;;;;;0.98;3227.82;;;;;;
;;;;;0.98;3228.71;;;;;;
;;;;;0.98;3229.52;;;;;;
;;;;;0.98;3230.10;;;;;;
;;;;;0.98;3231.01;;;;;;
;;;;;0.98;3231.59;;;;;;
;;;;;0.98;3232.06;;;;;;
;;;;;0.98;3232.76;;;;;;
;;;;;0.98;3233.40;;;;;;
;;;;;0.98;3234.31;;;;;;
;;;;;0.98;3234.71;;;;;;
;;;;;0.98;3235.59;;;;;;
;;;;;0.98;3235.90;;;;;;
;;;;;0.98;3236.33;;;;;;
;;;;;0.98;3236.43;;;;;;
;;;;;0.98;3236.76;;;;;;
;;;;;0.98;3246.56;;;;;;
;;;;;0.98;3246.92;;;;;;
;;;;;0.98;3247.75;;;;;;
;;;;;0.98;3248.63;;;;;;
;;;;;0.98;3249.25;;;;;;
;;;;;0.98;3250.24;;;;;;
;;;;;0.98;3250.63;;;;;;
;;;;;0.98;3251.45;;;;;;
;;;;;0.98;3252.10;;;;;;
;;;;;0.98;3252.55;;;;;;
;;;;;0.98;3253.29;;;;;;
;;;;;0.98;3254.20;;;;;;
;;;;;0.98;3255.06;;;;;;
;;;;;0.98;3257.35;;;;;;
;;;;;0.98;3257.68;;;;;;
;;;;;0.98;3258.13;;;;;;
;;;;;0.98;3259.03;;;;;;
;;;;;0.98;3259.61;;;;;;
;;;;;0.98;3260.56;;;;;;
;;;;;0.98;3267.72;;;;;;
;;;;;0.98;3268.10;;;;;;
;;;;;0.98;3268.91;;;;;;
;;;;;0.98;3269.45;;;;;;
;;;;;0.98;3270.32;;;;;;
;;;;;0.98;3270.65;;;;;;
;;;;;0.98;3271.50;;;;;;
;;;;;0.98;3272.44;;;;;;
;;;;;0.98;3272.90;;;;;;
;;;;;0.98;3273.81;;;;;;
;;;;;0.98;3274.68;;;;;;
;;;;;0.98;3275.38;;;;;;
;;;;;0.98;3275.98;;;;;;
;;;;;0.98;3276.80;;;;;;
;;;;;0.98;3277.15;;;;;;
;;;;;0.98;3278.06;;;;;;
;;;;;0.98;3278.70;;;;;;
;;;;;0.98;3279.03;;;;;;
;;;;;0.98;3279.19;;;;;;
;;;;;0.98;3280.10;;;;;;
;;;;;0.98;3280.25;;;;;;
;;;;;0.98;3281.21;;;;;;
;;;;;0.98;3281.37;;;;;;
;;;;;0.98;3282.40;;;;;;
;;;;;0.98;3283.30;;;;;;
;;;;;0.98;3283.67;;;;;;
;;;;;0.98;3283.82;;;;;;
;;;;;0.98;3289.72;;;;;;
;;;;;0.98;3290.05;;;;;;
;;;;;0.98;3290.78;;;;;;
;;;;;0.98;3291.74;;;;;;
;;;;;0.98;3292.25;;;;;;
;;;;;0.98;3293.07;;;;;;
;;;;;0.98;3293.95;;;;;;
;;;;;0.98;3294.77;;;;;;
;;;;;0.98;3294.93;;;;;;
;;;;;0.98;3295.82;;;;;;
;;;;;0.98;3296.72;;;;;;
;;;;;0.98;3297.13;;;;;;
;;;;;0.98;3297.96;;;;;;
;;;;;0.98;3298.99;;;;;;
;;;;;0.98;3299.77;;;;;;
;;;;;0.98;3299.92;;;;;;
;;;;;0.98;3300.83;;;;;;
;;;;;0.98;3301.32;;;;;;
;;;;;0.98;3301.86;;;;;;
;;;;;0.98;3302.02;;;;;;
;;;;;0.98;3302.85;;;;;;
;;;;;0.98;3303.01;;;;;;
;;;;;0.98;3303.77;;;;;;
;;;;;0.98;3304.60;;;;;;
;;;;;0.98;3305.51;;;;;;
;;;;;0.98;3306.42;;;;;;
;;;;;0.98;3307.34;;;;;;
;;;;;0.98;3307.50;;;;;;
;;;;;0.98;3308.59;;;;;;
;;;;;0.98;3308.93;;;;;;
;;;;;0.98;3309.08;;;;;;
;;;;;0.98;3310.29;;;;;;
;;;;;0.98;3311.12;;;;;;
;;;;;0.98;3311.27;;;;;;
;;;;;0.98;3312.09;;;;;;
;;;;;0.98;3312.97;;;;;;
;;;;;0.98;3313.31;;;;;;
;;;;;0.98;3313.46;;;;;;
;;;;;0.98;3314.35;;;;;;
;;;;;0.98;3315.25;;;;;;
;;;;;0.98;3315.64;;;;;;
;;;;;0.98;3316.07;;;;;;
;;;;;0.98;3316.90;;;;;;
;;;;;0.98;3317.76;;;;;;
;;;;;0.98;3317.93;;;;;;
;;;;;0.98;3323.59;;;;;;
;;;;;0.98;3324.12;;;;;;
;;;;;0.98;3325.09;;;;;;
;;;;;0.98;3334.25;;;;;;
;;;;;0.98;3334.59;;;;;;
;;;;;0.98;3335.06;;;;;;
;;;;;0.98;3335.22;;;;;;
;;;;;0.98;3336.27;;;;;;
;;;;;0.98;3336.72;;;;;;
;;;;;0.98;3337.12;;;;;;
;;;;;0.98;3337.27;;;;;;
;;;;;0.98;3337.71;;;;;;
;;;;;0.98;3338.59;;;;;;
;;;;;0.98;3338.95;;;;;;
;;;;;0.98;3339.89;;;;;;
;;;;;0.98;3344.98;;;;;;
;;;;;0.98;3345.32;;;;;;
;;;;;0.98;3346.30;;;;;;
;;;;;0.98;3347.28;;;;;;
;;;;;0.98;3348.12;;;;;;
;;;;;0.98;3355.62;;;;;;
;;;;;0.98;3356.16;;;;;;
;;;;;0.98;3356.62;;;;;;
;;;;;0.98;3356.77;;;;;;
;;;;;0.98;3356.92;;;;;;
;;;;;0.98;3358.01;;;;;;
;;;;;0.98;3359.04;;;;;;
;;;;;0.98;3359.42;;;;;;
;;;;;0.98;3360.33;;;;;;
;;;;;0.98;3360.49;;;;;;
;;;;;0.98;3360.65;;;;;;
;;;;;0.98;3361.69;;;;;;
;;;;;0.98;3361.84;;;;;;
;;;;;0.98;3362.61;;;;;;
;;;;;0.98;3362.95;;;;;;
;;;;;0.98;3363.11;;;;;;
;;;;;0.98;3364.13;;;;;;
;;;;;0.98;3364.29;;;;;;
;;;;;0.98;3364.66;;;;;;
;;;;;0.98;3365.74;;;;;;
;;;;;0.98;3366.59;;;;;;
;;;;;0.98;3366.75;;;;;;
;;;;;0.98;3367.68;;;;;;
;;;;;0.98;3367.79;;;;;;
;;;;;0.98;3368.89;;;;;;
;;;;;0.98;3369.79;;;;;;
;;;;;0.98;3370.13;;;;;;
;;;;;0.98;3371.23;;;;;;
;;;;;0.98;3378.27;;;;;;
;;;;;0.98;3378.42;;;;;;
;;;;;0.98;3379.13;;;;;;
;;;;;0.98;3380.09;;;;;;
;;;;;0.98;3381.31;;;;;;
;;;;;0.98;3382.43;;;;;;
;;;;;0.98;3382.87;;;;;;
;;;;;0.98;3383.02;;;;;;
;;;;;0.98;3383.44;;;;;;
;;;;;0.98;3384.50;;;;;;
;;;;;0.98;3385.52;;;;;;
;;;;;0.98;3386.45;;;;;;
;;;;;0.98;3387.37;;;;;;
;;;;;0.98;3387.95;;;;;;
;;;;;0.98;3388.11;;;;;;
;;;;;0.98;3389.14;;;;;;
;;;;;0.98;3390.04;;;;;;
;;;;;0.98;3390.38;;;;;;
;;;;;0.98;3391.34;;;;;;
;;;;;0.98;3400.23;;;;;;
;;;;;0.98;3401.02;;;;;;
;;;;;0.98;3401.82;;;;;;
;;;;;0.98;3402.92;;;;;;
;;;;;0.98;3403.27;;;;;;
;;;;;0.98;3404.25;;;;;;
;;;;;0.98;3410.95;;;;;;
;;;;;0.98;3411.10;;;;;;
;;;;;0.98;3412.20;;;;;;
;;;;;0.98;3413.13;;;;;;
;;;;;0.98;3414.11;;;;;;
;;;;;0.98;3415.08;;;;;;
;;;;;0.98;3416.19;;;;;;
;;;;;0.98;3421.51;;;;;;
;;;;;0.98;3421.66;;;;;;
;;;;;0.98;3422.50;;;;;;
;;;;;0.98;3423.41;;;;;;
;;;;;0.98;3424.50;;;;;;
;;;;;0.98;3424.67;;;;;;
;;;;;0.98;3425.07;;;;;;
;;;;;0.98;3425.97;;;;;;
;;;;;0.98;3426.13;;;;;;
;;;;;0.98;3427.21;;;;;;
;;;;;0.98;3428.12;;;;;;
;;;;;0.98;3429.03;;;;;;
;;;;;0.98;3430.02;;;;;;
;;;;;0.98;3430.19;;;;;;
;;;;;0.98;3430.69;;;;;;
;;;;;0.98;3431.52;;;;;;
;;;;;0.98;3432.44;;;;;;
;;;;;0.98;3432.90;;;;;;
;;;;;0.98;3433.06;;;;;;
;;;;;0.98;3434.01;;;;;;
;;;;;0.98;3434.73;;;;;;
;;;;;0.98;3443.67;;;;;;
;;;;;0.98;3443.83;;;;;;
;;;;;0.98;3453.79;;;;;;
;;;;;0.98;3454.37;;;;;;
;;;;;0.98;3455.04;;;;;;
;;;;;0.98;3455.20;;;;;;
;;;;;0.98;3455.35;;;;;;
;;;;;0.98;3464.80;;;;;;
;;;;;0.98;3465.15;;;;;;
;;;;;0.98;3465.31;;;;;;
;;;;;0.98;3465.46;;;;;;

==> plots/covered_area_nand_03.csv <==
no;etr quad area;etr quad time;pla quad area;pla quad time;sf quad area;sf quad time;etr rectangle area;etr rectangle time;pla rectangle area;pla rectangle time;sf rectangle area;sf rectangle time
0;0;0.01;0;0.01;0;0.01;0;0.01;0;0.01;0;0.01
1;0.00;10.11;0.00;0.01;0.00;10.13;0.00;10.14;0.00;0.01;0.00;1.64
2;0.00;20.23;0.00;0.01;0.00;20.25;0.00;20.28;0.00;0.01;0.32;3.88
3;0.00;30.35;0.00;0.02;0.06;21.25;0.00;30.41;0.00;0.02;0.32;4.49
4;0.00;40.47;0.00;0.02;0.12;22.13;0.00;40.54;0.00;0.02;0.32;10.33
5;0.06;49.56;0.00;0.03;0.19;23.70;0.00;50.67;0.00;0.03;0.32;20.46
6;0.06;50.62;0.00;0.03;0.25;26.16;0.00;60.82;0.00;0.03;0.32;30.58
7;0.06;60.74;0.00;0.03;0.31;29.45;0.00;70.96;0.00;0.04;0.32;40.71
8;0.06;70.84;0.00;0.04;0.31;30.44;0.00;81.09;0.00;0.04;0.32;50.83
9;0.06;80.95;0.00;0.04;0.31;40.55;0.00;91.23;0.00;0.04;0.32;60.95
10;0.06;91.07;0.00;0.04;0.37;41.60;0.00;101.37;0.00;0.05;0.32;71.08
11;0.06;101.18;0.00;0.05;0.39;42.39;0.00;111.50;0.00;0.05;0.32;81.19
12;0.06;111.32;0.00;0.05;0.39;50.71;0.00;121.62;0.00;0.06;0.48;81.50
13;0.06;121.44;0.00;0.06;0.39;60.84;0.00;131.75;0.00;0.06;0.48;91.33
14;0.06;131.57;0.00;0.06;0.40;61.65;0.00;141.90;0.00;0.06;0.48;101.45
15;0.06;141.70;0.00;0.06;0.40;70.99;0.00;152.03;0.00;0.07;0.48;111.57
16;0.06;151.84;0.00;0.07;0.42;71.74;0.00;162.15;0.00;0.07;0.48;121.69
17;0.06;161.98;0.00;0.07;0.44;72.74;0.00;172.27;0.00;0.08;0.53;122.40
18;0.08;171.65;0.00;0.08;0.45;77.52;0.00;182.40;0.00;0.08;0.53;131.82
19;0.08;172.14;0.00;0.08;0.45;81.16;0.00;192.54;0.00;0.09;0.58;132.27
20;0.08;182.28;0.00;0.08;0.47;82.22;0.00;202.68;0.00;0.09;0.58;141.95
21;0.08;192.42;0.00;0.09;0.48;86.98;0.00;212.81;0.00;0.10;0.61;142.62
22;0.08;202.56;0.00;0.09;0.50;87.96;0.00;222.94;0.00;0.11;0.61;152.08
23;0.08;212.68;0.00;0.10;0.51;88.95;0.00;233.07;0.00;0.11;0.64;153.94
24;0.08;222.80;0.00;0.10;0.51;91.36;0.00;243.19;0.00;0.12;0.64;162.19
25;0.08;232.94;0.00;0.11;0.53;92.16;0.00;253.30;0.00;0.13;0.67;162.77
26;0.08;243.09;0.00;0.11;0.54;93.10;0.00;263.44;0.00;0.13;0.67;172.32
27;0.08;253.22;0.00;0.12;0.56;94.10;0.05;273.35;0.00;0.14;0.67;182.43
28;0.08;263.36;0.00;0.13;0.58;95.02;0.05;273.57;0.00;0.15;0.69;183.11
29;0.08;273.49;0.00;0.14;0.59;96.05;0.05;281.38;0.00;0.15;0.69;192.56
30;0.08;283.61;0.02;0.14;0.59;96.21;0.05;283.70;0.02;0.15;0.69;202.66
31;0.08;293.74;0.03;0.14;0.59;97.24;0.05;293.81;0.03;0.15;0.69;212.78
32;0.08;303.86;0.03;0.14;0.61;98.39;0.05;303.93;0.03;0.16;0.69;222.88
33;0.09;310.32;0.05;0.15;0.62;99.83;0.05;314.04;0.05;0.16;0.69;232.98
34;0.09;314.01;0.05;0.15;0.64;101.16;0.05;324.16;0.05;0.17;0.69;243.09
35;0.09;324.14;0.05;0.16;0.64;101.63;0.05;334.29;0.05;0.18;0.69;253.19
36;0.09;334.27;0.05;0.16;0.65;102.80;0.05;344.41;0.05;0.18;0.69;263.32
37;0.09;344.43;0.05;0.17;0.67;103.93;0.05;354.54;0.05;0.19;0.69;273.43
38;0.09;354.58;0.05;0.18;0.68;105.15;0.05;364.66;0.05;0.20;0.69;283.54
39;0.09;364.73;0.05;0.18;0.69;105.88;0.05;374.77;0.05;0.21;0.69;293.65
40;0.09;374.86;0.05;0.19;0.69;106.82;0.05;384.89;0.05;0.21;0.69;303.75
41;0.09;384.99;0.05;0.20;0.69;111.82;0.05;395.01;0.05;0.22;0.69;313.86
42;0.09;395.13;0.05;0.20;0.69;121.84;0.09;399.78;0.05;0.23;0.70;314.53
43;0.09;405.25;0.05;0.21;0.69;131.97;0.09;405.15;0.05;0.23;0.72;315.16
44;0.09;415.38;0.05;0.22;0.70;132.90;0.09;415.27;0.05;0.24;0.73;315.84
45;0.09;425.53;0.05;0.22;0.70;142.11;0.09;425.38;0.05;0.25;0.74;316.52
46;0.09;435.65;0.06;0.22;0.70;143.06;0.09;435.50;0.06;0.25;0.74;324.01
47;0.09;445.79;0.08;0.22;0.70;152.15;0.09;445.62;0.08;0.25;0.75;324.62
48;0.09;455.92;0.09;0.22;0.70;153.11;0.09;455.74;0.09;0.25;0.77;325.27
49;0.09;466.06;0.11;0.23;0.70;162.29;0.09;464.51;0.11;0.25;0.78;325.85
50;0.09;476.19;0.12;0.23;0.71;166.27;0.09;465.88;0.12;0.25;0.78;334.16
51;0.09;486.31;0.14;0.23;0.71;167.21;0.09;476.01;0.14;0.25;0.78;344.28
52;0.09;496.44;0.16;0.23;0.72;170.57;0.09;486.13;0.16;0.25;0.78;354.39
53;0.09;506.56;0.17;0.23;0.72;172.34;0.09;496.25;0.17;0.26;0.78;364.51
54;0.09;516.68;0.17;0.24;0.72;176.37;0.09;506.37;0.17;0.26;0.78;374.63
55;0.09;526.79;0.17;0.25;0.72;177.29;0.11;513.02;0.17;0.27;0.78;384.74
56;0.09;536.91;0.17;0.25;0.73;180.70;0.11;516.51;0.17;0.28;0.78;385.14
57;0.09;547.03;0.17;0.26;0.73;182.50;0.11;526.63;0.17;0.29;0.78;394.89
58;0.09;557.15;0.17;0.27;0.73;186.97;0.11;536.76;0.17;0.29;0.78;404.99
59;0.09;567.27;0.17;0.27;0.73;192.64;0.11;546.87;0.17;0.30;0.78;415.11
60;0.09;577.40;0.19;0.27;0.73;202.66;0.11;556.98;0.19;0.30;0.78;425.22
61;0.09;587.42;0.19;0.28;0.74;203.61;0.11;567.10;0.19;0.31;0.78;435.34
62;0.09;597.44;0.19;0.29;0.74;208.20;0.11;577.22;0.19;0.32;0.78;445.45
63;0.09;607.57;0.19;0.30;0.74;212.45;0.11;587.32;0.19;0.33;0.78;446.07
64;0.09;617.70;0.19;0.30;0.74;212.82;0.11;597.44;0.19;0.33;0.79;446.72
65;0.09;627.83;0.19;0.31;0.75;213.85;0.11;607.55;0.19;0.34;0.79;447.31
66;0.09;637.85;0.19;0.32;0.75;215.68;0.14;612.60;0.19;0.35;0.80;447.96
67;0.09;647.98;0.19;0.33;0.75;219.13;0.14;617.68;0.19;0.36;0.80;455.62
68;0.09;658.00;0.19;0.33;0.75;222.60;0.14;627.78;0.19;0.37;0.80;465.64
69;0.09;668.03;0.19;0.34;0.75;222.91;0.14;637.91;0.19;0.37;0.80;475.66
70;0.09;678.16;0.19;0.35;0.75;224.95;0.14;648.02;0.19;0.38;0.80;476.12
71;0.09;688.18;0.19;0.36;0.76;226.31;0.14;658.12;0.19;0.39;0.80;476.51
72;0.09;698.21;0.19;0.37;0.76;230.65;0.14;668.23;0.19;0.40;0.80;477.17
73;0.09;708.23;0.19;0.38;0.76;232.97;0.14;678.35;0.19;0.41;0.80;485.79
74;0.09;718.26;0.19;0.38;0.77;236.49;0.14;688.45;0.19;0.42;0.80;486.63
75;0.09;728.28;0.19;0.39;0.77;237.68;0.14;698.57;0.19;0.43;0.80;495.91
76;0.09;738.43;0.19;0.40;0.77;239.22;0.14;708.69;0.19;0.44;0.80;495.97
77;0.10;745.28;0.19;0.41;0.78;240.58;0.14;718.81;0.19;0.45;0.80;506.05
78;0.10;748.60;0.19;0.42;0.78;243.03;0.14;728.93;0.19;0.46;0.81;506.74
79;0.10;758.76;0.19;0.43;0.78;246.15;0.14;739.06;0.19;0.46;0.81;507.41
80;0.10;768.79;0.19;0.44;0.79;250.66;0.14;749.17;0.19;0.47;0.81;516.19
81;0.10;778.81;0.19;0.45;0.79;253.07;0.14;759.29;0.19;0.48;0.81;526.31
82;0.10;788.84;0.19;0.46;0.79;263.19;0.14;769.40;0.19;0.49;0.81;536.43
83;0.10;798.86;0.19;0.46;0.79;273.29;0.14;779.52;0.19;0.50;0.81;537.07
84;0.10;809.00;0.19;0.47;0.79;274.07;0.14;789.64;0.19;0.51;0.82;537.70
85;0.10;819.02;0.19;0.48;0.79;275.15;0.14;799.76;0.19;0.52;0.82;546.57
86;0.10;829.04;0.19;0.48;0.79;276.29;0.14;809.87;0.19;0.52;0.82;556.68
87;0.10;839.17;0.19;0.48;0.80;279.85;0.14;819.97;0.19;0.52;0.82;557.35
88;0.10;849.30;0.20;0.48;0.80;280.79;0.14;830.09;0.20;0.52;0.82;557.92
89;0.10;859.33;0.20;0.49;0.80;281.88;0.14;840.21;0.20;0.52;0.82;558.64
90;0.10;869.46;0.21;0.49;0.80;283.49;0.14;850.32;0.21;0.53;0.83;559.27
91;0.10;879.59;0.21;0.49;0.80;287.32;0.14;860.44;0.21;0.53;0.83;566.85
92;0.10;889.72;0.21;0.49;0.80;293.59;0.15;866.15;0.21;0.53;0.83;576.87
93;0.10;899.74;0.22;0.49;0.80;294.75;0.15;870.58;0.22;0.53;0.83;577.50
94;0.10;906.00;0.22;0.50;0.81;298.07;0.15;880.69;0.22;0.53;0.83;587.00
95;0.10;909.90;0.23;0.50;0.81;299.20;0.15;890.81;0.23;0.54;0.83;597.09
96;0.10;919.92;0.23;0.50;0.81;302.81;0.15;900.92;0.23;0.54;0.83;598.70
97;0.11;926.30;0.23;0.50;0.81;303.76;0.15;911.04;0.23;0.54;0.83;600.16
98;0.11;930.09;0.24;0.50;0.81;304.83;0.15;919.88;0.24;0.54;0.83;607.30
99;0.11;936.96;0.24;0.51;0.81;305.72;0.15;921.17;0.24;0.54;0.83;617.33
100;0.11;940.13;0.25;0.51;0.81;313.91;0.15;931.28;0.25;0.55;0.83;627.35
101;0.11;950.16;0.25;0.51;0.81;314.01;0.15;941.39;0.25;0.55;0.83;627.55
102;0.11;960.29;0.25;0.51;0.81;314.96;0.15;951.51;0.25;0.55;0.83;637.47
103;0.11;970.42;0.26;0.51;0.81;316.05;0.15;961.62;0.26;0.55;0.83;637.70
104;0.11;980.45;0.26;0.52;0.81;317.05;0.15;971.73;0.26;0.55;0.83;647.60
105;0.11;990.47;0.26;0.52;0.81;318.14;0.15;981.85;0.26;0.56;0.83;657.71
106;0.11;1000.63;0.27;0.52;0.81;318.98;0.15;991.95;0.27;0.56;0.83;667.73
107;0.11;1010.76;0.27;0.52;0.81;324.18;0.15;1002.06;0.27;0.56;0.83;667.90
108;0.11;1020.79;0.28;0.52;0.81;325.53;0.15;1012.18;0.28;0.56;0.83;677.87
109;0.11;1030.81;0.28;0.53;0.81;327.38;0.15;1022.28;0.28;0.56;0.83;687.97
110;0.11;1040.84;0.28;0.53;0.81;328.27;0.15;1032.39;0.28;0.57;0.83;698.08
111;0.11;1050.86;0.29;0.53;0.81;329.68;0.15;1042.50;0.29;0.57;0.83;698.16
112;0.11;1060.89;0.29;0.53;0.81;334.47;0.15;1052.61;0.29;0.57;0.83;698.48
113;0.11;1070.92;0.30;0.53;0.82;335.59;0.15;1062.74;0.30;0.57;0.83;698.81
114;0.11;1080.94;0.30;0.54;0.82;336.76;0.15;1072.86;0.30;0.57;0.83;700.77
115;0.11;1090.96;0.30;0.54;0.82;337.97;0.15;1082.98;0.30;0.58;0.83;701.29
116;0.11;1100.99;0.31;0.54;0.82;342.05;0.15;1093.09;0.31;0.58;0.83;701.52
117;0.11;1111.01;0.31;0.54;0.82;344.71;0.15;1103.22;0.31;0.58;0.84;701.80
118;0.11;1121.04;0.31;0.55;0.82;345.78;0.15;1113.35;0.31;0.59;0.84;702.16
119;0.11;1131.06;0.31;0.56;0.82;354.87;0.15;1123.49;0.31;0.60;0.84;708.35
120;0.11;1141.09;0.31;0.57;0.82;355.86;0.15;1133.62;0.31;0.61;0.84;708.73
121;0.11;1151.11;0.32;0.57;0.82;365.01;0.15;1143.74;0.32;0.61;0.84;718.39
122;0.11;1161.27;0.32;0.58;0.82;366.09;0.15;1153.85;0.32;0.62;0.84;728.50
123;0.11;1171.29;0.32;0.59;0.82;367.09;0.15;1163.97;0.32;0.63;0.84;738.52
124;0.11;1181.32;0.32;0.59;0.82;367.99;0.15;1174.09;0.32;0.64;0.84;748.63
125;0.11;1191.34;0.32;0.60;0.82;368.83;0.15;1184.23;0.32;0.64;0.84;748.79
126;0.11;1201.37;0.32;0.61;0.82;369.66;0.15;1194.35;0.32;0.65;0.84;758.76
127;0.11;1211.39;0.32;0.62;0.82;370.42;0.15;1204.48;0.32;0.66;0.84;758.96
128;0.11;1221.41;0.32;0.62;0.82;371.22;0.15;1214.63;0.32;0.67;0.84;768.88
129;0.11;1231.44;0.32;0.63;0.83;372.02;0.15;1224.79;0.32;0.68;0.84;769.14
130;0.11;1239.67;0.32;0.64;0.83;375.27;0.15;1234.92;0.32;0.69;0.84;779.00
131;0.11;1241.48;0.32;0.65;0.83;385.30;0.15;1245.04;0.32;0.70;0.84;779.15
132;0.11;1251.50;0.32;0.66;0.83;395.32;0.15;1255.18;0.32;0.70;0.84;779.50
133;0.11;1261.52;0.32;0.67;0.83;405.35;0.15;1265.30;0.32;0.71;0.85;779.82
134;0.11;1271.55;0.32;0.67;0.83;415.48;0.15;1275.44;0.32;0.72;0.85;780.20
135;0.11;1281.57;0.32;0.67;0.83;425.61;0.15;1285.57;0.32;0.72;0.85;789.16
136;0.11;1291.59;0.33;0.67;0.83;426.42;0.15;1295.69;0.33;0.72;0.85;789.46
137;0.11;1301.62;0.33;0.67;0.83;435.65;0.15;1305.85;0.33;0.72;0.85;799.28
138;0.11;1311.75;0.33;0.68;0.83;436.46;0.15;1315.98;0.33;0.73;0.85;799.84
139;0.11;1321.88;0.33;0.68;0.83;445.79;0.15;1326.11;0.33;0.73;0.85;809.40
140;0.11;1331.91;0.34;0.69;0.83;446.80;0.15;1336.24;0.34;0.73;0.85;810.00
141;0.11;1341.93;0.34;0.69;0.83;455.82;0.15;1346.37;0.34;0.74;0.85;819.52
142;0.11;1352.08;0.34;0.70;0.83;456.80;0.15;1356.50;0.34;0.74;0.85;820.11
143;0.11;1362.10;0.34;0.71;0.83;465.97;0.15;1366.65;0.34;0.75;0.85;820.67
144;0.11;1372.13;0.34;0.72;0.83;466.95;0.15;1376.79;0.34;0.76;0.85;829.65
145;0.11;1382.27;0.34;0.72;0.83;476.10;0.15;1386.93;0.34;0.77;0.85;839.76
146;0.11;1392.41;0.34;0.73;0.83;477.08;0.15;1397.06;0.34;0.78;0.85;840.35
147;0.11;1402.44;0.34;0.74;0.83;486.14;0.15;1407.18;0.34;0.79;0.86;840.90
148;0.11;1412.46;0.34;0.75;0.83;487.16;0.15;1417.31;0.34;0.80;0.86;849.91
149;0.11;1422.49;0.34;0.76;0.83;496.18;0.15;1427.46;0.34;0.81;0.86;859.94
150;0.11;1432.51;0.35;0.76;0.83;497.16;0.15;1437.59;0.35;0.81;0.86;860.68
151;0.11;1442.53;0.35;0.76;0.83;506.32;0.15;1447.74;0.35;0.81;0.86;870.05
152;0.11;1452.68;0.35;0.77;0.83;507.40;0.15;1457.89;0.35;0.82;0.86;870.79
153;0.11;1462.70;0.35;0.78;0.83;516.46;0.15;1468.02;0.35;0.83;0.86;871.47
154;0.12;1472.14;0.35;0.78;0.83;526.48;0.15;1478.13;0.35;0.83;0.86;880.17
155;0.12;1472.84;0.36;0.78;0.84;527.56;0.15;1488.24;0.36;0.84;0.86;890.19
156;0.12;1483.09;0.36;0.79;0.84;536.52;0.15;1498.38;0.36;0.85;0.86;890.87
157;0.12;1493.23;0.36;0.80;0.84;537.50;0.15;1508.49;0.36;0.86;0.86;900.31
158;0.12;1503.27;0.36;0.80;0.84;546.66;0.15;1518.61;0.36;0.86;0.86;910.44
159;0.12;1513.40;0.37;0.80;0.84;550.52;0.15;1528.73;0.37;0.86;0.86;910.62
160;0.12;1523.53;0.37;0.80;0.84;551.63;0.15;1538.86;0.37;0.86;0.86;920.47
161;0.12;1533.67;0.37;0.81;0.84;552.68;0.15;1548.99;0.37;0.86;0.86;920.66
162;0.12;1543.69;0.38;0.81;0.84;556.29;0.15;1559.12;0.38;0.87;0.86;930.60
163;0.12;1553.83;0.38;0.81;0.84;556.85;0.15;1569.27;0.38;0.87;0.86;930.86
164;0.12;1563.85;0.39;0.81;0.84;559.84;0.15;1576.70;0.39;0.87;0.86;940.71
165;0.12;1573.99;0.39;0.81;0.84;566.99;0.15;1579.46;0.39;0.87;0.86;941.22
166;0.12;1584.13;0.39;0.82;0.84;567.98;0.15;1589.49;0.39;0.87;0.86;941.37
167;0.12;1594.28;0.40;0.82;0.84;571.79;0.15;1599.52;0.40;0.88;0.86;941.76
168;0.12;1604.43;0.40;0.82;0.84;573.61;0.15;1609.55;0.40;0.88;0.86;942.08
169;0.12;1612.39;0.40;0.82;0.84;577.05;0.15;1619.68;0.40;0.88;0.86;942.47
170;0.12;1614.61;0.41;0.82;0.84;587.08;0.15;1629.82;0.41;0.88;0.86;942.62
171;0.12;1624.76;0.41;0.83;0.85;588.05;0.15;1639.96;0.41;0.88;0.86;943.22
172;0.12;1634.92;0.41;0.84;0.85;589.16;0.15;1650.09;0.41;0.90;0.86;950.95
173;0.12;1644.95;0.41;0.85;0.85;593.80;0.15;1660.24;0.41;0.91;0.87;951.29
174;0.12;1655.09;0.42;0.85;0.85;597.05;0.15;1670.37;0.42;0.91;0.87;951.88
175;0.12;1665.26;0.42;0.85;0.85;597.15;0.15;1676.28;0.42;0.91;0.87;953.25
176;0.12;1675.29;0.42;0.85;0.85;598.21;0.15;1680.53;0.42;0.91;0.87;953.81
177;0.12;1685.31;0.43;0.85;0.85;607.29;0.15;1690.67;0.43;0.91;0.87;954.18
178;0.12;1695.34;0.43;0.86;0.85;617.42;0.15;1700.80;0.43;0.92;0.87;955.37
179;0.12;1705.37;0.44;0.86;0.85;618.50;0.15;1705.94;0.44;0.92;0.87;955.89
180;0.12;1715.50;0.44;0.86;0.85;622.30;0.15;1710.96;0.44;0.92;0.87;961.26
181;0.12;1725.66;0.44;0.86;0.85;623.32;0.15;1721.10;0.44;0.92;0.87;961.84
182;0.12;1735.80;0.45;0.87;0.85;624.41;0.15;1731.24;0.45;0.93;0.87;971.29
183;0.12;1745.93;0.45;0.88;0.85;625.28;0.15;1741.38;0.45;0.94;0.87;972.05
184;0.12;1755.95;0.45;0.88;0.85;625.41;0.15;1751.52;0.45;0.94;0.87;981.33
185;0.12;1765.98;0.46;0.89;0.85;625.54;0.15;1761.67;0.46;0.95;0.87;982.03
186;0.12;1776.01;0.46;0.89;0.85;627.59;0.15;1771.82;0.46;0.96;0.87;991.44
187;0.12;1786.16;0.46;0.90;0.85;631.53;0.15;1781.97;0.46;0.96;0.87;992.01
188;0.12;1796.31;0.46;0.92;0.85;633.56;0.16;1786.39;0.46;0.98;0.87;1001.56
189;0.12;1806.47;0.46;0.93;0.85;634.47;0.16;1792.12;0.46;0.99;0.87;1002.22
190;0.12;1816.49;0.46;0.93;0.85;637.66;0.16;1802.28;0.46;1.00;0.87;1011.68
191;0.12;1826.52;0.46;0.94;0.85;647.68;0.16;1812.43;0.46;1.01;0.87;1021.71
192;0.12;1836.65;0.46;0.96;0.85;657.80;0.16;1822.58;0.46;1.02;0.87;1031.73
193;0.12;1846.68;0.46;0.97;0.86;658.83;0.16;1832.73;0.46;1.03;0.87;1041.86
194;0.12;1856.83;0.46;0.98;0.86;663.31;0.16;1841.68;0.46;1.05;0.87;1051.97
195;0.12;1866.86;0.46;0.99;0.86;664.32;0.16;1842.89;0.46;1.06;0.87;1052.57
196;0.12;1876.89;0.46;1.00;0.86;665.10;0.16;1853.03;0.46;1.07;0.87;1053.18
197;0.12;1886.92;0.46;1.01;0.86;666.09;0.16;1863.18;0.46;1.08;0.87;1053.83
198;0.12;1896.94;0.46;1.03;0.86;667.21;0.16;1873.32;0.46;1.09;0.87;1054.40
199;0.12;1906.97;0.46;1.04;0.86;667.92;0.16;1878.43;0.46;1.11;0.87;1054.58
200;0.12;1917.00;0.46;1.04;0.86;668.94;0.16;1883.49;0.46;1.11;0.87;1062.13
201;0.12;1927.02;0.46;1.05;0.86;669.89;0.16;1893.63;0.46;1.12;0.87;1072.24
202;0.12;1937.05;0.46;1.06;0.86;670.80;0.16;1903.78;0.46;1.13;0.87;1072.77
203;0.12;1947.18;0.46;1.07;0.86;671.75;0.16;1913.91;0.46;1.14;0.87;1082.36
204;0.12;1957.32;0.46;1.09;0.86;676.11;0.16;1924.04;0.46;1.16;0.87;1092.39
205;0.12;1967.45;0.46;1.10;0.86;677.13;0.16;1934.17;0.46;1.17;0.87;1102.51
206;0.12;1977.48;0.46;1.11;0.86;678.13;0.16;1944.30;0.46;1.18;0.87;1112.54
207;0.12;1987.61;0.46;1.12;0.86;679.43;0.17;1946.29;0.46;1.19;0.87;1122.65
208;0.12;1997.75;0.46;1.13;0.86;680.61;0.17;1954.46;0.46;1.20;0.87;1123.24
209;0.12;2007.90;0.46;1.14;0.86;681.60;0.17;1964.61;0.46;1.22;0.87;1123.84
210;0.12;2018.04;0.46;1.16;0.86;683.73;0.17;1974.75;0.46;1.23;0.87;1124.44
211;0.12;2028.07;0.46;1.17;0.86;688.34;0.17;1984.89;0.46;1.24;0.88;1124.99
212;0.12;2038.20;0.46;1.17;0.86;689.36;0.17;1995.03;0.46;1.24;0.88;1125.19
213;0.12;2048.22;0.47;1.17;0.86;691.34;0.17;2005.17;0.47;1.24;0.88;1132.82
214;0.12;2058.25;0.47;1.18;0.87;695.55;0.17;2015.29;0.47;1.25;0.88;1142.93
215;0.12;2068.38;0.47;1.19;0.87;696.41;0.17;2020.23;0.47;1.26;0.88;1143.17
216;0.12;2078.11;0.47;1.19;0.87;698.55;0.17;2025.45;0.47;1.27;0.88;1153.05
217;0.12;2078.61;0.47;1.20;0.87;699.46;0.17;2035.58;0.47;1.27;0.88;1163.16
218;0.12;2088.63;0.48;1.20;0.87;708.70;0.17;2045.72;0.48;1.27;0.88;1163.88
219;0.12;2098.77;0.48;1.21;0.87;709.67;0.17;2055.85;0.48;1.28;0.88;1173.29
220;0.12;2108.79;0.48;1.22;0.87;710.35;0.17;2065.98;0.48;1.29;0.88;1174.00
221;0.12;2118.82;0.48;1.24;0.87;718.85;0.17;2076.11;0.48;1.31;0.88;1183.32
222;0.12;2128.85;0.49;1.24;0.87;721.78;0.17;2086.24;0.49;1.31;0.88;1183.56
223;0.12;2138.88;0.49;1.25;0.87;722.76;0.17;2096.38;0.49;1.32;0.88;1193.46
224;0.12;2148.90;0.49;1.26;0.87;723.94;0.17;2106.50;0.49;1.33;0.88;1203.58
225;0.12;2158.93;0.49;1.28;0.87;727.96;0.17;2116.64;0.49;1.35;0.88;1213.62
226;0.12;2168.96;0.49;1.29;0.87;728.98;0.17;2126.77;0.49;1.36;0.88;1214.34
227;0.12;2178.99;0.49;1.30;0.87;730.54;0.17;2136.89;0.49;1.37;0.88;1223.75
228;0.12;2189.01;0.49;1.30;0.87;734.32;0.17;2147.01;0.49;1.37;0.88;1224.40
229;0.12;2199.04;0.50;1.30;0.87;736.04;0.17;2157.14;0.50;1.38;0.88;1224.95
230;0.12;2209.06;0.50;1.31;0.87;737.06;0.17;2167.27;0.50;1.39;0.88;1233.88
231;0.12;2219.09;0.50;1.33;0.87;739.06;0.17;2177.40;0.50;1.40;0.88;1243.93
232;0.12;2229.12;0.50;1.33;0.87;739.17;0.17;2187.52;0.50;1.40;0.88;1253.97
233;0.12;2239.28;0.51;1.33;0.87;741.13;0.17;2197.66;0.51;1.41;0.88;1254.14
234;0.12;2249.31;0.51;1.34;0.87;741.95;0.17;2207.79;0.51;1.41;0.88;1254.31
235;0.12;2259.45;0.51;1.34;0.87;744.24;0.17;2217.92;0.51;1.42;0.88;1254.42
236;0.12;2269.58;0.51;1.37;0.87;745.13;0.17;2228.05;0.51;1.44;0.88;1264.12
237;0.12;2279.69;0.52;1.37;0.87;749.26;0.17;2238.19;0.52;1.45;0.88;1264.24
238;0.12;2289.72;0.52;1.38;0.87;750.32;0.17;2248.32;0.52;1.45;0.88;1274.27
239;0.12;2299.75;0.52;1.39;0.87;759.40;0.17;2258.45;0.52;1.47;0.88;1274.66
240;0.12;2309.88;0.53;1.41;0.88;760.34;0.17;2268.57;0.53;1.48;0.88;1275.30
241;0.12;2320.04;0.53;1.41;0.88;761.22;0.17;2278.71;0.53;1.49;0.88;1275.94
242;0.12;2330.20;0.53;1.42;0.88;762.42;0.17;2288.85;0.53;1.49;0.88;1284.40
243;0.12;2336.13;0.54;1.42;0.88;766.33;0.17;2298.97;0.54;1.50;0.88;1294.44
244;0.12;2340.39;0.54;1.43;0.88;767.25;0.17;2309.09;0.54;1.51;0.88;1295.83
245;0.12;2350.53;0.54;1.44;0.88;768.26;0.17;2319.22;0.54;1.52;0.88;1304.57
246;0.12;2360.67;0.54;1.44;0.88;769.53;0.17;2329.35;0.54;1.52;0.88;1314.67
247;0.12;2370.70;0.55;1.45;0.88;770.77;0.17;2339.48;0.55;1.53;0.88;1316.67
248;0.12;2380.86;0.55;1.46;0.88;771.70;0.17;2349.61;0.55;1.54;0.88;1318.31
249;0.12;2391.03;0.55;1.47;0.88;772.61;0.17;2359.75;0.55;1.55;0.88;1318.70
250;0.12;2401.16;0.56;1.47;0.88;773.52;0.17;2369.88;0.56;1.55;0.88;1320.07
251;0.12;2411.30;0.56;1.48;0.88;773.64;0.17;2380.01;0.56;1.56;0.88;1320.22
252;0.12;2418.72;0.56;1.49;0.88;777.72;0.17;2390.15;0.56;1.57;0.89;1320.35
253;0.12;2421.48;0.56;1.50;0.88;778.47;0.17;2400.28;0.56;1.58;0.89;1320.48
254;0.12;2431.65;0.56;1.52;0.88;779.76;0.17;2410.41;0.56;1.60;0.89;1324.90
255;0.12;2441.83;0.56;1.53;0.88;780.68;0.17;2420.55;0.56;1.61;0.89;1325.21
256;0.12;2449.99;0.56;1.54;0.88;789.91;0.17;2430.68;0.56;1.62;0.89;1335.05
257;0.12;2452.03;0.57;1.54;0.88;791.00;0.17;2440.81;0.57;1.62;0.89;1335.49
258;0.12;2462.18;0.57;1.55;0.88;791.97;0.17;2450.93;0.57;1.63;0.89;1335.62
259;0.12;2472.36;0.58;1.55;0.88;795.29;0.17;2461.06;0.58;1.63;0.89;1345.19
260;0.12;2482.50;0.58;1.56;0.88;796.10;0.17;2471.19;0.58;1.65;0.89;1355.31
261;0.12;2492.64;0.58;1.58;0.88;797.07;0.17;2481.33;0.58;1.66;0.89;1365.42
262;0.12;2502.79;0.58;1.58;0.88;797.84;0.17;2491.46;0.58;1.66;0.89;1375.54
263;0.12;2512.93;0.58;1.58;0.88;798.90;0.17;2501.60;0.58;1.66;0.89;1385.69
264;0.12;2523.10;0.58;1.59;0.88;799.55;0.17;2511.73;0.58;1.68;0.89;1385.84
265;0.12;2533.13;0.58;1.61;0.88;800.26;0.17;2521.87;0.58;1.69;0.89;1395.74
266;0.12;2543.15;0.59;1.61;0.88;804.27;0.17;2531.99;0.59;1.69;0.89;1405.87
267;0.12;2553.32;0.59;1.61;0.88;805.47;0.17;2542.12;0.59;1.70;0.89;1406.04
268;0.12;2563.49;0.59;1.63;0.88;806.20;0.17;2552.25;0.59;1.71;0.89;1406.20
269;0.12;2572.92;0.60;1.63;0.88;810.47;0.17;2562.38;0.60;1.72;0.89;1406.34
270;0.12;2573.68;0.60;1.66;0.88;811.71;0.17;2572.51;0.60;1.74;0.89;1416.02
271;0.12;2583.84;0.60;1.67;0.88;820.63;0.17;2582.65;0.60;1.76;0.89;1416.33
272;0.12;2593.98;0.60;1.69;0.88;821.66;0.17;2592.79;0.60;1.77;0.89;1416.50
273;0.12;2604.13;0.60;1.70;0.89;822.72;0.17;2602.92;0.60;1.79;0.89;1416.67
274;0.12;2614.29;0.60;1.71;0.89;824.01;0.17;2613.06;0.60;1.80;0.89;1426.17
275;0.12;2624.45;0.60;1.73;0.89;824.97;0.17;2623.22;0.60;1.82;0.89;1436.20
276;0.12;2634.59;0.60;1.74;0.89;830.86;0.17;2633.38;0.60;1.83;0.89;1446.23
277;0.12;2644.73;0.60;1.74;0.89;831.74;0.17;2643.52;0.60;1.83;0.89;1456.26
278;0.12;2654.88;0.60;1.75;0.89;841.02;0.17;2653.67;0.60;1.84;0.89;1456.44
279;0.12;2665.04;0.60;1.76;0.89;844.32;0.17;2663.81;0.60;1.85;0.89;1456.60
280;0.12;2675.19;0.60;1.78;0.89;845.72;0.17;2673.95;0.60;1.87;0.89;1456.77
281;0.12;2685.33;0.61;1.78;0.89;846.93;0.17;2684.10;0.61;1.87;0.89;1466.40
282;0.12;2695.48;0.61;1.78;0.89;848.12;0.17;2694.24;0.61;1.87;0.89;1466.69
283;0.12;2705.65;0.61;1.79;0.89;849.19;0.17;2704.40;0.61;1.88;0.89;1476.54
284;0.12;2715.80;0.62;1.79;0.89;850.20;0.17;2714.56;0.62;1.88;0.89;1476.73
285;0.12;2725.96;0.62;1.81;0.89;851.22;0.17;2724.71;0.62;1.90;0.89;1486.67
286;0.12;2736.11;0.62;1.83;0.89;855.69;0.17;2734.87;0.62;1.92;0.89;1496.79
287;0.12;2746.14;0.62;1.83;0.89;856.81;0.17;2745.03;0.62;1.92;0.89;1506.91
288;0.12;2756.30;0.63;1.84;0.89;861.39;0.17;2755.18;0.63;1.93;0.89;1517.03
289;0.12;2766.33;0.63;1.85;0.89;862.18;0.17;2765.34;0.63;1.94;0.89;1517.33
290;0.12;2776.48;0.63;1.87;0.89;871.53;0.17;2775.49;0.63;1.96;0.89;1517.52
291;0.12;2786.65;0.63;1.87;0.89;872.74;0.17;2785.62;0.63;1.97;0.89;1527.18
292;0.12;2796.83;0.63;1.88;0.89;875.17;0.17;2795.77;0.63;1.97;0.89;1527.37
293;0.12;2806.98;0.63;1.89;0.89;876.14;0.17;2805.92;0.63;1.99;0.89;1537.22
294;0.12;2817.12;0.63;1.91;0.89;878.48;0.17;2816.06;0.63;2.00;0.89;1537.55
295;0.12;2827.29;0.63;1.91;0.89;879.46;0.17;2826.22;0.63;2.01;0.89;1547.34
296;0.12;2837.46;0.63;1.92;0.89;881.71;0.17;2836.39;0.63;2.01;0.89;1557.47
297;0.12;2847.61;0.63;1.94;0.89;883.11;0.17;2846.43;0.63;2.03;0.89;1557.89
298;0.12;2857.75;0.63;1.95;0.89;884.07;0.17;2856.47;0.63;2.05;0.89;1558.09
299;0.12;2867.92;0.63;1.96;0.89;886.60;0.17;2866.63;0.63;2.05;0.89;1559.27
300;0.12;2878.06;0.63;1.96;0.89;887.64;0.17;2876.79;0.63;2.06;0.89;1559.61
301;0.12;2888.22;0.63;1.98;0.89;888.69;0.17;2886.94;0.63;2.07;0.89;1561.26
302;0.12;2898.39;0.63;1.99;0.89;890.04;0.17;2897.09;0.63;2.09;0.89;1561.62
303;0.12;2908.53;0.63;2.00;0.89;892.05;0.17;2907.13;0.63;2.09;0.89;1567.68
304;0.12;2918.68;0.63;2.00;0.89;892.88;0.17;2917.17;0.63;2.10;0.89;1567.82
305;0.12;2928.82;0.63;2.02;0.89;893.72;0.17;2927.33;0.63;2.11;0.89;1567.87
306;0.12;2938.96;0.63;2.03;0.89;894.58;0.17;2937.49;0.63;2.13;0.89;1577.75
307;0.12;2949.09;0.63;2.05;0.89;895.47;0.17;2947.63;0.63;2.14;0.89;1578.46
308;0.12;2959.12;0.63;2.06;0.89;896.31;0.17;2957.75;0.63;2.16;0.89;1587.88
309;0.12;2969.16;0.64;2.06;0.89;897.13;0.17;2967.79;0.64;2.16;0.89;1588.53
310;0.12;2979.19;0.64;2.07;0.89;897.98;0.17;2977.83;0.64;2.17;0.89;1588.98
311;0.12;2989.36;0.64;2.08;0.89;898.81;0.17;2987.97;0.64;2.18;0.89;1598.01
312;0.12;2999.51;0.64;2.09;0.89;899.66;0.17;2998.11;0.64;2.19;0.89;1598.37
313;0.12;3009.68;0.64;2.10;0.89;900.52;0.17;3008.25;0.64;2.20;0.89;1608.16
314;0.12;3019.85;0.64;2.10;0.89;901.34;0.17;3018.38;0.64;2.20;0.89;1618.28
315;0.12;3030.03;0.64;2.12;0.89;902.17;0.17;3028.42;0.64;2.22;0.89;1618.42
316;0.12;3040.17;0.64;2.13;0.89;902.34;0.17;3038.46;0.64;2.23;0.90;1618.57
317;0.12;3050.32;0.64;2.14;0.89;912.37;0.17;3048.61;0.64;2.24;0.90;1628.33
318;0.12;3060.35;0.64;2.14;0.89;922.51;0.17;3058.74;0.64;2.24;0.90;1638.36
319;0.12;3070.51;0.64;2.16;0.89;932.54;0.17;3068.87;0.64;2.26;0.90;1638.64
320;0.12;3080.66;0.64;2.17;0.89;942.57;0.17;3079.01;0.64;2.27;0.90;1648.50
321;0.12;3090.82;0.64;2.18;0.89;952.70;0.17;3089.04;0.64;2.28;0.90;1648.77
322;0.12;3100.96;0.64;2.18;0.89;962.73;0.17;3099.08;0.64;2.28;0.90;1658.62
323;0.12;3111.11;0.64;2.20;0.89;972.87;0.17;3109.22;0.64;2.30;0.90;1659.13
324;0.12;3121.27;0.64;2.21;0.89;982.90;0.17;3119.36;0.64;2.31;0.90;1668.66
325;0.12;3131.43;0.64;2.23;0.89;992.93;0.17;3129.41;0.64;2.33;0.90;1678.70
326;0.12;3141.60;0.64;2.24;0.89;1002.96;0.17;3139.54;0.64;2.35;0.90;1679.42
327;0.12;3151.76;0.64;2.26;0.89;1012.98;0.17;3149.58;0.64;2.37;0.90;1680.12
328;0.12;3161.94;0.64;2.28;0.89;1023.01;0.17;3159.70;0.64;2.39;0.90;1688.74
329;0.12;3172.08;0.64;2.30;0.89;1023.81;0.17;3168.52;0.64;2.40;0.90;1689.45
330;0.12;3182.22;0.64;2.32;0.89;1033.17;0.17;3169.84;0.64;2.42;0.90;1698.78
331;0.12;3192.37;0.64;2.32;0.89;1034.01;0.17;3179.89;0.64;2.43;0.90;1699.51
332;0.12;3202.51;0.64;2.33;0.89;1043.21;0.17;3190.02;0.64;2.43;0.90;1700.12
333;0.12;3212.67;0.64;2.33;0.89;1044.00;0.17;3200.16;0.64;2.44;0.90;1708.92
334;0.12;3222.84;0.65;2.34;0.89;1053.24;0.17;3207.50;0.65;2.45;0.90;1709.54
335;0.12;3233.01;0.65;2.35;0.89;1054.07;0.17;3210.32;0.65;2.45;0.90;1719.05
336;0.12;3243.18;0.65;2.35;0.89;1063.29;0.17;3220.47;0.65;2.46;0.90;1719.67
337;0.12;3253.33;0.65;2.36;0.89;1064.13;0.17;3230.62;0.65;2.46;0.90;1729.17
338;0.12;3263.47;0.65;2.36;0.89;1073.44;0.17;3240.68;0.65;2.47;0.90;1729.82
339;0.12;3273.51;0.65;2.37;0.89;1074.29;0.17;3250.81;0.65;2.47;0.90;1739.32
340;0.12;3283.55;0.65;2.37;0.89;1083.48;0.17;3260.86;0.65;2.48;0.90;1749.35
341;0.12;3293.58;0.65;2.39;0.89;1084.34;0.17;3271.01;0.65;2.50;0.90;1759.38
342;0.12;3303.72;0.65;2.41;0.89;1093.63;0.17;3281.06;0.65;2.52;0.90;1760.11
343;0.12;3313.87;0.65;2.43;0.89;1094.49;0.17;3291.11;0.65;2.53;0.90;1769.42
344;0.12;3324.00;0.65;2.43;0.89;1103.67;0.17;3301.25;0.65;2.54;0.90;1779.45
345;0.12;3334.13;0.65;2.47;0.89;1104.61;0.17;3311.42;0.65;2.57;0.90;1780.14
346;0.12;3344.29;0.65;2.47;0.89;1113.71;0.17;3321.57;0.65;2.58;0.90;1780.84
347;0.12;3354.46;0.65;2.48;0.89;1114.57;0.17;3331.73;0.65;2.58;0.90;1781.62
348;0.12;3364.62;0.66;2.48;0.89;1123.75;0.17;3341.89;0.66;2.59;0.90;1782.26
349;0.12;3374.78;0.66;2.49;0.89;1124.62;0.17;3352.05;0.66;2.60;0.90;1789.61
350;0.12;3384.93;0.66;2.50;0.89;1133.91;0.17;3362.10;0.66;2.61;0.90;1790.21
351;0.12;3395.08;0.66;2.52;0.89;1134.97;0.17;3372.27;0.66;2.63;0.90;1799.73
352;0.12;3405.23;0.66;2.53;0.89;1143.95;0.17;3382.32;0.66;2.63;0.90;1800.37
353;0.12;3415.37;0.66;2.53;0.89;1144.99;0.17;3392.50;0.66;2.64;0.90;1809.86
354;0.12;3425.55;0.66;2.55;0.89;1154.10;0.17;3402.68;0.66;2.66;0.90;1810.48
355;0.12;3435.73;0.66;2.57;0.89;1155.11;0.17;3412.72;0.66;2.67;0.90;1819.99
356;0.12;3445.90;0.66;2.57;0.89;1164.14;0.17;3422.88;0.66;2.68;0.90;1830.02
357;0.12;3456.06;0.66;2.57;0.89;1165.18;0.17;3432.92;0.66;2.68;0.90;1830.74
358;0.12;3466.20;0.66;2.59;0.89;1174.29;0.17;3442.95;0.66;2.70;0.90;1840.06
359;0.12;3476.36;0.66;2.61;0.89;1175.31;0.17;3453.11;0.66;2.72;0.90;1840.76
360;0.12;3486.51;0.66;2.61;0.89;1184.33;0.17;3463.28;0.66;2.72;0.90;1850.18
361;0.12;3496.70;0.66;2.62;0.89;1194.36;0.17;3473.45;0.66;2.73;0.90;1850.90
362;0.12;3506.87;0.66;2.64;0.89;1195.37;0.17;3483.57;0.66;2.75;0.90;1851.57
363;0.12;3517.04;0.66;2.65;0.89;1204.50;0.17;3493.70;0.66;2.76;0.90;1860.32
364;0.12;3527.20;0.66;2.66;0.89;1205.58;0.17;3503.74;0.66;2.77;0.90;1860.81
365;0.12;3537.35;0.66;2.66;0.89;1214.54;0.17;3513.79;0.66;2.77;0.90;1870.44
366;0.12;3547.39;0.67;2.67;0.89;1215.65;0.17;3523.92;0.67;2.78;0.90;1870.52
367;0.12;3557.54;0.67;2.67;0.89;1224.69;0.17;3533.96;0.67;2.78;0.90;1870.74
368;0.12;3567.71;0.67;2.68;0.89;1225.70;0.17;3544.10;0.67;2.79;0.90;1870.79
369;0.12;3577.85;0.67;2.68;0.89;1234.73;0.17;3548.29;0.67;2.79;0.90;1871.04
370;0.12;3588.01;0.67;2.70;0.89;1244.76;0.17;3554.27;0.67;2.81;0.90;1871.28
371;;;0.67;2.72;0.89;1245.75;0.17;3563.08;0.67;2.83;0.90;1871.94
372;;;0.67;2.73;0.89;1254.80;0.17;3564.42;0.67;2.84;0.90;1872.67
373;;;0.67;2.73;0.89;1255.82;0.17;3574.56;0.67;2.85;0.90;1880.65
374;;;0.67;2.75;0.89;1256.89;0.17;3584.68;0.67;2.87;0.90;1890.68
375;;;0.67;2.77;0.89;1264.97;;;0.67;2.89;0.90;1890.87
376;;;0.67;2.79;0.89;1274.99;;;0.67;2.91;0.90;1900.81
377;;;0.67;2.80;0.89;1276.01;;;0.67;2.91;0.90;1910.91
378;;;0.67;2.80;0.89;1285.14;;;0.67;2.92;0.90;1921.03
379;;;0.67;2.82;0.89;1295.16;;;0.67;2.93;0.90;1931.15
380;;;0.67;2.84;0.90;1296.21;;;0.67;2.95;0.90;1941.18
381;;;0.67;2.86;0.90;1297.23;;;0.67;2.98;0.90;1941.34
382;;;0.67;2.87;0.90;1305.32;;;0.67;2.98;0.90;1941.50
383;;;0.68;2.87;0.90;1306.35;;;0.68;2.99;0.90;1941.58
384;;;0.68;2.88;0.90;1307.42;;;0.68;3.00;0.90;1951.34
385;;;0.68;2.89;0.90;1315.37;;;0.68;3.00;0.90;1961.45
386;;;0.68;2.89;0.90;1325.40;;;0.68;3.01;0.90;1971.57
387;;;0.68;2.90;0.90;1329.23;;;0.68;3.01;0.90;1981.69
388;;;0.68;2.91;0.90;1335.44;;;0.68;3.02;0.90;1981.88
389;;;0.68;2.91;0.90;1345.47;;;0.68;3.03;0.90;1991.73
390;;;0.68;2.92;0.90;1355.49;;;0.68;3.03;0.90;1991.92
391;;;0.68;2.93;0.90;1359.43;;;0.68;3.05;0.90;2001.85
392;;;0.68;2.96;0.90;1360.51;;;0.68;3.08;0.90;2002.10
393;;;0.68;2.97;0.90;1365.67;;;0.68;3.08;0.90;2011.98
394;;;0.68;2.98;0.90;1375.69;;;0.68;3.10;0.90;2012.13
395;;;0.68;3.00;0.90;1376.73;;;0.68;3.12;0.90;2022.10
396;;;0.68;3.01;0.90;1385.83;;;0.68;3.13;0.90;2032.22
397;;;0.69;3.02;0.90;1387.01;;;0.69;3.13;0.90;2042.33
398;;;0.69;3.04;0.90;1391.76;;;0.69;3.15;0.90;2042.64
399;;;0.69;3.06;0.90;1395.89;;;0.69;3.17;0.90;2052.48
400;;;0.69;3.06;0.90;1396.97;;;0.69;3.18;0.90;2052.64
401;;;0.69;3.07;0.90;1405.93;;;0.69;3.19;0.90;2053.11
402;;;0.69;3.10;0.90;1406.98;;;0.69;3.22;0.90;2053.39
403;;;0.69;3.12;0.90;1408.07;;;0.69;3.24;0.90;2062.63
404;;;0.69;3.14;0.90;1411.85;;;0.69;3.26;0.90;2072.75
405;;;0.69;3.15;0.90;1416.12;;;0.69;3.27;0.90;2072.89
406;;;0.69;3.15;0.90;1417.17;;;0.69;3.27;0.90;2073.02
407;;;0.69;3.17;0.90;1418.22;;;0.69;3.29;0.90;2073.16
408;;;0.69;3.19;0.90;1426.28;;;0.69;3.31;0.90;2082.81
409;;;0.69;3.20;0.90;1436.31;;;0.69;3.32;0.90;2092.84
410;;;0.69;3.20;0.90;1437.38;;;0.69;3.32;0.90;2093.09
411;;;0.69;3.22;0.90;1441.33;;;0.69;3.34;0.90;2102.98
412;;;0.69;3.24;0.90;1444.81;;;0.69;3.36;0.90;2103.27
413;;;0.69;3.25;0.90;1446.38;;;0.69;3.37;0.90;2113.12
414;;;0.69;3.26;0.90;1447.45;;;0.69;3.38;0.90;2113.43
415;;;0.69;3.28;0.90;1448.49;;;0.69;3.40;0.90;2113.57
416;;;0.69;3.29;0.90;1456.44;;;0.69;3.41;0.90;2113.74
417;;;0.69;3.30;0.90;1460.01;;;0.69;3.42;0.90;2113.85
418;;;0.70;3.30;0.90;1460.61;;;0.70;3.43;0.90;2114.02
419;;;0.70;3.31;0.90;1466.67;;;0.70;3.43;0.90;2114.18
420;;;0.70;3.32;0.90;1470.70;;;0.70;3.44;0.90;2114.65
421;;;0.70;3.34;0.90;1471.55;;;0.70;3.46;0.90;2123.37
422;;;0.70;3.35;0.90;1472.73;;;0.70;3.48;0.90;2133.50
423;;;0.70;3.36;0.90;1476.51;;;0.70;3.48;0.90;2133.64
424;;;0.70;3.37;0.90;1476.89;;;0.70;3.49;0.90;2143.53
425;;;0.70;3.39;0.90;1486.92;;;0.70;3.51;0.90;2144.10
426;;;0.70;3.41;0.90;1487.85;;;0.70;3.53;0.90;2153.58
427;;;0.70;3.41;0.90;1489.07;;;0.70;3.54;0.90;2154.17
428;;;0.70;3.42;0.90;1490.04;;;0.70;3.54;0.90;2154.37
429;;;0.70;3.44;0.90;1491.12;;;0.70;3.56;0.90;2163.73
430;;;0.70;3.46;0.90;1494.80;;;0.70;3.58;0.90;2173.85
431;;;0.70;3.46;0.90;1495.79;;;0.70;3.59;0.90;2174.03
432;;;0.70;3.47;0.90;1496.87;;;0.70;3.60;0.90;2183.98
433;;;0.70;3.49;0.90;1497.09;;;0.70;3.61;0.90;2194.09
434;;;0.70;3.51;0.90;1501.18;;;0.70;3.63;0.90;2194.72
435;;;0.70;3.53;0.90;1502.13;;;0.70;3.66;0.90;2204.13
436;;;0.70;3.55;0.90;1503.34;;;0.70;3.68;0.90;2214.17
437;;;0.70;3.56;0.90;1507.21;;;0.70;3.68;0.90;2214.74
438;;;0.71;3.56;0.90;1511.31;;;0.71;3.69;0.90;2224.21
439;;;0.71;3.58;0.90;1512.89;;;0.71;3.71;0.90;2224.87
440;;;0.71;3.60;0.90;1513.83;;;0.71;3.73;0.90;2234.26
441;;;0.71;3.61;0.90;1517.40;;;0.71;3.74;0.90;2234.90
442;;;0.71;3.62;0.90;1520.82;;;0.71;3.74;0.90;2244.31
443;;;0.71;3.63;0.90;1521.70;;;0.71;3.76;0.90;2244.93
444;;;0.71;3.65;0.90;1522.70;;;0.71;3.78;0.90;2254.35
445;;;0.71;3.66;0.90;1523.73;;;0.71;3.79;0.90;2254.97
446;;;0.71;3.66;0.90;1527.35;;;0.71;3.79;0.90;2255.49
447;;;0.71;3.68;0.90;1527.67;;;0.71;3.81;0.90;2264.50
448;;;0.71;3.70;0.90;1528.72;;;0.71;3.83;0.90;2264.68
449;;;0.71;3.71;0.90;1532.65;;;0.71;3.84;0.90;2274.63
450;;;0.71;3.71;0.90;1533.71;;;0.71;3.84;0.90;2284.74
451;;;0.71;3.73;0.90;1534.77;;;0.71;3.86;0.90;2284.93
452;;;0.71;3.75;0.90;1536.56;;;0.71;3.88;0.90;2294.87
453;;;0.71;3.77;0.90;1537.63;;;0.71;3.90;0.90;2304.97
454;;;0.71;3.79;0.90;1537.87;;;0.71;3.92;0.90;2305.16
455;;;0.71;3.82;0.90;1542.00;;;0.71;3.95;0.90;2315.12
456;;;0.71;3.84;0.90;1542.98;;;0.71;3.97;0.90;2325.23
457;;;0.71;3.86;0.90;1543.79;;;0.71;3.99;0.90;2325.41
458;;;0.71;3.88;0.90;1544.73;;;0.71;4.01;0.90;2335.35
459;;;0.71;3.89;0.90;1547.28;;;0.71;4.02;0.90;2345.48
460;;;0.71;3.89;0.90;1547.99;;;0.71;4.03;0.90;2345.67
461;;;0.71;3.92;0.90;1551.54;;;0.71;4.05;0.90;2355.61
462;;;0.71;3.94;0.90;1552.54;;;0.71;4.07;0.90;2365.72
463;;;0.71;3.94;0.90;1553.59;;;0.71;4.08;0.91;2366.34
464;;;0.71;3.95;0.90;1557.14;;;0.71;4.08;0.91;2366.96
465;;;0.71;3.97;0.90;1558.08;;;0.71;4.10;0.91;2375.78
466;;;0.71;3.99;0.90;1559.04;;;0.71;4.13;0.91;2385.81
467;;;0.71;4.01;0.90;1559.98;;;0.71;4.15;0.91;2386.00
468;;;0.71;4.03;0.90;1561.06;;;0.71;4.17;0.91;2395.95
469;;;0.71;4.06;0.90;1563.22;;;0.71;4.19;0.91;2406.07
470;;;0.71;4.08;0.90;1564.15;;;0.71;4.21;0.91;2406.26
471;;;0.71;4.10;0.90;1565.85;;;0.71;4.23;0.91;2416.20
472;;;0.71;4.12;0.90;1568.22;;;0.71;4.25;0.91;2426.31
473;;;0.71;4.14;0.90;1569.15;;;0.71;4.28;0.91;2426.92
474;;;0.71;4.16;0.90;1570.08;;;0.71;4.30;0.91;2427.57
475;;;0.72;4.17;0.90;1571.04;;;0.72;4.30;0.91;2428.20
476;;;0.72;4.17;0.91;1574.75;;;0.72;4.31;0.91;2428.80
477;;;0.72;4.18;0.91;1576.20;;;0.72;4.32;0.91;2436.40
478;;;0.72;4.18;0.91;1577.29;;;0.72;4.32;0.91;2446.43
479;;;0.72;4.19;0.91;1578.34;;;0.72;4.33;0.91;2456.47
480;;;0.72;4.20;0.91;1578.58;;;0.72;4.33;0.91;2466.50
481;;;0.72;4.22;0.91;1588.50;;;0.72;4.36;0.91;2466.68
482;;;0.72;4.22;0.91;1589.57;;;0.72;4.36;0.91;2476.63
483;;;0.72;4.23;0.91;1590.54;;;0.72;4.37;0.91;2486.74
484;;;0.72;4.24;0.91;1591.72;;;0.72;4.38;0.91;2486.94
485;;;0.72;4.25;0.91;1592.51;;;0.72;4.38;0.91;2496.87
486;;;0.73;4.25;0.91;1598.73;;;0.73;4.39;0.91;2506.99
487;;;0.73;4.28;0.91;1598.97;;;0.73;4.41;0.91;2507.18
488;;;0.73;4.30;0.91;1608.89;;;0.73;4.44;0.91;2517.13
489;;;0.73;4.31;0.91;1612.19;;;0.73;4.45;0.91;2527.26
490;;;0.73;4.33;0.91;1613.17;;;0.73;4.47;0.91;2527.46
491;;;0.73;4.34;0.91;1617.50;;;0.73;4.47;0.91;2537.39
492;;;0.73;4.36;0.91;1618.57;;;0.73;4.50;0.91;2547.50
493;;;0.73;4.37;0.91;1619.04;;;0.73;4.51;0.91;2548.09
494;;;0.73;4.37;0.91;1623.26;;;0.73;4.51;0.91;2548.70
495;;;0.73;4.40;0.91;1624.12;;;0.73;4.54;0.91;2557.56
496;;;0.73;4.42;0.91;1629.21;;;0.73;4.56;0.91;2567.59
497;;;0.73;4.45;0.91;1631.05;;;0.73;4.59;0.91;2577.63
498;;;0.73;4.47;0.91;1631.92;;;0.73;4.61;0.91;2578.22
499;;;0.73;4.49;0.91;1639.38;;;0.73;4.63;0.91;2587.67
500;;;0.73;4.52;0.91;1640.29;;;0.73;4.66;0.91;2588.31
501;;;0.73;4.52;0.91;1649.54;;;0.73;4.67;0.91;2588.79
502;;;0.73;4.55;0.91;1650.43;;;0.73;4.69;0.91;2597.82
503;;;0.73;4.57;0.91;1652.20;;;0.73;4.71;0.91;2598.03
504;;;0.73;4.59;0.91;1653.25;;;0.73;4.74;0.91;2607.96
505;;;0.73;4.62;0.91;1654.35;;;0.73;4.76;0.91;2618.07
506;;;0.73;4.64;0.91;1655.32;;;0.73;4.78;0.91;2618.26
507;;;0.73;4.66;0.91;1656.25;;;0.73;4.81;0.91;2628.21
508;;;0.73;4.69;0.91;1659.82;;;0.73;4.83;0.91;2638.33
509;;;0.73;4.71;0.91;1660.17;;;0.73;4.86;0.91;2638.54
510;;;0.73;4.73;0.91;1669.99;;;0.73;4.88;0.91;2648.47
511;;;0.73;4.76;0.91;1673.97;;;0.73;4.90;0.91;2658.59
512;;;0.73;4.78;0.91;1674.90;;;0.73;4.92;0.91;2668.63
513;;;0.73;4.79;0.91;1679.03;;;0.73;4.93;0.91;2669.25
514;;;0.73;4.79;0.91;1680.18;;;0.73;4.94;0.91;2678.68
515;;;0.73;4.82;0.91;1681.32;;;0.73;4.96;0.91;2679.40
516;;;0.73;4.84;0.91;1682.17;;;0.73;4.99;0.91;2679.91
517;;;0.73;4.85;0.91;1690.38;;;0.73;5.00;0.91;2688.82
518;;;0.73;4.86;0.91;1690.63;;;0.73;5.00;0.91;2689.01
519;;;0.73;4.88;0.91;1700.56;;;0.73;5.03;0.91;2698.96
520;;;0.73;4.91;0.91;1701.72;;;0.73;5.05;0.91;2709.09
521;;;0.73;4.93;0.91;1702.62;;;0.73;5.08;0.91;2719.12
522;;;0.73;4.95;0.91;1703.47;;;0.73;5.10;0.91;2719.74
523;;;0.73;4.98;0.91;1704.42;;;0.73;5.13;0.91;2729.17
524;;;0.73;5.00;0.91;1705.43;;;0.73;5.15;0.91;2729.80
525;;;0.73;5.03;0.91;1706.36;;;0.73;5.18;0.91;2730.32
526;;;0.73;5.05;0.91;1707.57;;;0.73;5.20;0.91;2739.33
527;;;0.73;5.08;0.91;1708.57;;;0.73;5.23;0.91;2739.52
528;;;0.73;5.10;0.91;1709.21;;;0.73;5.25;0.91;2749.46
529;;;0.73;5.13;0.91;1711.04;;;0.73;5.28;0.91;2759.58
530;;;0.73;5.15;0.91;1713.14;;;0.73;5.30;0.91;2769.70
531;;;0.73;5.17;0.91;1713.76;;;0.73;5.33;0.91;2770.11
532;;;0.73;5.20;0.91;1721.22;;;0.73;5.35;0.91;2779.74
533;;;0.74;5.21;0.91;1722.48;;;0.74;5.36;0.91;2780.26
534;;;0.74;5.21;0.91;1723.63;;;0.74;5.37;0.91;2789.88
535;;;0.74;5.22;0.91;1726.50;;;0.74;5.37;0.91;2800.00
536;;;0.74;5.23;0.91;1727.59;;;0.74;5.38;0.91;2800.72
537;;;0.74;5.25;0.91;1728.45;;;0.74;5.40;0.91;2801.38
538;;;0.74;5.28;0.91;1729.31;;;0.74;5.43;0.91;2801.71
539;;;0.74;5.30;0.91;1731.35;;;0.74;5.45;0.91;2801.85
540;;;0.74;5.33;0.91;1732.29;;;0.74;5.48;0.91;2802.03
541;;;0.74;5.35;0.91;1735.90;;;0.74;5.51;0.91;2802.24
542;;;0.74;5.38;0.91;1736.77;;;0.74;5.53;0.91;2802.45
543;;;0.74;5.38;0.91;1737.78;;;0.74;5.54;0.91;2802.65
544;;;0.74;5.39;0.91;1737.90;;;0.74;5.55;0.91;2810.22
545;;;0.74;5.40;0.91;1741.61;;;0.74;5.55;0.91;2820.25
546;;;0.74;5.41;0.91;1745.15;;;0.74;5.56;0.91;2830.36
547;;;0.74;5.41;0.91;1746.22;;;0.74;5.57;0.91;2840.40
548;;;0.74;5.42;0.91;1747.26;;;0.74;5.58;0.91;2840.57
549;;;0.75;5.43;0.91;1749.09;;;0.75;5.58;0.91;2850.52
550;;;0.75;5.43;0.91;1751.37;;;0.75;5.59;0.91;2850.69
551;;;0.75;5.44;0.91;1751.87;;;0.75;5.60;0.91;2860.64
552;;;0.75;5.45;0.91;1753.68;;;0.75;5.60;0.91;2860.86
553;;;0.75;5.45;0.91;1755.30;;;0.75;5.61;0.91;2861.04
554;;;0.75;5.46;0.91;1758.84;;;0.75;5.62;0.91;2861.37
555;;;0.75;5.47;0.91;1759.77;;;0.75;5.62;0.91;2861.64
556;;;0.75;5.48;0.91;1760.90;;;0.75;5.63;0.91;2861.92
557;;;0.75;5.48;0.91;1762.12;;;0.75;5.64;0.91;2862.08
558;;;0.75;5.49;0.91;1763.30;;;0.75;5.65;0.91;2862.80
559;;;0.75;5.50;0.91;1764.24;;;0.75;5.65;0.91;2870.88
560;;;0.76;5.50;0.91;1765.27;;;0.76;5.66;0.91;2871.56
561;;;0.76;5.51;0.91;1766.27;;;0.76;5.67;0.91;2881.03
562;;;0.76;5.52;0.91;1767.45;;;0.76;5.67;0.91;2882.43
563;;;0.76;5.52;0.91;1768.41;;;0.76;5.68;0.91;2891.16
564;;;0.76;5.53;0.91;1772.14;;;0.76;5.69;0.91;2901.30
565;;;0.76;5.54;0.91;1772.43;;;0.76;5.70;0.91;2911.44
566;;;0.76;5.55;0.91;1773.30;;;0.76;5.70;0.91;2921.58
567;;;0.76;5.55;0.91;1782.58;;;0.76;5.71;0.91;2922.07
568;;;0.76;5.56;0.91;1782.91;;;0.76;5.72;0.91;2931.63
569;;;0.76;5.57;0.91;1792.75;;;0.76;5.72;0.91;2932.24
570;;;0.77;5.57;0.91;1793.72;;;0.77;5.73;0.91;2932.66
571;;;0.77;5.58;0.91;1794.65;;;0.77;5.74;0.91;2941.78
572;;;0.77;5.59;0.91;1796.34;;;0.77;5.74;0.91;2951.92
573;;;0.77;5.59;0.91;1797.25;;;0.77;5.75;0.91;2952.08
574;;;0.77;5.60;0.91;1800.99;;;0.77;5.76;0.91;2962.06
575;;;0.77;5.61;0.91;1802.27;;;0.77;5.77;0.91;2972.19
576;;;0.77;5.61;0.91;1803.01;;;0.77;5.77;0.91;2982.32
577;;;0.77;5.62;0.91;1806.07;;;0.77;5.78;0.91;2982.51
578;;;0.77;5.63;0.91;1807.13;;;0.77;5.79;0.91;2992.38
579;;;0.77;5.63;0.91;1808.19;;;0.77;5.79;0.91;2992.66
580;;;0.78;5.64;0.91;1811.63;;;0.78;5.80;0.91;3002.53
581;;;0.78;5.65;0.91;1813.29;;;0.78;5.81;0.91;3002.86
582;;;0.78;5.66;0.91;1816.93;;;0.78;5.81;0.91;3003.04
583;;;0.78;5.66;0.91;1817.93;;;0.78;5.82;0.91;3003.32
584;;;0.78;5.67;0.91;1819.08;;;0.78;5.83;0.91;3012.63
585;;;0.78;5.68;0.91;1822.73;;;0.78;5.83;0.91;3012.94
586;;;0.78;5.68;0.91;1823.46;;;0.78;5.84;0.91;3022.78
587;;;0.78;5.69;0.91;1824.60;;;0.78;5.85;0.91;3024.95
588;;;0.78;5.70;0.91;1825.83;;;0.78;5.86;0.91;3026.51
589;;;0.78;5.70;0.91;1826.97;;;0.78;5.86;0.91;3028.84
590;;;0.78;5.71;0.91;1828.31;;;0.78;5.87;0.91;3029.28
591;;;0.79;5.72;0.91;1829.73;;;0.79;5.88;0.91;3029.94
592;;;0.79;5.72;0.91;1830.64;;;0.79;5.88;0.91;3033.14
593;;;0.79;5.73;0.91;1832.49;;;0.79;5.89;0.91;3043.27
594;;;0.79;5.74;0.91;1833.74;;;0.79;5.90;0.91;3043.90
595;;;0.79;5.75;0.91;1834.89;;;0.79;5.90;0.91;3044.44
596;;;0.79;5.75;0.91;1836.02;;;0.79;5.91;0.91;3053.34
597;;;0.79;5.76;0.91;1839.68;;;0.79;5.92;0.91;3063.48
598;;;0.79;5.77;0.91;1840.91;;;0.79;5.92;0.91;3063.65
599;;;0.79;5.77;0.91;1841.70;;;0.79;5.93;0.91;3073.63
600;;;0.79;5.78;0.92;1842.75;;;0.79;5.94;0.91;3083.76
601;;;0.80;5.79;0.92;1843.78;;;0.80;5.94;0.91;3083.82
602;;;0.80;5.79;0.92;1844.09;;;0.80;5.95;0.91;3083.96
603;;;0.80;5.80;0.92;1845.20;;;0.80;5.96;0.91;3093.94
604;;;0.80;5.81;0.92;1846.42;;;0.80;5.97;0.91;3094.14
605;;;0.80;5.81;0.92;1847.60;;;0.80;5.97;0.91;3094.32
606;;;0.80;5.82;0.92;1849.06;;;0.80;5.98;0.91;3094.46
607;;;0.80;5.83;0.92;1849.93;;;0.80;5.99;0.91;3094.56
608;;;0.80;5.83;0.92;1851.43;;;0.80;5.99;0.91;3094.70
609;;;0.80;5.86;0.92;1852.06;;;0.80;6.02;0.91;3094.81
610;;;0.80;5.86;0.92;1854.43;;;0.80;6.02;0.91;3094.99
611;;;0.80;5.89;0.92;1858.02;;;0.80;6.05;0.91;3095.35
612;;;0.80;5.89;0.92;1859.31;;;0.80;6.05;0.91;3095.61
613;;;0.80;5.92;0.92;1859.93;;;0.80;6.08;0.91;3095.80
614;;;0.80;5.94;0.92;1864.71;;;0.80;6.10;0.91;3104.46
615;;;0.81;5.95;0.92;1865.66;;;0.81;6.11;0.91;3114.61
616;;;0.81;5.96;0.92;1874.87;;;0.81;6.12;0.91;3124.74
617;;;0.81;5.96;0.92;1875.14;;;0.81;6.12;0.91;3134.88
618;;;0.81;5.97;0.92;1885.04;;;0.81;6.13;0.91;3145.00
619;;;0.81;5.98;0.92;1886.28;;;0.81;6.14;0.91;3145.19
620;;;0.81;5.99;0.92;1889.76;;;0.81;6.15;0.91;3155.15
621;;;0.81;5.99;0.92;1891.01;;;0.81;6.15;0.91;3155.35
622;;;0.81;6.00;0.92;1891.91;;;0.81;6.16;0.91;3165.20
623;;;0.81;6.01;0.92;1895.35;;;0.81;6.17;0.91;3165.54
624;;;0.81;6.01;0.92;1895.60;;;0.81;6.17;0.91;3175.36
625;;;0.82;6.02;0.92;1905.53;;;0.82;6.18;0.91;3185.51
626;;;0.82;6.03;0.92;1906.75;;;0.82;6.19;0.91;3185.70
627;;;0.82;6.03;0.92;1907.93;;;0.82;6.20;0.91;3195.71
628;;;0.82;6.04;0.92;1909.01;;;0.82;6.20;0.91;3196.12
629;;;0.82;6.05;0.92;1915.80;;;0.82;6.21;0.91;3196.44
630;;;0.82;6.06;0.92;1916.04;;;0.82;6.22;0.91;3196.59
631;;;0.82;6.06;0.92;1925.98;;;0.82;6.22;0.91;3196.72
632;;;0.82;6.07;0.92;1926.94;;;0.82;6.23;0.91;3196.87
633;;;0.82;6.08;0.92;1928.12;;;0.82;6.24;0.91;3197.01
634;;;0.82;6.08;0.92;1929.24;;;0.82;6.24;0.91;3197.14
635;;;0.82;6.09;0.92;1931.94;;;0.82;6.25;0.91;3205.89
636;;;0.83;6.10;0.92;1932.84;;;0.83;6.26;0.91;3215.93
637;;;0.83;6.10;0.92;1936.35;;;0.83;6.27;0.91;3225.98
638;;;0.83;6.11;0.92;1936.60;;;0.83;6.27;0.91;3236.03
639;;;0.83;6.13;0.92;1946.54;;;0.83;6.30;0.91;3236.27
640;;;0.83;6.14;0.92;1947.53;;;0.83;6.30;0.91;3246.20
641;;;0.83;6.17;0.92;1949.29;;;0.83;6.33;0.91;3246.44
642;;;0.83;6.17;0.92;1950.21;;;0.83;6.33;0.91;3256.36
643;;;0.83;6.20;0.92;1956.76;;;0.83;6.36;0.91;3256.60
644;;;0.83;6.22;0.92;1957.00;;;0.83;6.38;0.91;3266.53
645;;;0.83;6.24;0.92;1966.95;;;0.83;6.41;0.91;3266.80
646;;;0.83;6.27;0.92;1967.87;;;0.83;6.43;0.91;3276.69
647;;;0.83;6.29;0.92;1977.13;;;0.83;6.46;0.91;3276.89
648;;;0.83;6.30;0.92;1977.46;;;0.83;6.46;0.91;3286.84
649;;;0.83;6.32;0.92;1987.30;;;0.83;6.49;0.91;3287.04
650;;;0.83;6.33;0.92;1989.62;;;0.83;6.49;0.91;3296.91
651;;;0.83;6.35;0.92;1990.44;;;0.83;6.52;0.91;3297.32
652;;;0.83;6.38;0.92;1997.49;;;0.83;6.54;0.91;3307.08
653;;;0.83;6.40;0.92;1998.49;;;0.83;6.57;0.91;3307.34
654;;;0.83;6.42;0.92;2007.67;;;0.83;6.59;0.91;3317.26
655;;;0.83;6.43;0.92;2008.53;;;0.83;6.60;0.91;3317.56
656;;;0.83;6.44;0.92;2009.69;;;0.83;6.60;0.91;3317.82
657;;;0.83;6.45;0.92;2010.59;;;0.83;6.61;0.91;3327.36
658;;;0.84;6.45;0.92;2017.89;;;0.84;6.62;0.91;3327.65
659;;;0.84;6.46;0.92;2018.30;;;0.84;6.62;0.91;3337.52
660;;;0.84;6.47;0.92;2028.08;;;0.84;6.63;0.91;3337.65
661;;;0.84;6.47;0.92;2028.98;;;0.84;6.64;0.91;3347.69
662;;;0.84;6.48;0.92;2029.81;;;0.84;6.65;0.91;3347.83
663;;;0.84;6.49;0.92;2038.30;;;0.84;6.65;0.91;3348.24
664;;;0.84;6.49;0.92;2042.37;;;0.84;6.66;0.91;3357.85
665;;;0.84;6.50;0.92;2043.63;;;0.84;6.67;0.91;3357.95
666;;;0.84;6.51;0.92;2044.72;;;0.84;6.67;0.91;3358.46
667;;;0.84;6.52;0.92;2047.92;;;0.84;6.68;0.91;3358.96
668;;;0.84;6.52;0.92;2048.52;;;0.84;6.69;0.91;3359.36
669;;;0.84;6.53;0.92;2049.36;;;0.84;6.70;0.91;3360.33
670;;;0.84;6.54;0.92;2050.41;;;0.84;6.70;0.91;3360.45
671;;;0.84;6.56;0.92;2051.74;;;0.84;6.72;0.91;3368.15
672;;;0.84;6.58;0.92;2055.31;;;0.84;6.75;0.91;3368.56
673;;;0.84;6.60;0.92;2056.33;;;0.84;6.77;0.91;3378.30
674;;;0.84;6.63;0.92;2057.46;;;0.84;6.80;0.91;3388.44
675;;;0.84;6.63;0.92;2058.55;;;0.84;6.80;0.91;3398.58
676;;;0.84;6.64;0.92;2059.04;;;0.84;6.81;0.91;3408.63
677;;;0.84;6.65;0.92;2059.82;;;0.84;6.82;0.91;3418.78
678;;;0.85;6.65;0.92;2060.56;;;0.85;6.82;0.91;3418.97
679;;;0.85;6.66;0.92;2061.28;;;0.85;6.83;0.91;3419.14
680;;;0.85;6.67;0.92;2062.06;;;0.85;6.84;0.91;3419.28
681;;;0.85;6.69;0.92;2062.90;;;0.85;6.86;0.91;3428.97
682;;;0.85;6.70;0.92;2063.63;;;0.85;6.87;0.92;3429.34
683;;;0.85;6.70;0.92;2064.39;;;0.85;6.87;0.92;3429.67
684;;;0.85;6.71;0.92;2065.17;;;0.85;6.88;0.92;3430.02
685;;;0.85;6.72;0.92;2065.96;;;0.85;6.89;0.92;3430.16
686;;;0.85;6.73;0.92;2066.70;;;0.85;6.90;0.92;3430.37
687;;;0.85;6.73;0.92;2067.46;;;0.85;6.90;0.92;3430.59
688;;;0.85;6.74;0.92;2068.23;;;0.85;6.91;0.92;3439.25
689;;;0.85;6.75;0.92;2069.00;;;0.85;6.92;0.92;3449.30
690;;;0.85;6.75;0.92;2069.30;;;0.85;6.92;0.92;3449.61
691;;;0.85;6.76;0.92;2070.04;;;0.85;6.93;0.92;3459.47
692;;;0.85;6.77;0.92;2070.84;;;0.85;6.94;0.92;3459.73
693;;;0.85;6.77;0.92;2071.58;;;0.85;6.94;0.92;3469.69
694;;;0.85;6.78;0.92;2072.34;;;0.85;6.95;0.92;3479.84
695;;;0.85;6.80;0.92;2073.12;;;0.85;6.97;0.92;3489.89
696;;;0.85;6.83;0.92;2073.90;;;0.85;7.00;0.92;3490.42
697;;;0.85;6.85;0.92;2074.69;;;0.85;7.02;0.92;3490.99
698;;;0.85;6.87;0.92;2075.47;;;0.85;7.04;0.92;3491.33
699;;;0.85;6.88;0.92;2076.24;;;0.85;7.05;0.92;3500.08
700;;;0.85;6.89;0.92;2077.04;;;0.85;7.06;0.92;3510.13
701;;;0.85;6.89;0.92;2077.80;;;0.85;7.07;0.92;3520.28
702;;;0.85;6.90;0.92;2079.56;;;0.85;7.07;0.92;3520.95
703;;;0.85;6.92;0.92;2089.72;;;0.85;7.10;0.92;3521.48
704;;;0.85;6.94;0.92;2099.75;;;0.85;7.12;0.92;3521.88
705;;;0.85;6.97;0.92;2109.78;;;0.85;7.14;0.92;3530.48
706;;;0.85;6.99;0.92;2119.82;;;0.85;7.17;0.92;3540.63
707;;;0.85;7.00;0.92;2129.86;;;0.85;7.17;0.92;3550.80
708;;;0.85;7.01;0.92;2140.00;;;0.85;7.18;0.92;3550.95
709;;;0.85;7.01;0.92;2150.16;;;0.85;7.19;0.92;3560.87
710;;;0.85;7.02;0.92;2151.05;;;0.85;7.19;0.92;3571.03
711;;;0.85;7.03;0.92;2160.33;;;0.85;7.20;0.92;3571.57
712;;;0.85;7.03;0.92;2170.48;;;0.85;7.21;0.92;3572.14
713;;;0.85;7.04;0.92;2180.52;;;0.85;7.22;0.92;3572.52
714;;;0.85;7.05;0.92;2190.55;;;0.85;7.22;0.92;3581.24
715;;;0.85;7.05;0.92;2200.59;;;0.85;7.23;;
716;;;0.85;7.06;0.92;2210.63;;;0.85;7.24;;
717;;;0.85;7.07;0.92;2220.70;;;0.85;7.24;;
718;;;0.85;7.07;0.92;2230.86;;;0.85;7.25;;
719;;;0.85;7.08;0.92;2240.90;;;0.85;7.26;;
720;;;0.85;7.09;0.92;2251.05;;;0.85;7.26;;
721;;;0.85;7.10;0.92;2261.09;;;0.85;7.27;;
722;;;0.85;7.10;0.92;2271.13;;;0.85;7.28;;
723;;;0.85;7.11;0.92;2281.16;;;0.85;7.29;;
724;;;0.85;7.12;0.92;2291.20;;;0.85;7.29;;
725;;;0.85;7.12;0.92;2301.35;;;0.85;7.30;;
726;;;0.85;7.13;0.92;2311.51;;;0.85;7.31;;
727;;;0.85;7.14;0.92;2321.55;;;0.85;7.31;;
728;;;0.86;7.14;0.92;2331.58;;;0.86;7.32;;
729;;;0.86;7.15;0.92;2341.62;;;0.86;7.33;;
730;;;0.86;7.16;0.92;2342.44;;;0.86;7.33;;
731;;;0.86;7.18;0.92;2351.79;;;0.86;7.36;;
732;;;0.86;7.19;0.92;2352.61;;;0.86;7.37;;
733;;;0.86;7.21;0.92;2361.85;;;0.86;7.39;;
734;;;0.86;7.23;0.92;2362.73;;;0.86;7.41;;
735;;;0.86;7.26;0.92;2371.90;;;0.86;7.43;;
736;;;0.86;7.28;0.92;2372.74;;;0.86;7.46;;
737;;;0.86;7.30;0.92;2381.95;;;0.86;7.48;;
738;;;0.86;7.32;0.92;2382.79;;;0.86;7.50;;
739;;;0.86;7.33;0.92;2392.00;;;0.86;7.51;;
740;;;0.86;7.34;0.92;2392.82;;;0.86;7.52;;
741;;;0.86;7.34;0.92;2402.06;;;0.86;7.52;;
742;;;0.86;7.35;0.92;2402.87;;;0.86;7.53;;
743;;;0.86;7.36;0.92;2412.11;;;0.86;7.54;;
744;;;0.86;7.37;0.92;2413.01;;;0.86;7.55;;
745;;;0.86;7.37;0.92;2422.16;;;0.86;7.55;;
746;;;0.86;7.38;0.92;2423.00;;;0.86;7.56;;
747;;;0.86;7.39;0.92;2432.33;;;0.86;7.57;;
748;;;0.86;7.39;0.92;2433.16;;;0.86;7.57;;
749;;;0.86;7.42;0.92;2442.39;;;0.86;7.60;;
750;;;0.86;7.44;0.92;2443.18;;;0.86;7.62;;
751;;;0.86;7.44;0.92;2452.44;;;0.86;7.63;;
752;;;0.86;7.45;0.92;2453.34;;;0.86;7.63;;
753;;;0.86;7.47;0.92;2462.49;;;0.86;7.66;;
754;;;0.86;7.50;0.92;2463.37;;;0.86;7.68;;
755;;;0.86;7.53;0.92;2472.66;;;0.86;7.71;;
756;;;0.86;7.56;0.92;2473.58;;;0.86;7.75;;
757;;;0.86;7.58;0.92;2482.72;;;0.86;7.76;;
758;;;0.86;7.61;0.92;2483.57;;;0.86;7.80;;
759;;;0.86;7.65;0.92;2492.78;;;0.86;7.83;;
760;;;0.86;7.68;0.92;2493.69;;;0.86;7.86;;
761;;;0.86;7.70;0.92;2502.83;;;0.86;7.88;;
762;;;0.86;7.71;0.92;2503.72;;;0.86;7.90;;
763;;;0.86;7.73;0.92;2512.88;;;0.86;7.91;;
764;;;0.86;7.75;0.92;2513.74;;;0.86;7.93;;
765;;;0.86;7.76;0.92;2522.94;;;0.86;7.95;;
766;;;0.86;7.78;0.92;2523.79;;;0.86;7.96;;
767;;;0.86;7.79;0.92;2532.99;;;0.86;7.98;;
768;;;0.86;7.81;0.92;2533.96;;;0.86;8.00;;
769;;;0.86;7.83;0.92;2543.04;;;0.86;8.01;;
770;;;0.86;7.84;0.92;2543.86;;;0.86;8.03;;
771;;;0.86;7.86;0.92;2553.22;;;0.86;8.05;;
772;;;0.86;7.89;0.92;2554.10;;;0.86;8.08;;
773;;;0.86;7.92;0.92;2563.27;;;0.86;8.11;;
774;;;0.86;7.95;0.92;2564.07;;;0.86;8.14;;
775;;;0.86;7.99;0.92;2573.32;;;0.86;8.18;;
776;;;0.86;8.02;0.92;2574.15;;;0.86;8.21;;
777;;;0.86;8.05;0.92;2583.37;;;0.86;8.24;;
778;;;0.86;8.08;0.92;2584.21;;;0.86;8.27;;
779;;;0.86;8.11;0.92;2593.55;;;0.86;8.30;;
780;;;0.86;8.13;0.92;2603.58;;;0.86;8.33;;
781;;;0.86;8.17;0.92;2604.43;;;0.86;8.36;;
782;;;0.86;8.20;0.92;2613.75;;;0.86;8.39;;
783;;;0.86;8.22;0.92;2614.60;;;0.86;8.42;;
784;;;0.86;8.25;0.92;2615.56;;;0.86;8.44;;
785;;;0.86;8.28;0.92;2623.82;;;0.86;8.52;;
786;;;0.86;8.35;0.92;2624.66;;;0.86;8.55;;
787;;;0.86;8.35;0.92;2633.99;;;0.86;8.56;;
788;;;0.86;8.36;0.92;2634.81;;;0.86;8.57;;
789;;;0.86;8.37;0.92;2644.04;;;0.86;8.57;;
790;;;0.86;8.38;0.92;2654.08;;;0.86;8.58;;
791;;;0.86;8.38;0.92;2654.96;;;0.86;8.59;;
792;;;0.86;8.39;0.92;2664.14;;;0.86;8.60;;
793;;;0.86;8.42;0.92;2665.15;;;0.86;8.62;;
794;;;0.86;8.42;0.92;2674.31;;;0.86;8.63;;
795;;;0.86;8.45;0.92;2675.35;;;0.86;8.66;;
796;;;0.86;8.47;0.92;2684.36;;;0.86;8.68;;
797;;;0.86;8.51;0.92;2685.33;;;0.86;8.71;;
798;;;0.86;8.53;0.92;2694.53;;;0.86;8.74;;
799;;;0.86;8.56;0.92;2695.61;;;0.86;8.76;;
800;;;0.86;8.58;0.92;2704.70;;;0.86;8.79;;
801;;;0.86;8.62;0.92;2705.81;;;0.86;8.83;;
802;;;0.86;8.65;0.92;2714.76;;;0.86;8.86;;
803;;;0.86;8.66;0.92;2715.82;;;0.86;8.87;;
804;;;0.86;8.66;0.92;2724.93;;;0.86;8.87;;
805;;;0.86;8.67;0.92;2725.98;;;0.86;8.88;;
806;;;0.86;8.68;0.92;2734.99;;;0.86;8.89;;
807;;;0.86;8.69;0.92;2745.14;;;0.86;8.90;;
808;;;0.86;8.69;0.92;2746.16;;;0.86;8.91;;
809;;;0.86;8.70;0.92;2755.19;;;0.86;8.91;;
810;;;0.87;8.71;0.92;2756.25;;;0.87;8.92;;
811;;;0.87;8.73;0.92;2765.37;;;0.87;8.94;;
812;;;0.87;8.74;0.92;2766.43;;;0.87;8.95;;
813;;;0.87;8.76;0.92;2775.42;;;0.87;8.97;;
814;;;0.87;8.78;0.92;2776.48;;;0.87;8.99;;
815;;;0.87;8.79;0.92;2777.50;;;0.87;9.01;;
816;;;0.87;8.81;0.92;2785.61;;;0.87;9.02;;
817;;;0.87;8.83;0.92;2786.66;;;0.87;9.04;;
818;;;0.87;8.84;0.92;2795.67;;;0.87;9.06;;
819;;;0.87;8.88;0.92;2805.82;;;0.87;9.09;;
820;;;0.87;8.92;0.92;2806.86;;;0.87;9.13;;
821;;;0.87;8.93;0.92;2815.87;;;0.87;9.15;;
822;;;0.87;8.95;0.92;2816.90;;;0.87;9.16;;
823;;;0.87;8.97;0.92;2826.04;;;0.87;9.18;;
824;;;0.87;9.00;0.92;2827.07;;;0.87;9.22;;
825;;;0.87;9.02;0.92;2836.22;;;0.87;9.23;;
826;;;0.87;9.04;0.92;2837.35;;;0.87;9.25;;
827;;;0.87;9.07;0.92;2846.27;;;0.87;9.29;;
828;;;0.87;9.11;0.92;2856.31;;;0.87;9.32;;
829;;;0.87;9.12;0.92;2857.41;;;0.87;9.34;;
830;;;0.87;9.16;0.92;2858.56;;;0.87;9.38;;
831;;;0.87;9.18;0.92;2859.59;;;0.87;9.39;;
832;;;0.87;9.21;0.92;2866.51;;;0.87;9.43;;
833;;;0.87;9.23;0.92;2867.76;;;0.87;9.45;;
834;;;0.87;9.25;0.92;2876.68;;;0.87;9.46;;
835;;;0.87;9.28;0.92;2886.72;;;0.87;9.50;;
836;;;0.87;9.32;0.92;2896.75;;;0.87;9.54;;
837;;;0.87;9.35;0.92;2897.97;;;0.87;9.57;;
838;;;0.87;9.39;0.92;2899.22;;;0.87;9.61;;
839;;;0.87;9.43;0.92;2906.94;;;0.87;9.65;;
840;;;0.87;9.46;0.92;2908.02;;;0.87;9.68;;
841;;;0.87;9.50;0.92;2916.99;;;0.87;9.72;;
842;;;0.87;9.53;0.92;2918.08;;;0.87;9.75;;
843;;;0.87;9.56;0.92;2927.17;;;0.87;9.78;;
844;;;0.87;9.58;0.92;2937.20;;;0.87;9.81;;
845;;;0.87;9.61;0.92;2938.30;;;0.87;9.83;;
846;;;0.87;9.64;0.92;2947.37;;;0.87;9.86;;
847;;;0.87;9.67;0.92;2957.41;;;0.87;9.89;;
848;;;0.87;9.70;0.92;2967.56;;;0.87;9.92;;
849;;;0.87;9.73;0.92;2968.64;;;0.87;9.96;;
850;;;0.87;9.77;0.92;2977.62;;;0.87;9.99;;
851;;;0.87;9.80;0.92;2978.69;;;0.87;10.02;;
852;;;0.87;9.82;0.92;2987.79;;;0.87;10.05;;
853;;;0.87;9.85;0.92;2997.83;;;0.87;10.08;;
854;;;0.87;9.88;0.92;2998.94;;;0.87;10.11;;
855;;;0.87;9.91;0.92;2999.99;;;0.87;10.13;;
856;;;0.87;9.93;0.92;3001.13;;;0.87;10.16;;
857;;;0.87;9.96;0.92;3002.28;;;0.87;10.19;;
858;;;0.87;9.99;0.92;3008.05;;;0.87;10.22;;
859;;;0.87;10.01;0.92;3009.18;;;0.87;10.23;;
860;;;0.87;10.02;0.92;3018.11;;;0.87;10.25;;
861;;;0.87;10.04;0.92;3019.32;;;0.87;10.27;;
862;;;0.87;10.06;0.92;3020.58;;;0.87;10.29;;
863;;;0.87;10.07;0.92;3028.29;;;0.87;10.30;;
864;;;0.87;10.11;0.92;3032.06;;;0.87;10.34;;
865;;;0.87;10.13;0.92;3038.46;;;0.87;10.36;;
866;;;0.87;10.14;0.92;3048.50;;;0.87;10.37;;
867;;;0.87;10.16;0.92;3049.56;;;0.87;10.39;;
868;;;0.87;10.18;0.92;3058.66;;;0.87;10.41;;
869;;;0.87;10.19;0.92;3068.71;;;0.87;10.42;;
870;;;0.87;10.21;0.92;3078.86;;;0.87;10.44;;
871;;;0.87;10.25;0.92;3079.90;;;0.87;10.48;;
872;;;0.87;10.28;0.92;3088.91;;;0.87;10.51;;
873;;;0.87;10.32;0.92;3098.95;;;0.87;10.55;;
874;;;0.87;10.35;0.92;3100.01;;;0.87;10.59;;
875;;;0.87;10.37;0.92;3101.03;;;0.87;10.60;;
876;;;0.87;10.41;0.92;3104.87;;;0.87;10.64;;
877;;;0.87;10.43;0.92;3105.92;;;0.87;10.66;;
878;;;0.87;10.46;0.92;3109.18;;;0.87;10.69;;
879;;;0.87;10.50;0.92;3112.88;;;0.87;10.73;;
880;;;0.87;10.52;0.92;3114.12;;;0.87;10.76;;
881;;;0.87;10.56;0.92;3115.41;;;0.87;10.80;;
882;;;0.87;10.59;0.92;3116.64;;;0.87;10.83;;
883;;;0.87;10.63;0.92;3117.78;;;0.87;10.86;;
884;;;0.87;10.66;0.92;3119.35;;;0.87;10.90;;
885;;;0.87;10.70;0.92;3129.50;;;0.87;10.94;;
886;;;0.87;10.74;0.92;3130.55;;;0.87;10.97;;
887;;;0.87;10.75;0.92;3139.56;;;0.87;10.99;;
888;;;0.87;10.77;0.92;3140.57;;;0.87;11.01;;
889;;;0.87;10.79;0.92;3149.73;;;0.87;11.02;;
890;;;0.87;10.80;0.92;3159.77;;;0.87;11.04;;
891;;;0.87;10.82;0.92;3169.91;;;0.87;11.06;;
892;;;0.87;10.84;0.92;3179.95;;;0.87;11.08;;
893;;;0.87;10.85;0.92;3189.99;;;0.87;11.09;;
894;;;0.87;10.87;0.92;3191.00;;;0.87;11.11;;
895;;;0.87;10.91;0.92;3200.07;;;0.87;11.15;;
896;;;0.87;10.95;0.92;3201.08;;;0.87;11.19;;
897;;;0.87;10.96;0.92;3202.05;;;0.87;11.20;;
898;;;0.87;10.98;0.92;3203.08;;;0.87;11.22;;
899;;;0.88;11.00;0.92;3204.19;;;0.88;11.24;;
900;;;0.88;11.01;0.92;3205.28;;;0.88;11.25;;
901;;;0.88;11.03;0.92;3206.37;;;0.88;11.27;;
902;;;0.88;11.05;0.92;3207.46;;;0.88;11.29;;
903;;;0.88;11.06;0.92;3208.56;;;0.88;11.30;;
904;;;0.88;11.07;0.92;3210.25;;;0.88;11.31;;
905;;;0.88;11.08;0.92;3214.23;;;0.88;11.32;;
906;;;0.88;11.09;0.92;3215.76;;;0.88;11.33;;
907;;;0.88;11.12;0.92;3216.68;;;0.88;11.36;;
908;;;0.88;11.15;0.92;3220.07;;;0.88;11.39;;
909;;;0.88;11.18;0.92;3220.41;;;0.88;11.42;;
910;;;0.88;11.21;0.92;3222.04;;;0.88;11.45;;
911;;;0.88;11.24;0.92;3225.99;;;0.88;11.48;;
912;;;0.88;11.27;0.92;3226.94;;;0.88;11.51;;
913;;;0.88;11.31;0.92;3227.97;;;0.88;11.55;;
914;;;0.88;11.34;0.92;3228.94;;;0.88;11.58;;
915;;;0.88;11.35;0.92;3229.95;;;0.88;11.59;;
916;;;0.88;11.36;0.92;3230.60;;;0.88;11.60;;
917;;;0.88;11.37;0.92;3231.91;;;0.88;11.61;;
918;;;0.88;11.38;0.92;3232.87;;;0.88;11.62;;
919;;;0.88;11.39;0.92;3233.64;;;0.88;11.63;;
920;;;0.88;11.40;0.92;3234.75;;;0.88;11.64;;
921;;;0.88;11.43;0.92;3235.74;;;0.88;11.67;;
922;;;0.88;11.46;0.92;3236.68;;;0.88;11.70;;
923;;;0.88;11.47;0.92;3237.66;;;0.88;11.71;;
924;;;0.88;11.48;0.92;3238.63;;;0.88;11.72;;
925;;;0.88;11.51;0.92;3240.83;;;0.88;11.75;;
926;;;0.88;11.52;0.92;3243.76;;;0.88;11.76;;
927;;;0.88;11.55;0.92;3244.74;;;0.88;11.79;;
928;;;0.88;11.56;0.92;3248.39;;;0.88;11.80;;
929;;;0.88;11.59;0.92;3250.93;;;0.88;11.83;;
930;;;0.88;11.62;0.92;3252.11;;;0.88;11.87;;
931;;;0.88;11.63;0.92;3255.17;;;0.88;11.87;;
932;;;0.88;11.64;0.92;3256.25;;;0.88;11.88;;
933;;;0.88;11.65;0.92;3257.10;;;0.88;11.89;;
934;;;0.88;11.66;0.92;3258.12;;;0.88;11.90;;
935;;;0.88;11.67;0.92;3259.13;;;0.88;11.91;;
936;;;0.88;11.68;0.92;3260.17;;;0.88;11.92;;
937;;;0.88;11.69;0.92;3261.07;;;0.88;11.93;;
938;;;0.88;11.70;0.92;3261.16;;;0.88;11.94;;
939;;;0.88;11.71;0.92;3262.03;;;0.88;11.95;;
940;;;0.88;11.72;0.92;3266.03;;;0.88;11.96;;
941;;;0.88;11.72;0.92;3269.54;;;0.88;11.97;;
942;;;0.88;11.73;0.92;3270.64;;;0.88;11.98;;
943;;;0.88;11.74;0.92;3271.43;;;0.88;11.99;;
944;;;0.88;11.75;0.92;3272.30;;;0.88;12.00;;
945;;;0.88;11.78;0.92;3276.11;;;0.88;12.03;;
946;;;0.88;11.79;0.92;3277.05;;;0.88;12.04;;
947;;;0.88;11.80;0.92;3278.04;;;0.88;12.05;;
948;;;0.88;11.81;0.92;3279.20;;;0.88;12.06;;
949;;;0.88;11.82;0.92;3280.54;;;0.88;12.07;;
950;;;0.88;11.83;0.92;3281.56;;;0.88;12.08;;
951;;;0.88;11.84;0.92;3281.82;;;0.88;12.09;;
952;;;0.88;11.85;0.92;3282.80;;;0.88;12.10;;
953;;;0.88;11.86;0.92;3283.76;;;0.88;12.11;;
954;;;0.88;11.87;0.92;3285.12;;;0.88;12.12;;
955;;;0.88;11.91;0.92;3285.96;;;0.88;12.16;;
956;;;0.88;11.95;0.92;3286.08;;;0.88;12.20;;
957;;;0.89;11.97;0.92;3287.07;;;0.89;12.22;;
958;;;0.89;12.01;0.92;3288.17;;;0.89;12.26;;
959;;;0.89;12.05;0.92;3289.14;;;0.89;12.30;;
960;;;0.89;12.09;0.92;3290.13;;;0.89;12.34;;
961;;;0.89;12.11;0.92;3291.14;;;0.89;12.36;;
962;;;0.89;12.13;0.92;3292.16;;;0.89;12.38;;
963;;;0.89;12.16;0.92;3292.34;;;0.89;12.41;;
964;;;0.89;12.18;0.92;3293.27;;;0.89;12.44;;
965;;;0.89;12.23;0.92;3294.58;;;0.89;12.48;;
966;;;0.89;12.26;0.92;3295.62;;;0.89;12.51;;
967;;;0.89;12.29;0.92;3296.68;;;0.89;12.54;;
968;;;0.89;12.32;0.92;3298.07;;;0.89;12.57;;
969;;;0.89;12.35;0.92;3299.01;;;0.89;12.61;;
970;;;0.89;12.40;0.92;3301.00;;;0.89;12.65;;
971;;;0.89;12.43;0.92;3302.78;;;0.89;12.68;;
972;;;0.89;12.46;0.92;3304.27;;;0.89;12.71;;
973;;;0.89;12.50;0.92;3305.20;;;0.89;12.75;;
974;;;0.89;12.54;0.92;3306.48;;;0.89;12.80;;
975;;;0.89;12.58;0.92;3307.58;;;0.89;12.84;;
976;;;0.89;12.62;0.92;3308.56;;;0.89;12.88;;
977;;;0.89;12.66;0.92;3312.03;;;0.89;12.92;;
978;;;0.89;12.70;0.92;3313.10;;;0.89;12.96;;
979;;;0.89;12.73;0.92;3314.14;;;0.89;13.00;;
980;;;0.89;12.74;0.92;3315.28;;;0.89;13.01;;
981;;;0.89;12.78;0.92;3316.43;;;0.89;13.04;;
982;;;0.89;12.81;0.92;3320.53;;;0.89;13.07;;
983;;;0.89;12.84;0.92;3323.32;;;0.89;13.11;;
984;;;0.89;12.88;0.92;3325.06;;;0.89;13.14;;
985;;;0.89;12.91;0.92;3327.08;;;0.89;13.17;;
986;;;0.89;12.94;0.92;3328.29;;;0.89;13.21;;
987;;;0.89;12.97;0.92;3331.72;;;0.89;13.24;;
988;;;0.89;13.01;0.92;3332.65;;;0.89;13.27;;
989;;;0.89;13.02;0.92;3333.51;;;0.89;13.28;;
990;;;0.89;13.03;0.92;3334.47;;;0.89;13.29;;
991;;;0.89;13.06;0.92;3335.42;;;0.89;13.33;;
992;;;0.89;13.09;0.92;3336.72;;;0.89;13.36;;
993;;;0.89;13.10;0.92;3337.59;;;0.89;13.37;;
994;;;0.89;13.11;0.92;3343.81;;;0.89;13.38;;
995;;;0.89;13.15;0.92;3344.07;;;0.89;13.41;;
996;;;0.89;13.18;0.92;3354.00;;;0.89;13.45;;
997;;;0.89;13.19;0.92;3357.94;;;0.89;13.46;;
998;;;0.89;13.20;0.92;3358.61;;;0.89;13.47;;
999;;;0.89;13.23;0.92;3364.20;;;0.89;13.50;;
1000;;;0.89;13.27;0.92;3368.59;;;0.89;13.53;;
1001;;;0.89;13.28;0.92;3369.57;;;0.89;13.54;;
1002;;;0.89;13.29;0.92;3371.00;;;0.89;13.55;;
1003;;;0.89;13.32;0.92;3372.22;;;0.89;13.59;;
1004;;;0.89;13.35;0.92;3373.21;;;0.89;13.62;;
1005;;;0.89;13.36;0.92;3374.24;;;0.89;13.63;;
1006;;;0.89;13.37;0.92;3374.44;;;0.89;13.64;;
1007;;;0.89;13.40;0.92;3378.22;;;0.89;13.67;;
1008;;;0.89;13.43;0.93;3379.20;;;0.89;13.70;;
1009;;;0.89;13.44;0.93;3380.21;;;0.89;13.71;;
1010;;;0.89;13.45;0.93;3380.34;;;0.89;13.72;;
1011;;;0.89;13.49;0.93;3384.35;;;0.89;13.75;;
1012;;;0.89;13.52;0.93;3384.72;;;0.89;13.79;;
1013;;;0.89;13.53;0.93;3385.61;;;0.89;13.80;;
1014;;;0.89;13.54;0.93;3386.72;;;0.89;13.81;;
1015;;;0.89;13.57;0.93;3387.79;;;0.89;13.84;;
1016;;;0.89;13.60;0.93;3391.12;;;0.89;13.87;;
1017;;;0.89;13.61;0.93;3392.21;;;0.89;13.88;;
1018;;;0.89;13.62;0.93;3393.35;;;0.89;13.89;;
1019;;;0.89;13.64;0.93;3394.41;;;0.89;13.91;;
1020;;;0.89;13.66;0.93;3394.92;;;0.89;13.93;;
1021;;;0.89;13.71;0.93;3395.83;;;0.89;13.97;;
1022;;;0.89;13.75;0.93;3396.99;;;0.89;14.02;;
1023;;;0.89;13.77;0.93;3397.86;;;0.89;14.04;;
1024;;;0.89;13.79;0.93;3401.27;;;0.89;14.06;;
1025;;;0.89;13.83;0.93;3402.83;;;0.89;14.10;;
1026;;;0.89;13.88;0.93;3404.01;;;0.89;14.15;;
1027;;;0.89;13.90;0.93;3405.12;;;0.89;14.17;;
1028;;;0.89;13.91;0.93;3406.44;;;0.89;14.18;;
1029;;;0.89;13.96;0.93;3407.78;;;0.89;14.23;;
1030;;;0.89;14.00;0.93;3411.08;;;0.89;14.27;;
1031;;;0.89;14.02;0.93;3413.59;;;0.89;14.29;;
1032;;;0.89;14.04;0.93;3414.63;;;0.89;14.31;;
1033;;;0.89;14.09;0.93;3415.27;;;0.89;14.36;;
1034;;;0.89;14.13;0.93;3415.47;;;0.89;14.40;;
1035;;;0.89;14.15;0.93;3416.67;;;0.89;14.42;;
1036;;;0.89;14.17;0.93;3417.83;;;0.89;14.44;;
1037;;;0.89;14.21;0.93;3421.38;;;0.89;14.48;;
1038;;;0.89;14.26;0.93;3422.37;;;0.89;14.53;;
1039;;;0.89;14.28;0.93;3425.68;;;0.89;14.55;;
1040;;;0.89;14.30;0.93;3427.48;;;0.89;14.57;;
1041;;;0.89;14.34;0.93;3428.20;;;0.89;14.61;;
1042;;;0.89;14.38;0.93;3435.87;;;0.89;14.66;;
1043;;;0.89;14.40;0.93;3439.46;;;0.89;14.68;;
1044;;;0.89;14.42;0.93;3440.13;;;0.89;14.70;;
1045;;;0.89;14.47;0.93;3446.12;;;0.89;14.74;;
1046;;;0.89;14.51;0.93;3447.26;;;0.89;14.78;;
1047;;;0.89;14.53;0.93;3448.20;;;0.89;14.80;;
1048;;;0.89;14.55;0.93;3449.27;;;0.89;14.82;;
1049;;;0.89;14.60;0.93;3449.40;;;0.89;14.87;;
1050;;;0.89;14.64;0.93;3450.03;;;0.89;14.91;;
1051;;;0.89;14.68;0.93;3456.49;;;0.89;14.95;;
1052;;;0.89;14.71;0.93;3457.69;;;0.89;14.99;;
1053;;;0.89;14.72;0.93;3458.69;;;0.89;15.00;;
1054;;;0.89;14.73;0.93;3459.88;;;0.89;15.01;;
1055;;;0.89;14.77;0.93;3460.98;;;0.89;15.04;;
1056;;;0.89;14.80;0.93;3462.02;;;0.89;15.08;;
1057;;;0.89;14.81;0.93;3462.68;;;0.89;15.09;;
1058;;;0.89;14.82;0.93;3466.88;;;0.89;15.10;;
1059;;;0.89;14.86;0.93;3468.05;;;0.89;15.13;;
1060;;;0.89;14.89;0.93;3469.13;;;0.89;15.17;;
1061;;;0.89;14.90;0.93;3470.40;;;0.89;15.18;;
1062;;;0.90;14.91;0.93;3472.00;;;0.90;15.19;;
1063;;;0.90;14.95;0.93;3472.96;;;0.90;15.22;;
1064;;;0.90;14.98;0.93;3473.64;;;0.90;15.26;;
1065;;;0.90;14.99;0.93;3477.31;;;0.90;15.27;;
1066;;;0.90;15.00;0.93;3478.35;;;0.90;15.28;;
1067;;;0.90;15.04;0.93;3479.38;;;0.90;15.31;;
1068;;;0.90;15.07;0.93;3481.58;;;0.90;15.35;;
1069;;;0.90;15.08;0.93;3485.29;;;0.90;15.36;;
1070;;;0.90;15.09;0.93;3486.44;;;0.90;15.37;;
1071;;;0.90;15.12;0.93;3487.41;;;0.90;15.40;;
1072;;;0.90;15.16;0.93;3487.73;;;0.90;15.44;;
1073;;;0.90;15.17;0.93;3491.67;;;0.90;15.45;;
1074;;;0.90;15.18;0.93;3494.80;;;0.90;15.46;;
1075;;;0.90;15.21;0.93;3497.80;;;0.90;15.49;;
1076;;;0.90;15.25;0.93;3498.99;;;0.90;15.53;;
1077;;;0.90;15.26;0.93;3502.16;;;0.90;15.54;;
1078;;;0.90;15.27;0.93;3502.99;;;0.90;15.55;;
1079;;;0.90;15.31;0.93;3508.05;;;0.90;15.59;;
1080;;;0.90;15.34;0.93;3511.70;;;0.90;15.62;;
1081;;;0.90;15.36;0.93;3512.35;;;0.90;15.64;;
1082;;;0.90;15.37;0.93;3518.26;;;0.90;15.65;;
1083;;;0.90;15.39;0.93;3518.52;;;0.90;15.67;;
1084;;;0.90;15.41;0.93;3528.46;;;0.90;15.69;;
1085;;;0.90;15.45;0.93;3528.71;;;0.90;15.73;;
1086;;;0.90;15.50;0.93;3538.65;;;0.90;15.78;;
1087;;;0.90;15.52;0.93;3538.91;;;0.90;15.80;;
1088;;;0.90;15.54;0.93;3548.86;;;0.90;15.82;;
1089;;;0.90;15.62;0.93;3549.12;;;0.90;15.90;;
1090;;;0.90;15.64;0.93;3559.07;;;0.90;15.92;;
1091;;;0.90;15.66;0.93;3559.33;;;0.90;15.94;;
1092;;;0.90;15.70;0.93;3569.26;;;0.90;15.99;;
1093;;;0.90;15.75;0.93;3569.51;;;0.90;16.03;;
1094;;;0.90;15.77;;;;;0.90;16.05;;
1095;;;0.90;15.79;;;;;0.90;16.07;;
1096;;;0.90;15.83;;;;;0.90;16.12;;
1097;;;0.90;15.87;;;;;0.90;16.16;;
1098;;;0.90;15.89;;;;;0.90;16.18;;
1099;;;0.90;15.91;;;;;0.90;16.20;;
1100;;;0.90;15.96;;;;;0.90;16.25;;
1101;;;0.90;16.00;;;;;0.90;16.29;;
1102;;;0.90;16.02;;;;;0.90;16.31;;
1103;;;0.90;16.04;;;;;0.90;16.33;;
1104;;;0.90;16.09;;;;;0.90;16.38;;
1105;;;0.90;16.13;;;;;0.90;16.42;;
1106;;;0.90;16.15;;;;;0.90;16.44;;
1107;;;0.90;16.17;;;;;0.90;16.46;;
1108;;;0.90;16.22;;;;;0.90;16.51;;
1109;;;0.90;16.27;;;;;0.90;16.57;;
1110;;;0.90;16.29;;;;;0.90;16.59;;
1111;;;0.90;16.34;;;;;0.90;16.63;;
1112;;;0.90;16.39;;;;;0.90;16.68;;
1113;;;0.90;16.42;;;;;0.90;16.72;;
1114;;;0.90;16.47;;;;;0.90;16.76;;
1115;;;0.90;16.51;;;;;0.90;16.81;;
1116;;;0.90;16.56;;;;;0.90;16.85;;
1117;;;0.90;16.57;;;;;0.90;16.86;;
1118;;;0.90;16.61;;;;;0.90;16.90;;
1119;;;0.90;16.64;;;;;0.90;16.94;;
1120;;;0.90;16.68;;;;;0.90;16.98;;
1121;;;0.90;16.69;;;;;0.90;16.99;;
1122;;;0.90;16.70;;;;;0.90;17.00;;
1123;;;0.90;16.71;;;;;0.90;17.01;;
1124;;;0.90;16.75;;;;;0.90;17.05;;
1125;;;0.90;16.79;;;;;0.90;17.09;;
1126;;;0.90;16.81;;;;;0.90;17.11;;
1127;;;0.90;16.83;;;;;0.90;17.13;;
1128;;;0.90;16.86;;;;;0.90;17.15;;
1129;;;0.90;16.90;;;;;0.90;17.20;;
1130;;;0.90;16.92;;;;;0.90;17.22;;
1131;;;0.90;16.94;;;;;0.90;17.24;;
1132;;;0.90;16.96;;;;;0.90;17.26;;
1133;;;0.90;17.00;;;;;0.90;17.30;;
1134;;;0.90;17.04;;;;;0.90;17.35;;
1135;;;0.90;17.13;;;;;0.90;17.44;;
1136;;;0.90;17.16;;;;;0.90;17.46;;
1137;;;0.90;17.18;;;;;0.90;17.48;;
1138;;;0.90;17.20;;;;;0.90;17.50;;
1139;;;0.90;17.22;;;;;0.90;17.52;;
1140;;;0.90;17.26;;;;;0.90;17.56;;
1141;;;0.90;17.31;;;;;0.90;17.61;;
1142;;;0.90;17.35;;;;;0.90;17.66;;
1143;;;0.91;17.37;;;;;0.91;17.68;;
1144;;;0.91;17.41;;;;;0.91;17.72;;
1145;;;0.91;17.45;;;;;0.91;17.76;;
1146;;;0.91;17.46;;;;;0.91;17.77;;
1147;;;0.91;17.48;;;;;0.91;17.78;;
1148;;;0.91;17.52;;;;;0.91;17.82;;
1149;;;0.91;17.55;;;;;0.91;17.86;;
1150;;;0.91;17.56;;;;;0.91;17.87;;
1151;;;0.91;17.58;;;;;0.91;17.88;;
1152;;;0.91;17.61;;;;;0.91;17.92;;
1153;;;0.91;17.65;;;;;0.91;17.96;;
1154;;;0.91;17.66;;;;;0.91;17.97;;
1155;;;0.91;17.68;;;;;0.91;17.98;;
1156;;;0.91;17.71;;;;;0.91;18.02;;
1157;;;0.91;17.75;;;;;0.91;18.06;;
1158;;;0.91;17.76;;;;;0.91;18.07;;
1159;;;0.91;17.77;;;;;0.91;18.08;;
1160;;;0.91;17.81;;;;;0.91;18.12;;
1161;;;0.91;17.85;;;;;0.91;18.16;;
1162;;;0.91;17.86;;;;;0.91;18.17;;
1163;;;0.91;17.87;;;;;0.91;18.18;;
1164;;;0.91;17.91;;;;;0.91;18.22;;
1165;;;0.91;17.95;;;;;0.91;18.26;;
1166;;;0.91;17.96;;;;;0.91;18.27;;
1167;;;0.91;17.97;;;;;0.91;18.28;;
1168;;;0.91;18.01;;;;;0.91;18.32;;
1169;;;0.91;18.05;;;;;0.91;18.36;;
1170;;;0.91;18.06;;;;;0.91;18.37;;
1171;;;0.91;18.08;;;;;0.91;18.38;;
1172;;;0.91;18.12;;;;;0.91;18.42;;
1173;;;0.91;18.15;;;;;0.91;18.46;;
1174;;;0.91;18.17;;;;;0.91;18.48;;
1175;;;0.91;18.18;;;;;0.91;18.49;;
1176;;;0.91;18.23;;;;;0.91;18.54;;
1177;;;0.91;18.28;;;;;0.91;18.59;;
1178;;;0.91;18.33;;;;;0.91;18.64;;
1179;;;0.91;18.38;;;;;0.91;18.69;;
1180;;;0.91;18.42;;;;;0.91;18.73;;
1181;;;0.91;18.47;;;;;0.91;18.78;;
1182;;;0.91;18.51;;;;;0.91;18.82;;
1183;;;0.91;18.56;;;;;0.91;18.87;;
1184;;;0.91;18.58;;;;;0.91;18.89;;
1185;;;0.91;18.60;;;;;0.91;18.91;;
1186;;;0.91;18.62;;;;;0.91;18.93;;
1187;;;0.91;18.64;;;;;0.91;18.96;;
1188;;;0.91;18.69;;;;;0.91;19.01;;
1189;;;0.91;18.74;;;;;0.91;19.05;;
1190;;;0.91;18.79;;;;;0.91;19.10;;
1191;;;0.91;18.84;;;;;0.91;19.15;;
1192;;;0.91;18.88;;;;;0.91;19.20;;
1193;;;0.91;18.93;;;;;0.91;19.25;;
1194;;;0.91;18.98;;;;;0.91;19.30;;
1195;;;0.91;19.03;;;;;0.91;19.34;;
1196;;;0.91;19.08;;;;;0.91;19.39;;
1197;;;0.91;19.13;;;;;0.91;19.44;;
1198;;;0.91;19.18;;;;;0.91;19.49;;
1199;;;0.91;19.23;;;;;0.91;19.54;;
1200;;;0.91;19.27;;;;;0.91;19.59;;
1201;;;0.91;19.32;;;;;0.91;19.64;;
1202;;;0.91;19.37;;;;;0.91;19.69;;
1203;;;0.91;19.42;;;;;0.91;19.74;;
1204;;;0.91;19.44;;;;;0.91;19.76;;
1205;;;0.91;19.46;;;;;0.91;19.78;;
1206;;;0.91;19.48;;;;;0.91;19.80;;
1207;;;0.91;19.51;;;;;0.91;19.82;;
1208;;;0.91;19.53;;;;;0.91;19.84;;
1209;;;0.91;19.55;;;;;0.91;19.87;;
1210;;;0.91;19.57;;;;;0.91;19.89;;
1211;;;0.91;19.59;;;;;0.91;19.91;;
1212;;;0.91;19.64;;;;;0.91;19.96;;
1213;;;0.91;19.69;;;;;0.91;20.01;;
1214;;;0.91;19.74;;;;;0.91;20.06;;
1215;;;0.91;19.78;;;;;0.91;20.10;;
1216;;;0.91;19.83;;;;;0.91;20.15;;
1217;;;0.91;19.88;;;;;0.91;20.20;;
1218;;;0.91;19.93;;;;;0.91;20.25;;
1219;;;0.91;19.98;;;;;0.91;20.30;;
1220;;;0.91;20.00;;;;;0.91;20.32;;
1221;;;0.91;20.02;;;;;0.91;20.35;;
1222;;;0.91;20.04;;;;;0.91;20.37;;
1223;;;0.91;20.07;;;;;0.91;20.39;;
1224;;;0.91;20.09;;;;;0.91;20.41;;
1225;;;0.91;20.11;;;;;0.91;20.43;;
1226;;;0.91;20.13;;;;;0.91;20.45;;
1227;;;0.91;20.15;;;;;0.91;20.47;;
1228;;;0.91;20.19;;;;;0.91;20.52;;
1229;;;0.91;20.23;;;;;0.91;20.56;;
1230;;;0.91;20.24;;;;;0.91;20.57;;
1231;;;0.91;20.26;;;;;0.91;20.58;;
1232;;;0.91;20.30;;;;;0.91;20.62;;
1233;;;0.91;20.34;;;;;0.91;20.67;;
1234;;;0.91;20.35;;;;;0.91;20.68;;
1235;;;0.91;20.36;;;;;0.91;20.69;;
1236;;;0.91;20.41;;;;;0.91;20.73;;
1237;;;0.91;20.45;;;;;0.91;20.77;;
1238;;;0.92;20.46;;;;;0.92;20.79;;
1239;;;0.92;20.47;;;;;0.92;20.80;;
1240;;;0.92;20.51;;;;;0.92;20.84;;
1241;;;0.92;20.55;;;;;0.92;20.88;;
1242;;;0.92;20.57;;;;;0.92;20.90;;
1243;;;0.92;20.58;;;;;0.92;20.91;;
1244;;;0.92;20.62;;;;;0.92;20.95;;
1245;;;0.92;20.67;;;;;0.92;21.00;;
1246;;;0.92;20.68;;;;;0.92;21.01;;
1247;;;0.92;20.69;;;;;0.92;21.02;;
1248;;;0.92;20.74;;;;;0.92;21.07;;
1249;;;0.92;20.78;;;;;0.92;21.11;;
1250;;;0.92;20.79;;;;;0.92;21.12;;
1251;;;0.92;20.80;;;;;0.92;21.14;;
1252;;;0.92;20.85;;;;;0.92;21.18;;
1253;;;0.92;20.89;;;;;0.92;21.22;;
1254;;;0.92;20.90;;;;;0.92;21.24;;
1255;;;0.92;20.92;;;;;0.92;21.25;;
1256;;;0.92;20.96;;;;;0.92;21.29;;
1257;;;0.92;21.00;;;;;0.92;21.34;;
1258;;;0.92;21.02;;;;;0.92;21.35;;
1259;;;0.92;21.03;;;;;0.92;21.36;;
1260;;;0.92;21.05;;;;;0.92;21.38;;
1261;;;0.92;21.07;;;;;0.92;21.41;;
1262;;;0.92;21.13;;;;;0.92;21.46;;
1263;;;0.92;21.18;;;;;0.92;21.51;;
1264;;;0.92;21.23;;;;;0.92;21.56;;
1265;;;0.92;21.25;;;;;0.92;21.59;;
1266;;;0.92;21.30;;;;;0.92;21.64;;
1267;;;0.92;21.36;;;;;0.92;21.69;;
1268;;;0.92;21.38;;;;;0.92;21.71;;
1269;;;0.92;21.40;;;;;0.92;21.74;;
1270;;;0.92;21.45;;;;;0.92;21.79;;
1271;;;0.92;21.51;;;;;0.92;21.84;;
1272;;;0.92;21.53;;;;;0.92;21.86;;
1273;;;0.92;21.55;;;;;0.92;21.89;;
1274;;;0.92;21.60;;;;;0.92;21.94;;
1275;;;0.92;21.66;;;;;0.92;21.99;;
1276;;;0.92;21.71;;;;;0.92;22.05;;
1277;;;0.92;21.76;;;;;0.92;22.10;;
1278;;;0.92;21.82;;;;;0.92;22.15;;
1279;;;0.92;21.87;;;;;0.92;22.20;;
1280;;;0.92;21.92;;;;;0.92;22.26;;
1281;;;0.92;21.97;;;;;0.92;22.31;;
1282;;;0.92;22.03;;;;;0.92;22.36;;
1283;;;0.92;22.08;;;;;0.92;22.42;;
1284;;;0.92;22.13;;;;;0.92;22.47;;
1285;;;0.92;22.19;;;;;0.92;22.52;;
1286;;;0.92;22.24;;;;;0.92;22.58;;
1287;;;0.92;22.30;;;;;0.92;22.63;;
1288;;;0.92;22.35;;;;;0.92;22.69;;
1289;;;0.92;22.40;;;;;0.92;22.74;;
1290;;;0.92;22.46;;;;;0.92;22.79;;
1291;;;0.92;22.51;;;;;0.92;22.85;;
1292;;;0.92;22.56;;;;;0.92;22.90;;
1293;;;0.92;22.62;;;;;0.92;22.95;;
1294;;;0.92;22.67;;;;;0.92;23.01;;
1295;;;0.92;22.72;;;;;0.92;23.06;;
1296;;;0.92;22.77;;;;;0.92;23.11;;
1297;;;0.92;22.83;;;;;0.92;23.17;;
1298;;;0.92;22.88;;;;;0.92;23.22;;
1299;;;0.92;22.93;;;;;0.92;23.27;;
1300;;;0.92;22.96;;;;;0.92;23.29;;
1301;;;0.92;22.98;;;;;0.92;23.32;;
1302;;;0.92;23.00;;;;;0.92;23.34;;
1303;;;0.92;23.02;;;;;0.92;23.36;;
1304;;;0.92;23.05;;;;;0.92;23.38;;
1305;;;0.92;23.07;;;;;0.92;23.41;;
1306;;;0.92;23.09;;;;;0.92;23.43;;
1307;;;0.92;23.11;;;;;0.92;23.45;;
1308;;;0.92;23.17;;;;;0.92;23.50;;
1309;;;0.92;23.22;;;;;0.92;23.56;;
1310;;;0.92;23.27;;;;;0.92;23.61;;
1311;;;0.92;23.33;;;;;0.92;23.67;;
1312;;;0.92;23.38;;;;;0.92;23.72;;
1313;;;0.92;23.44;;;;;0.92;23.77;;
1314;;;0.92;23.49;;;;;0.92;23.83;;
1315;;;0.92;23.54;;;;;0.92;23.88;;
1316;;;0.92;23.56;;;;;0.92;23.90;;
1317;;;0.92;23.59;;;;;0.92;23.93;;
1318;;;0.92;23.61;;;;;0.92;23.95;;
1319;;;0.92;23.63;;;;;0.92;23.97;;
1320;;;0.92;23.65;;;;;0.92;23.99;;
1321;;;0.92;23.67;;;;;0.92;24.01;;
1322;;;0.92;23.70;;;;;0.92;24.04;;
1323;;;0.92;23.72;;;;;0.92;24.06;;
1324;;;0.92;23.77;;;;;0.92;24.12;;
1325;;;0.92;23.83;;;;;0.92;24.17;;
1326;;;0.92;23.88;;;;;0.92;24.22;;
1327;;;0.92;23.93;;;;;0.92;24.28;;
1328;;;0.92;23.99;;;;;0.92;24.33;;
1329;;;0.92;24.04;;;;;0.92;24.39;;
1330;;;0.92;24.09;;;;;0.92;24.44;;
1331;;;0.92;24.15;;;;;0.92;24.49;;
1332;;;0.92;24.17;;;;;0.92;24.52;;
1333;;;0.92;24.19;;;;;0.92;24.54;;
1334;;;0.92;24.22;;;;;0.92;24.56;;
1335;;;0.92;24.24;;;;;0.92;24.58;;
1336;;;0.92;24.26;;;;;0.92;24.60;;
1337;;;0.92;24.28;;;;;0.92;24.63;;
1338;;;0.92;24.30;;;;;0.92;24.65;;
1339;;;0.92;24.33;;;;;0.92;24.67;;
1340;;;0.92;24.38;;;;;0.92;24.73;;
1341;;;0.92;24.43;;;;;0.92;24.78;;
1342;;;0.92;24.49;;;;;0.92;24.84;;
1343;;;0.92;24.54;;;;;0.92;24.89;;
1344;;;0.92;24.60;;;;;0.92;24.94;;
1345;;;0.92;24.65;;;;;0.92;25.00;;
1346;;;0.92;24.71;;;;;0.92;25.05;;
1347;;;0.92;24.76;;;;;0.92;25.11;;
1348;;;0.92;24.78;;;;;0.92;25.13;;
1349;;;0.92;24.80;;;;;0.92;25.15;;
1350;;;0.92;24.83;;;;;0.92;25.17;;
1351;;;0.92;24.85;;;;;0.92;25.20;;
1352;;;0.92;24.87;;;;;0.92;25.22;;
1353;;;0.92;24.89;;;;;0.92;25.24;;
1354;;;0.92;24.91;;;;;0.92;25.26;;
1355;;;0.92;24.94;;;;;0.92;25.28;;
1356;;;0.92;24.99;;;;;0.92;25.34;;
1357;;;0.92;25.05;;;;;0.92;25.39;;
1358;;;0.92;25.10;;;;;0.92;25.45;;
1359;;;0.92;25.15;;;;;0.92;25.50;;
1360;;;0.92;25.21;;;;;0.92;25.56;;
1361;;;0.92;25.26;;;;;0.92;25.61;;
1362;;;0.92;25.32;;;;;0.92;25.67;;
1363;;;0.92;25.37;;;;;0.92;25.72;;
1364;;;0.92;25.43;;;;;0.92;25.78;;
1365;;;0.92;25.48;;;;;0.92;25.83;;
1366;;;0.92;25.54;;;;;0.92;25.89;;
1367;;;0.92;25.59;;;;;0.92;25.94;;
1368;;;0.92;25.65;;;;;0.92;26.00;;
1369;;;0.92;25.70;;;;;0.92;26.05;;
1370;;;0.92;25.76;;;;;0.92;26.11;;
1371;;;0.92;25.81;;;;;0.92;26.16;;
1372;;;0.92;25.87;;;;;0.92;26.22;;
1373;;;0.92;25.92;;;;;0.92;26.28;;
1374;;;0.92;25.98;;;;;0.92;26.33;;
1375;;;0.92;26.03;;;;;0.92;26.39;;
1376;;;0.92;26.09;;;;;0.92;26.44;;
1377;;;0.92;26.15;;;;;0.92;26.50;;
1378;;;0.92;26.20;;;;;0.92;26.55;;
1379;;;0.92;26.26;;;;;0.92;26.61;;
1380;;;0.92;26.28;;;;;0.92;26.63;;
1381;;;0.92;26.30;;;;;0.92;26.65;;
1382;;;0.92;26.32;;;;;0.92;26.68;;
1383;;;0.92;26.35;;;;;0.92;26.70;;
1384;;;0.92;26.40;;;;;0.92;26.76;;
1385;;;0.92;26.46;;;;;0.92;26.81;;
1386;;;0.92;26.51;;;;;0.92;26.87;;
1387;;;0.92;26.57;;;;;0.92;26.92;;
1388;;;0.92;26.62;;;;;0.92;26.98;;
1389;;;0.92;26.68;;;;;0.92;27.04;;
1390;;;0.92;26.74;;;;;0.92;27.09;;
1391;;;0.92;26.79;;;;;0.92;27.15;;
1392;;;0.92;26.84;;;;;0.92;27.20;;
1393;;;0.92;26.89;;;;;0.92;27.25;;
1394;;;0.92;26.90;;;;;0.92;27.26;;
1395;;;0.92;26.92;;;;;0.92;27.28;;
1396;;;0.92;26.97;;;;;0.92;27.33;;
1397;;;0.92;27.02;;;;;0.92;27.38;;
1398;;;0.92;27.03;;;;;0.92;27.39;;
1399;;;0.92;27.05;;;;;0.92;27.41;;
1400;;;0.92;27.10;;;;;0.92;27.46;;
1401;;;0.92;27.15;;;;;0.92;27.51;;
1402;;;0.92;27.16;;;;;0.92;27.52;;
1403;;;0.92;27.18;;;;;0.92;27.54;;
1404;;;0.92;27.23;;;;;0.92;27.59;;
1405;;;0.92;27.28;;;;;0.92;27.64;;
1406;;;0.92;27.29;;;;;0.92;27.65;;
1407;;;0.92;27.31;;;;;0.92;27.67;;
1408;;;0.92;27.36;;;;;0.92;27.72;;
1409;;;0.92;27.41;;;;;0.92;27.77;;
1410;;;0.92;27.42;;;;;0.92;27.78;;
1411;;;0.92;27.44;;;;;0.92;27.80;;
1412;;;0.92;27.49;;;;;0.92;27.85;;
1413;;;0.92;27.54;;;;;0.92;27.90;;
1414;;;0.92;27.55;;;;;0.92;27.92;;
1415;;;0.92;27.57;;;;;0.92;27.93;;
1416;;;0.92;27.62;;;;;0.92;27.98;;
1417;;;0.92;27.67;;;;;0.92;28.03;;
1418;;;0.92;27.68;;;;;0.92;28.05;;
1419;;;0.92;27.70;;;;;0.92;28.06;;
1420;;;0.92;27.75;;;;;0.92;28.11;;
1421;;;0.92;27.80;;;;;0.92;28.16;;
1422;;;0.92;27.81;;;;;0.92;28.18;;
1423;;;0.92;27.83;;;;;0.92;28.19;;
1424;;;0.92;27.88;;;;;0.92;28.25;;
1425;;;0.92;27.93;;;;;0.92;28.30;;
1426;;;0.92;27.94;;;;;0.92;28.31;;
1427;;;0.92;27.96;;;;;0.92;28.33;;
1428;;;0.92;28.01;;;;;0.92;28.38;;
1429;;;0.92;28.06;;;;;0.92;28.43;;
1430;;;0.92;28.08;;;;;0.92;28.45;;
1431;;;0.92;28.09;;;;;0.92;28.46;;
1432;;;0.92;28.15;;;;;0.92;28.52;;
1433;;;0.92;28.20;;;;;0.92;28.57;;
1434;;;0.92;28.21;;;;;0.92;28.58;;
1435;;;0.92;28.23;;;;;0.92;28.60;;
1436;;;0.92;28.28;;;;;0.92;28.65;;
1437;;;0.92;28.33;;;;;0.92;28.70;;
1438;;;0.92;28.35;;;;;0.92;28.72;;
1439;;;0.92;28.36;;;;;0.92;28.73;;
1440;;;0.92;28.41;;;;;0.92;28.79;;
1441;;;0.92;28.47;;;;;0.92;28.84;;
1442;;;0.92;28.48;;;;;0.92;28.85;;
1443;;;0.92;28.50;;;;;0.92;28.87;;
1444;;;0.92;28.55;;;;;0.92;28.92;;
1445;;;0.92;28.60;;;;;0.92;28.97;;
1446;;;0.92;28.62;;;;;0.92;28.99;;
1447;;;0.92;28.63;;;;;0.92;29.01;;
1448;;;0.92;28.68;;;;;0.92;29.06;;
1449;;;0.92;28.74;;;;;0.92;29.11;;
1450;;;0.92;28.75;;;;;0.92;29.13;;
1451;;;0.92;28.77;;;;;0.92;29.14;;
1452;;;0.92;28.82;;;;;0.92;29.20;;
1453;;;0.92;28.87;;;;;0.92;29.25;;
1454;;;0.92;28.89;;;;;0.92;29.26;;
1455;;;0.92;28.90;;;;;0.92;29.28;;
1456;;;0.92;28.96;;;;;0.92;29.34;;
1457;;;0.92;29.02;;;;;0.92;29.40;;
1458;;;0.92;29.07;;;;;0.92;29.45;;
1459;;;0.92;29.12;;;;;0.92;29.50;;
1460;;;0.92;29.18;;;;;0.92;29.56;;
1461;;;0.92;29.24;;;;;0.92;29.62;;
1462;;;0.92;29.29;;;;;0.92;29.67;;
1463;;;0.92;29.34;;;;;0.92;29.72;;
1464;;;0.92;29.37;;;;;0.92;29.75;;
1465;;;0.92;29.39;;;;;0.92;29.77;;
1466;;;0.92;29.42;;;;;0.92;29.80;;
1467;;;0.92;29.44;;;;;0.92;29.82;;
1468;;;0.92;29.46;;;;;0.92;29.84;;
1469;;;0.92;29.49;;;;;0.92;29.87;;
1470;;;0.92;29.51;;;;;0.92;29.89;;
1471;;;0.92;29.54;;;;;0.92;29.92;;
1472;;;0.92;29.59;;;;;0.92;29.98;;
1473;;;0.92;29.65;;;;;0.92;30.03;;
1474;;;0.92;29.71;;;;;0.92;30.09;;
1475;;;0.92;29.76;;;;;0.92;30.14;;
1476;;;0.92;29.82;;;;;0.92;30.20;;
1477;;;0.92;29.88;;;;;0.92;30.26;;
1478;;;0.92;29.94;;;;;0.92;30.33;;
1479;;;0.92;30.01;;;;;0.92;30.39;;
1480;;;0.92;30.03;;;;;0.92;30.41;;
1481;;;0.92;30.05;;;;;0.92;30.44;;
1482;;;0.92;30.08;;;;;0.92;30.46;;
1483;;;0.92;30.10;;;;;0.92;30.48;;
1484;;;0.92;30.12;;;;;0.92;30.51;;
1485;;;0.92;30.15;;;;;0.92;30.53;;
1486;;;0.92;30.17;;;;;0.92;30.56;;
1487;;;0.92;30.19;;;;;0.92;30.58;;
1488;;;0.92;30.26;;;;;0.92;30.64;;
1489;;;0.92;30.32;;;;;0.92;30.70;;
1490;;;0.92;30.38;;;;;0.92;30.77;;
1491;;;0.92;30.44;;;;;0.92;30.83;;
1492;;;0.92;30.50;;;;;0.92;30.89;;
1493;;;0.92;30.57;;;;;0.92;30.95;;
1494;;;0.92;30.63;;;;;0.92;31.02;;
1495;;;0.92;30.69;;;;;0.92;31.08;;
1496;;;0.92;30.71;;;;;0.92;31.10;;
1497;;;0.92;30.74;;;;;0.92;31.13;;
1498;;;0.92;30.76;;;;;0.92;31.15;;
1499;;;0.92;30.78;;;;;0.92;31.17;;
1500;;;0.92;30.81;;;;;0.92;31.20;;
1501;;;0.92;30.83;;;;;0.92;31.22;;
1502;;;0.92;30.86;;;;;0.92;31.25;;
1503;;;0.92;30.88;;;;;0.92;31.27;;
1504;;;0.92;30.94;;;;;0.92;31.33;;
1505;;;0.92;31.00;;;;;0.92;31.39;;
1506;;;0.92;31.07;;;;;0.92;31.46;;
1507;;;0.92;31.13;;;;;0.92;31.52;;
1508;;;0.92;31.19;;;;;0.92;31.58;;
1509;;;0.92;31.25;;;;;0.92;31.64;;
1510;;;0.92;31.31;;;;;0.92;31.71;;
1511;;;0.92;31.38;;;;;0.92;31.77;;
1512;;;0.93;31.40;;;;;0.93;31.79;;
1513;;;0.93;31.42;;;;;0.93;31.82;;
1514;;;0.93;31.45;;;;;0.93;31.84;;
1515;;;0.93;31.47;;;;;0.93;31.87;;
1516;;;0.93;31.50;;;;;0.93;31.89;;
1517;;;0.93;31.52;;;;;0.93;31.91;;
1518;;;0.93;31.54;;;;;0.93;31.94;;
1519;;;0.93;31.57;;;;;0.93;31.96;;
1520;;;0.93;31.63;;;;;0.93;32.02;;
1521;;;0.93;31.69;;;;;0.93;32.09;;
1522;;;0.93;31.75;;;;;0.93;32.15;;
1523;;;0.93;31.82;;;;;0.93;32.21;;
1524;;;0.93;31.88;;;;;0.93;32.28;;
1525;;;0.93;31.94;;;;;0.93;32.34;;
1526;;;0.93;32.01;;;;;0.93;32.40;;
1527;;;0.93;32.07;;;;;0.93;32.47;;
1528;;;0.93;32.09;;;;;0.93;32.49;;
1529;;;0.93;32.12;;;;;0.93;32.52;;
1530;;;0.93;32.14;;;;;0.93;32.54;;
1531;;;0.93;32.16;;;;;0.93;32.56;;
1532;;;0.93;32.19;;;;;0.93;32.59;;
1533;;;0.93;32.21;;;;;0.93;32.61;;
1534;;;0.93;32.24;;;;;0.93;32.63;;
1535;;;0.93;32.26;;;;;0.93;32.66;;
1536;;;0.93;32.32;;;;;0.93;32.72;;
1537;;;0.93;32.38;;;;;0.93;32.78;;
1538;;;0.93;32.45;;;;;0.93;32.85;;
1539;;;0.93;32.51;;;;;0.93;32.91;;
1540;;;0.93;32.57;;;;;0.93;32.97;;
1541;;;0.93;32.64;;;;;0.93;33.04;;
1542;;;0.93;32.70;;;;;0.93;33.10;;
1543;;;0.93;32.76;;;;;0.93;33.16;;
1544;;;0.93;32.79;;;;;0.93;33.19;;
1545;;;0.93;32.81;;;;;0.93;33.21;;
1546;;;0.93;32.84;;;;;0.93;33.24;;
1547;;;0.93;32.86;;;;;0.93;33.26;;
1548;;;0.93;32.88;;;;;0.93;33.28;;
1549;;;0.93;32.91;;;;;0.93;33.31;;
1550;;;0.93;32.93;;;;;0.93;33.33;;
1551;;;0.93;32.95;;;;;0.93;33.36;;
1552;;;0.93;33.02;;;;;0.93;33.42;;
1553;;;0.93;33.08;;;;;0.93;33.48;;
1554;;;0.93;33.14;;;;;0.93;33.55;;
1555;;;0.93;33.21;;;;;0.93;33.61;;
1556;;;0.93;33.27;;;;;0.93;33.67;;
1557;;;0.93;33.33;;;;;0.93;33.73;;
1558;;;0.93;33.39;;;;;0.93;33.79;;
1559;;;0.93;33.44;;;;;0.93;33.85;;
1560;;;0.93;33.47;;;;;0.93;33.87;;
1561;;;0.93;33.49;;;;;0.93;33.89;;
1562;;;0.93;33.52;;;;;0.93;33.92;;
1563;;;0.93;33.54;;;;;0.93;33.94;;
1564;;;0.93;33.56;;;;;0.93;33.96;;
1565;;;0.93;33.59;;;;;0.93;33.99;;
1566;;;0.93;33.61;;;;;0.93;34.01;;
1567;;;0.93;33.63;;;;;0.93;34.04;;
1568;;;0.93;33.70;;;;;0.93;34.10;;
1569;;;0.93;33.76;;;;;0.93;34.16;;
1570;;;0.93;33.82;;;;;0.93;34.22;;
1571;;;0.93;33.88;;;;;0.93;34.29;;
1572;;;0.93;33.94;;;;;0.93;34.35;;
1573;;;0.93;34.01;;;;;0.93;34.41;;
1574;;;0.93;34.06;;;;;0.93;34.47;;
1575;;;0.93;34.12;;;;;0.93;34.53;;
1576;;;0.93;34.15;;;;;0.93;34.55;;
1577;;;0.93;34.17;;;;;0.93;34.57;;
1578;;;0.93;34.19;;;;;0.93;34.60;;
1579;;;0.93;34.22;;;;;0.93;34.62;;
1580;;;0.93;34.24;;;;;0.93;34.65;;
1581;;;0.93;34.26;;;;;0.93;34.67;;
1582;;;0.93;34.29;;;;;0.93;34.69;;
1583;;;0.93;34.31;;;;;0.93;34.72;;
1584;;;0.93;34.37;;;;;0.93;34.77;;
1585;;;0.93;34.43;;;;;0.93;34.83;;
1586;;;0.93;34.45;;;;;0.93;34.85;;
1587;;;0.93;34.46;;;;;0.93;34.87;;
1588;;;0.93;34.52;;;;;0.93;34.93;;
1589;;;0.93;34.58;;;;;0.93;34.98;;
1590;;;0.93;34.60;;;;;0.93;35.00;;
1591;;;0.93;34.62;;;;;0.93;35.02;;
1592;;;0.93;34.67;;;;;0.93;35.08;;
1593;;;0.93;34.73;;;;;0.93;35.14;;
1594;;;0.93;34.75;;;;;0.93;35.15;;
1595;;;0.93;34.77;;;;;0.93;35.17;;
1596;;;0.93;34.83;;;;;0.93;35.23;;
1597;;;0.93;34.89;;;;;0.93;35.29;;
1598;;;0.93;34.91;;;;;0.93;35.31;;
1599;;;0.93;34.92;;;;;0.93;35.33;;
1600;;;0.93;34.98;;;;;0.93;35.39;;
1601;;;0.93;35.04;;;;;0.93;35.45;;
1602;;;0.93;35.06;;;;;0.93;35.47;;
1603;;;0.93;35.08;;;;;0.93;35.49;;
1604;;;0.93;35.14;;;;;0.93;35.54;;
1605;;;0.93;35.20;;;;;0.93;35.60;;
1606;;;0.93;35.22;;;;;0.93;35.62;;
1607;;;0.93;35.24;;;;;0.93;35.64;;
1608;;;0.93;35.29;;;;;0.93;35.70;;
1609;;;0.93;35.35;;;;;0.93;35.76;;
1610;;;0.93;35.37;;;;;0.93;35.78;;
1611;;;0.93;35.39;;;;;0.93;35.80;;
1612;;;0.93;35.45;;;;;0.93;35.86;;
1613;;;0.93;35.51;;;;;0.93;35.92;;
1614;;;0.93;35.53;;;;;0.93;35.94;;
1615;;;0.93;35.55;;;;;0.93;35.95;;
1616;;;0.93;35.61;;;;;0.93;36.01;;
1617;;;0.93;35.67;;;;;0.93;36.07;;
1618;;;0.93;35.69;;;;;0.93;36.09;;
1619;;;0.93;35.70;;;;;0.93;36.11;;
1620;;;0.93;35.76;;;;;0.93;36.17;;
1621;;;0.93;35.82;;;;;0.93;36.23;;
1622;;;0.93;35.84;;;;;0.93;36.25;;
1623;;;0.93;35.86;;;;;0.93;36.27;;
1624;;;0.93;35.92;;;;;0.93;36.33;;
1625;;;0.93;35.98;;;;;0.93;36.39;;
1626;;;0.93;36.00;;;;;0.93;36.41;;
1627;;;0.93;36.02;;;;;0.93;36.43;;
1628;;;0.93;36.08;;;;;0.93;36.49;;
1629;;;0.93;36.14;;;;;0.93;36.55;;
1630;;;0.93;36.16;;;;;0.93;36.56;;
1631;;;0.93;36.18;;;;;0.93;36.58;;
1632;;;0.93;36.24;;;;;0.93;36.64;;
1633;;;0.93;36.30;;;;;0.93;36.70;;
1634;;;0.93;36.32;;;;;0.93;36.72;;
1635;;;0.93;36.33;;;;;0.93;36.74;;
1636;;;0.93;36.39;;;;;0.93;36.80;;
1637;;;0.93;36.45;;;;;0.93;36.86;;
1638;;;0.93;36.47;;;;;0.93;36.88;;
1639;;;0.93;36.49;;;;;0.93;36.90;;
1640;;;0.93;36.55;;;;;0.93;36.96;;
1641;;;0.93;36.61;;;;;0.93;37.02;;
1642;;;0.93;36.62;;;;;0.93;37.03;;
1643;;;0.93;36.64;;;;;0.93;37.05;;
1644;;;0.93;36.70;;;;;0.93;37.11;;
1645;;;0.93;36.76;;;;;0.93;37.17;;
1646;;;0.93;36.78;;;;;0.93;37.19;;
1647;;;0.93;36.80;;;;;0.93;37.21;;
1648;;;0.93;36.82;;;;;0.93;37.23;;
1649;;;0.93;36.85;;;;;0.93;37.26;;
1650;;;0.93;36.87;;;;;0.93;37.28;;
1651;;;0.93;36.90;;;;;0.93;37.31;;
1652;;;0.93;36.96;;;;;0.93;37.38;;
1653;;;0.93;36.99;;;;;0.93;37.40;;
1654;;;0.93;37.02;;;;;0.93;37.43;;
1655;;;0.93;37.04;;;;;0.93;37.45;;
1656;;;0.93;37.11;;;;;0.93;37.52;;
1657;;;0.93;37.17;;;;;0.93;37.59;;
1658;;;0.93;37.24;;;;;0.93;37.65;;
1659;;;0.93;37.31;;;;;0.93;37.72;;
1660;;;0.93;37.37;;;;;0.93;37.79;;
1661;;;0.93;37.40;;;;;0.93;37.81;;
1662;;;0.93;37.43;;;;;0.93;37.84;;
1663;;;0.93;37.45;;;;;0.93;37.86;;
1664;;;0.93;37.58;;;;;0.93;37.99;;
1665;;;0.93;37.65;;;;;0.93;38.06;;
1666;;;0.93;37.67;;;;;0.93;38.09;;
1667;;;0.93;37.74;;;;;0.93;38.15;;
1668;;;0.93;37.81;;;;;0.93;38.22;;
1669;;;0.93;37.87;;;;;0.93;38.29;;
1670;;;0.93;37.94;;;;;0.93;38.36;;
1671;;;0.93;37.96;;;;;0.93;38.38;;
1672;;;0.93;38.02;;;;;0.93;38.44;;
1673;;;0.93;38.08;;;;;0.93;38.50;;
1674;;;0.93;38.14;;;;;0.93;38.56;;
1675;;;0.93;38.21;;;;;0.93;38.63;;
1676;;;0.93;38.24;;;;;0.93;38.66;;
1677;;;0.93;38.26;;;;;0.93;38.68;;
1678;;;0.93;38.29;;;;;0.93;38.71;;
1679;;;0.93;38.32;;;;;0.93;38.73;;
1680;;;0.93;38.34;;;;;0.93;38.76;;
1681;;;0.93;38.37;;;;;0.93;38.78;;
1682;;;0.93;38.39;;;;;0.93;38.81;;
1683;;;0.93;38.41;;;;;0.93;38.83;;
1684;;;0.93;38.47;;;;;0.93;38.89;;
1685;;;0.93;38.54;;;;;0.93;38.95;;
1686;;;0.93;38.66;;;;;0.93;39.07;;
1687;;;0.93;38.72;;;;;0.93;39.14;;
1688;;;0.93;38.85;;;;;0.93;39.27;;
1689;;;0.93;38.87;;;;;0.93;39.29;;
1690;;;0.93;38.89;;;;;0.93;39.31;;
1691;;;0.93;38.95;;;;;0.93;39.37;;
1692;;;0.93;38.97;;;;;0.93;39.39;;
1693;;;0.93;38.99;;;;;0.93;39.41;;
1694;;;0.93;39.01;;;;;0.93;39.43;;
1695;;;0.93;39.03;;;;;0.93;39.45;;
1696;;;0.93;39.06;;;;;0.93;39.48;;
1697;;;0.93;39.08;;;;;0.93;39.50;;
1698;;;0.93;39.11;;;;;0.93;39.53;;
1699;;;0.93;39.14;;;;;0.93;39.55;;
1700;;;0.93;39.27;;;;;0.93;39.69;;
1701;;;0.93;39.34;;;;;0.93;39.76;;
1702;;;0.93;39.37;;;;;0.93;39.78;;
1703;;;0.93;39.50;;;;;0.93;39.92;;
1704;;;0.93;39.56;;;;;0.93;39.98;;
1705;;;0.93;39.59;;;;;0.93;40.01;;
1706;;;0.93;39.61;;;;;0.93;40.03;;
1707;;;0.93;39.67;;;;;0.93;40.09;;
1708;;;0.93;39.73;;;;;0.93;40.15;;
1709;;;0.93;39.87;;;;;0.93;40.29;;
1710;;;0.93;39.93;;;;;0.93;40.36;;
1711;;;0.93;40.00;;;;;0.93;40.42;;
1712;;;0.93;40.07;;;;;0.93;40.49;;
1713;;;0.93;40.14;;;;;0.93;40.56;;
1714;;;0.93;40.21;;;;;0.93;40.63;;
1715;;;0.93;40.27;;;;;0.93;40.70;;
1716;;;0.93;40.34;;;;;0.93;40.76;;
1717;;;0.93;40.41;;;;;0.93;40.83;;
1718;;;0.93;40.48;;;;;0.93;40.90;;
1719;;;0.93;40.54;;;;;0.93;40.97;;
1720;;;0.93;40.61;;;;;0.93;41.03;;
1721;;;0.93;40.68;;;;;0.93;41.10;;
1722;;;0.93;40.75;;;;;0.93;41.17;;
1723;;;0.93;40.82;;;;;0.93;41.24;;
1724;;;0.93;40.89;;;;;0.93;41.32;;
1725;;;0.93;40.96;;;;;0.93;41.39;;
1726;;;0.93;41.03;;;;;0.93;41.46;;
1727;;;0.93;41.10;;;;;0.93;41.53;;
1728;;;0.93;41.17;;;;;0.93;41.60;;
1729;;;0.93;41.25;;;;;0.93;41.67;;
1730;;;0.93;41.32;;;;;0.93;41.74;;
1731;;;0.93;41.39;;;;;0.93;41.81;;
1732;;;0.93;41.46;;;;;0.93;41.88;;
1733;;;0.93;41.53;;;;;0.93;41.95;;
1734;;;0.93;41.60;;;;;0.93;42.02;;
1735;;;0.93;41.67;;;;;0.93;42.09;;
1736;;;0.93;41.74;;;;;0.93;42.16;;
1737;;;0.93;41.81;;;;;0.93;42.24;;
1738;;;0.93;41.88;;;;;0.93;42.31;;
1739;;;0.93;41.96;;;;;0.93;42.38;;
1740;;;0.93;42.03;;;;;0.93;42.45;;
1741;;;0.93;42.10;;;;;0.93;42.52;;
1742;;;0.93;42.17;;;;;0.93;42.59;;
1743;;;0.93;42.24;;;;;0.93;42.67;;
1744;;;0.93;42.32;;;;;0.93;42.74;;
1745;;;0.93;42.39;;;;;0.93;42.81;;
1746;;;0.93;42.46;;;;;0.93;42.88;;
1747;;;0.93;42.53;;;;;0.93;42.95;;
1748;;;0.93;42.60;;;;;0.93;43.03;;
1749;;;0.93;42.68;;;;;0.93;43.10;;
1750;;;0.93;42.75;;;;;0.93;43.17;;
1751;;;0.93;42.82;;;;;0.93;43.24;;
1752;;;0.93;42.89;;;;;0.93;43.32;;
1753;;;0.93;42.97;;;;;0.93;43.39;;
1754;;;0.93;43.04;;;;;0.93;43.46;;
1755;;;0.93;43.11;;;;;0.93;43.53;;
1756;;;0.93;43.18;;;;;0.93;43.61;;
1757;;;0.93;43.27;;;;;0.93;43.68;;
1758;;;0.93;43.34;;;;;0.93;43.75;;
1759;;;0.93;43.41;;;;;0.93;43.83;;
1760;;;0.93;43.49;;;;;0.93;43.90;;
1761;;;0.93;43.56;;;;;0.93;43.97;;
1762;;;0.93;43.63;;;;;0.93;44.04;;
1763;;;0.93;43.69;;;;;0.93;44.11;;
1764;;;0.93;43.77;;;;;0.93;44.18;;
1765;;;0.93;43.84;;;;;0.93;44.25;;
1766;;;0.93;43.91;;;;;0.93;44.33;;
1767;;;0.93;43.98;;;;;0.93;44.40;;
1768;;;0.93;44.05;;;;;0.93;44.47;;
1769;;;0.93;44.12;;;;;0.93;44.54;;
1770;;;0.93;44.20;;;;;0.93;44.61;;
1771;;;0.93;44.27;;;;;0.93;44.69;;
1772;;;0.93;44.34;;;;;0.93;44.76;;
1773;;;0.93;44.41;;;;;0.93;44.82;;
1774;;;0.93;44.47;;;;;0.93;44.89;;
1775;;;0.93;44.49;;;;;0.93;44.91;;
1776;;;0.93;44.51;;;;;0.93;44.93;;
1777;;;0.93;44.58;;;;;0.93;44.99;;
1778;;;0.93;44.64;;;;;0.93;45.06;;
1779;;;0.93;44.66;;;;;0.93;45.08;;
1780;;;0.93;44.68;;;;;0.93;45.10;;
1781;;;0.93;44.75;;;;;0.93;45.17;;
1782;;;0.93;44.82;;;;;0.93;45.23;;
1783;;;0.93;44.84;;;;;0.93;45.25;;
1784;;;0.93;44.86;;;;;0.93;45.27;;
1785;;;0.93;44.92;;;;;0.93;45.34;;
1786;;;0.93;44.99;;;;;0.93;45.41;;
1787;;;0.93;45.01;;;;;0.93;45.43;;
1788;;;0.93;45.03;;;;;0.93;45.45;;
1789;;;0.93;45.10;;;;;0.93;45.52;;
1790;;;0.93;45.17;;;;;0.93;45.59;;
1791;;;0.93;45.19;;;;;0.93;45.61;;
1792;;;0.93;45.21;;;;;0.93;45.63;;
1793;;;0.93;45.27;;;;;0.93;45.69;;
1794;;;0.93;45.34;;;;;0.93;45.76;;
1795;;;0.93;45.36;;;;;0.93;45.78;;
1796;;;0.93;45.38;;;;;0.93;45.80;;
1797;;;0.93;45.45;;;;;0.93;45.87;;
1798;;;0.93;45.52;;;;;0.93;45.94;;
1799;;;0.93;45.54;;;;;0.93;45.96;;
1800;;;0.93;45.56;;;;;0.93;45.98;;
1801;;;0.93;45.63;;;;;0.93;46.05;;
1802;;;0.93;45.70;;;;;0.93;46.12;;
1803;;;0.93;45.72;;;;;0.93;46.14;;
1804;;;0.93;45.74;;;;;0.93;46.16;;
1805;;;0.93;45.81;;;;;0.93;46.23;;
1806;;;0.93;45.87;;;;;0.93;46.30;;
1807;;;0.93;45.89;;;;;0.93;46.32;;
1808;;;0.93;45.91;;;;;0.93;46.34;;
1809;;;0.93;45.98;;;;;0.93;46.41;;
1810;;;0.93;46.05;;;;;0.93;46.48;;
1811;;;0.93;46.07;;;;;0.93;46.50;;
1812;;;0.93;46.09;;;;;0.93;46.52;;
1813;;;0.93;46.16;;;;;0.93;46.58;;
1814;;;0.93;46.23;;;;;0.93;46.65;;
1815;;;0.93;46.25;;;;;0.93;46.67;;
1816;;;0.93;46.27;;;;;0.93;46.69;;
1817;;;0.93;46.34;;;;;0.93;46.76;;
1818;;;0.93;46.41;;;;;0.93;46.83;;
1819;;;0.93;46.43;;;;;0.93;46.85;;
1820;;;0.93;46.45;;;;;0.93;46.87;;
1821;;;0.93;46.51;;;;;0.93;46.94;;
1822;;;0.93;46.58;;;;;0.93;47.01;;
1823;;;0.93;46.60;;;;;0.93;47.03;;
1824;;;0.93;46.62;;;;;0.93;47.05;;
1825;;;0.93;46.69;;;;;0.93;47.12;;
1826;;;0.93;46.76;;;;;0.93;47.18;;
1827;;;0.93;46.78;;;;;0.93;47.20;;
1828;;;0.93;46.80;;;;;0.93;47.22;;
1829;;;0.93;46.86;;;;;0.93;47.29;;
1830;;;0.93;46.93;;;;;0.93;47.36;;
1831;;;0.93;46.95;;;;;0.93;47.38;;
1832;;;0.93;46.97;;;;;0.93;47.40;;
1833;;;0.93;47.04;;;;;0.93;47.46;;
1834;;;0.93;47.11;;;;;0.93;47.53;;
1835;;;0.93;47.13;;;;;0.93;47.55;;
1836;;;0.93;47.15;;;;;0.93;47.57;;
1837;;;0.93;47.22;;;;;0.93;47.65;;
1838;;;0.93;47.30;;;;;0.93;47.73;;
1839;;;0.93;47.37;;;;;0.93;47.80;;
1840;;;0.93;47.45;;;;;0.93;47.88;;
1841;;;0.93;47.52;;;;;0.93;47.95;;
1842;;;0.93;47.60;;;;;0.93;48.03;;
1843;;;0.93;47.68;;;;;0.93;48.11;;
1844;;;0.93;47.75;;;;;0.93;48.18;;
1845;;;0.93;47.84;;;;;0.93;48.26;;
1846;;;0.93;47.92;;;;;0.93;48.34;;
1847;;;0.93;47.99;;;;;0.93;48.41;;
1848;;;0.93;48.07;;;;;0.93;48.49;;
1849;;;0.93;48.14;;;;;0.93;48.56;;
1850;;;0.93;48.22;;;;;0.93;48.64;;
1851;;;0.93;48.30;;;;;0.93;48.72;;
1852;;;0.93;48.37;;;;;0.93;48.80;;
1853;;;0.93;48.45;;;;;0.93;48.87;;
1854;;;0.93;48.53;;;;;0.93;48.95;;
1855;;;0.93;48.60;;;;;0.93;49.03;;
1856;;;0.93;48.68;;;;;0.93;49.10;;
1857;;;0.93;48.75;;;;;0.93;49.18;;
1858;;;0.93;48.83;;;;;0.93;49.26;;
1859;;;0.93;48.91;;;;;0.93;49.33;;
1860;;;0.93;48.98;;;;;0.93;49.41;;
1861;;;0.93;49.06;;;;;0.93;49.49;;
1862;;;0.93;49.14;;;;;0.93;49.57;;
1863;;;0.93;49.21;;;;;0.93;49.64;;
1864;;;0.93;49.29;;;;;0.93;49.72;;
1865;;;0.93;49.36;;;;;0.93;49.80;;
1866;;;0.93;49.44;;;;;0.93;49.88;;
1867;;;0.93;49.52;;;;;0.93;49.95;;
1868;;;0.93;49.59;;;;;0.93;50.03;;
1869;;;0.93;49.67;;;;;0.93;50.11;;
1870;;;0.93;49.75;;;;;0.93;50.19;;
1871;;;0.93;49.83;;;;;0.93;50.27;;
1872;;;0.93;49.90;;;;;0.93;50.34;;
1873;;;0.93;49.98;;;;;0.93;50.42;;
1874;;;0.93;50.06;;;;;0.93;50.50;;
1875;;;0.93;50.14;;;;;0.93;50.58;;
1876;;;0.93;50.21;;;;;0.93;50.66;;
1877;;;0.93;50.29;;;;;0.93;50.74;;
1878;;;0.93;50.37;;;;;0.93;50.81;;
1879;;;0.93;50.45;;;;;0.93;50.89;;
1880;;;0.93;50.52;;;;;0.93;50.97;;
1881;;;0.93;50.60;;;;;0.93;51.05;;
1882;;;0.93;50.68;;;;;0.93;51.13;;
1883;;;0.93;50.76;;;;;0.93;51.21;;
1884;;;0.93;50.83;;;;;0.93;51.29;;
1885;;;0.93;50.91;;;;;0.93;51.37;;
1886;;;0.93;50.99;;;;;0.93;51.45;;
1887;;;0.93;51.07;;;;;0.93;51.52;;
1888;;;0.93;51.15;;;;;0.93;51.60;;
1889;;;0.93;51.23;;;;;0.93;51.68;;
1890;;;0.93;51.31;;;;;0.93;51.76;;
1891;;;0.93;51.38;;;;;0.93;51.84;;
1892;;;0.93;51.46;;;;;0.93;51.92;;
1893;;;0.93;51.54;;;;;0.93;52.00;;
1894;;;0.93;51.62;;;;;0.93;52.08;;
1895;;;0.93;51.70;;;;;0.93;52.16;;
1896;;;0.93;51.78;;;;;0.93;52.24;;
1897;;;0.93;51.86;;;;;0.93;52.32;;
1898;;;0.93;51.94;;;;;0.93;52.40;;
1899;;;0.93;52.02;;;;;0.93;52.48;;
1900;;;0.93;52.10;;;;;0.93;52.56;;
1901;;;0.93;52.17;;;;;0.93;52.63;;
1902;;;0.93;52.24;;;;;0.93;52.71;;
1903;;;0.93;52.26;;;;;0.93;52.73;;
1904;;;0.93;52.28;;;;;0.93;52.75;;
1905;;;0.93;52.35;;;;;0.93;52.82;;
1906;;;0.93;52.43;;;;;0.93;52.90;;
1907;;;0.93;52.45;;;;;0.93;52.92;;
1908;;;0.93;52.47;;;;;0.93;52.94;;
1909;;;0.93;52.54;;;;;0.93;53.01;;
1910;;;0.93;52.61;;;;;0.93;53.08;;
1911;;;0.93;52.63;;;;;0.93;53.10;;
1912;;;0.93;52.65;;;;;0.93;53.12;;
1913;;;0.93;52.72;;;;;0.93;53.20;;
1914;;;0.93;52.80;;;;;0.93;53.27;;
1915;;;0.93;52.82;;;;;0.93;53.29;;
1916;;;0.93;52.84;;;;;0.93;53.31;;
1917;;;0.93;52.91;;;;;0.93;53.39;;
1918;;;0.93;52.98;;;;;0.93;53.46;;
1919;;;0.93;53.00;;;;;0.93;53.48;;
1920;;;0.93;53.02;;;;;0.93;53.50;;
1921;;;0.93;53.10;;;;;0.93;53.57;;
1922;;;0.93;53.17;;;;;0.93;53.65;;
1923;;;0.93;53.19;;;;;0.93;53.67;;
1924;;;0.93;53.21;;;;;0.93;53.69;;
1925;;;0.93;53.28;;;;;0.93;53.76;;
1926;;;0.93;53.36;;;;;0.93;53.84;;
1927;;;0.93;53.38;;;;;0.93;53.86;;
1928;;;0.93;53.39;;;;;0.93;53.88;;
1929;;;0.93;53.47;;;;;0.93;53.95;;
1930;;;0.93;53.54;;;;;0.93;54.03;;
1931;;;0.93;53.56;;;;;0.93;54.05;;
1932;;;0.93;53.58;;;;;0.93;54.07;;
1933;;;0.93;53.65;;;;;0.93;54.14;;
1934;;;0.93;53.72;;;;;0.93;54.21;;
1935;;;0.93;53.74;;;;;0.93;54.23;;
1936;;;0.93;53.76;;;;;0.93;54.25;;
1937;;;0.93;53.84;;;;;0.93;54.33;;
1938;;;0.93;53.91;;;;;0.93;54.40;;
1939;;;0.93;53.93;;;;;0.93;54.42;;
1940;;;0.93;53.95;;;;;0.93;54.44;;
1941;;;0.93;54.02;;;;;0.93;54.51;;
1942;;;0.93;54.09;;;;;0.93;54.59;;
1943;;;0.93;54.11;;;;;0.93;54.61;;
1944;;;0.93;54.13;;;;;0.93;54.63;;
1945;;;0.93;54.20;;;;;0.93;54.70;;
1946;;;0.93;54.28;;;;;0.93;54.77;;
1947;;;0.93;54.30;;;;;0.93;54.79;;
1948;;;0.93;54.31;;;;;0.93;54.81;;
1949;;;0.93;54.39;;;;;0.93;54.89;;
1950;;;0.93;54.46;;;;;0.93;54.96;;
1951;;;0.93;54.48;;;;;0.93;54.98;;
1952;;;0.93;54.50;;;;;0.93;55.00;;
1953;;;0.93;54.57;;;;;0.93;55.07;;
1954;;;0.93;54.64;;;;;0.93;55.15;;
1955;;;0.94;54.66;;;;;0.94;55.17;;
1956;;;0.94;54.68;;;;;0.94;55.19;;
1957;;;0.94;54.75;;;;;0.94;55.26;;
1958;;;0.94;54.83;;;;;0.94;55.33;;
1959;;;0.94;54.85;;;;;0.94;55.35;;
1960;;;0.94;54.87;;;;;0.94;55.37;;
1961;;;0.94;54.94;;;;;0.94;55.45;;
1962;;;0.94;55.01;;;;;0.94;55.52;;
1963;;;0.94;55.03;;;;;0.94;55.54;;
1964;;;0.94;55.05;;;;;0.94;55.56;;
1965;;;0.94;55.12;;;;;0.94;55.63;;
1966;;;0.94;55.14;;;;;0.94;55.65;;
1967;;;0.94;55.22;;;;;0.94;55.73;;
1968;;;0.94;55.29;;;;;0.94;55.80;;
1969;;;0.94;55.36;;;;;0.94;55.88;;
1970;;;0.94;55.44;;;;;0.94;55.95;;
1971;;;0.94;55.51;;;;;0.94;56.03;;
1972;;;0.94;55.59;;;;;0.94;56.10;;
1973;;;0.94;55.61;;;;;0.94;56.12;;
1974;;;0.94;55.62;;;;;0.94;56.14;;
1975;;;0.94;55.64;;;;;0.94;56.16;;
1976;;;0.94;55.66;;;;;0.94;56.18;;
1977;;;0.94;55.68;;;;;0.94;56.20;;
1978;;;0.94;55.70;;;;;0.94;56.22;;
1979;;;0.94;55.72;;;;;0.94;56.24;;
1980;;;0.94;55.74;;;;;0.94;56.26;;
1981;;;0.94;55.76;;;;;0.94;56.28;;
1982;;;0.94;55.78;;;;;0.94;56.30;;
1983;;;0.94;55.80;;;;;0.94;56.32;;
1984;;;0.94;55.82;;;;;0.94;56.34;;
1985;;;0.94;55.84;;;;;0.94;56.36;;
1986;;;0.94;55.86;;;;;0.94;56.38;;
1987;;;0.94;55.93;;;;;0.94;56.45;;
1988;;;0.94;56.00;;;;;0.94;56.53;;
1989;;;0.94;56.02;;;;;0.94;56.55;;
1990;;;0.94;56.04;;;;;0.94;56.57;;
1991;;;0.94;56.06;;;;;0.94;56.59;;
1992;;;0.94;56.08;;;;;0.94;56.61;;
1993;;;0.94;56.16;;;;;0.94;56.69;;
1994;;;0.94;56.25;;;;;0.94;56.78;;
1995;;;0.94;56.28;;;;;0.94;56.81;;
1996;;;0.94;56.31;;;;;0.94;56.84;;
1997;;;0.94;56.34;;;;;0.94;56.87;;
1998;;;0.94;56.37;;;;;0.94;56.90;;
1999;;;0.94;56.40;;;;;0.94;56.93;;
2000;;;0.94;56.43;;;;;0.94;56.96;;
2001;;;0.94;56.51;;;;;0.94;57.04;;
2002;;;0.94;56.58;;;;;0.94;57.12;;
2003;;;0.94;56.67;;;;;0.94;57.21;;
2004;;;0.94;56.75;;;;;0.94;57.29;;
2005;;;0.94;56.84;;;;;0.94;57.37;;
2006;;;0.94;56.92;;;;;0.94;57.46;;
2007;;;0.94;57.00;;;;;0.94;57.54;;
2008;;;0.94;57.09;;;;;0.94;57.63;;
2009;;;0.94;57.17;;;;;0.94;57.71;;
2010;;;0.94;57.26;;;;;0.94;57.80;;
2011;;;0.94;57.34;;;;;0.94;57.88;;
2012;;;0.94;57.43;;;;;0.94;57.97;;
2013;;;0.94;57.51;;;;;0.94;58.06;;
2014;;;0.94;57.60;;;;;0.94;58.15;;
2015;;;0.94;57.63;;;;;0.94;58.18;;
2016;;;0.94;57.71;;;;;0.94;58.26;;
2017;;;0.94;57.79;;;;;0.94;58.34;;
2018;;;0.94;57.87;;;;;0.94;58.42;;
2019;;;0.94;57.94;;;;;0.94;58.50;;
2020;;;0.94;58.02;;;;;0.94;58.57;;
2021;;;0.94;58.10;;;;;0.94;58.65;;
2022;;;0.94;58.17;;;;;0.94;58.73;;
2023;;;0.94;58.25;;;;;0.94;58.80;;
2024;;;0.94;58.33;;;;;0.94;58.88;;
2025;;;0.94;58.41;;;;;0.94;58.97;;
2026;;;0.94;58.49;;;;;0.94;59.04;;
2027;;;0.94;58.57;;;;;0.94;59.13;;
2028;;;0.94;58.66;;;;;0.94;59.22;;
2029;;;0.94;58.75;;;;;0.94;59.31;;
2030;;;0.94;58.83;;;;;0.94;59.39;;
2031;;;0.94;58.92;;;;;0.94;59.48;;
2032;;;0.94;59.01;;;;;0.94;59.57;;
2033;;;0.94;59.03;;;;;0.94;59.59;;
2034;;;0.94;59.05;;;;;0.94;59.61;;
2035;;;0.94;59.12;;;;;0.94;59.69;;
2036;;;0.94;59.20;;;;;0.94;59.77;;
2037;;;0.94;59.28;;;;;0.94;59.85;;
2038;;;0.94;59.35;;;;;0.94;59.93;;
2039;;;0.94;59.43;;;;;0.94;60.01;;
2040;;;0.94;59.51;;;;;0.94;60.08;;
2041;;;0.94;59.59;;;;;0.94;60.16;;
2042;;;0.94;59.66;;;;;0.94;60.24;;
2043;;;0.94;59.74;;;;;0.94;60.32;;
2044;;;0.94;59.82;;;;;0.94;60.40;;
2045;;;0.94;59.89;;;;;0.94;60.48;;
2046;;;0.94;59.97;;;;;0.94;60.56;;
2047;;;0.94;60.06;;;;;0.94;60.64;;
2048;;;0.94;60.15;;;;;0.94;60.73;;
2049;;;0.94;60.17;;;;;0.94;60.75;;
2050;;;0.94;60.19;;;;;0.94;60.77;;
2051;;;0.94;60.21;;;;;0.94;60.79;;
2052;;;0.94;60.23;;;;;0.94;60.81;;
2053;;;0.94;60.25;;;;;0.94;60.83;;
2054;;;0.94;60.27;;;;;0.94;60.85;;
2055;;;0.94;60.34;;;;;0.94;60.93;;
2056;;;0.94;60.42;;;;;0.94;61.01;;
2057;;;0.94;60.45;;;;;0.94;61.04;;
2058;;;0.94;60.48;;;;;0.94;61.08;;
2059;;;0.94;60.51;;;;;0.94;61.11;;
2060;;;0.94;60.54;;;;;0.94;61.14;;
2061;;;0.94;60.57;;;;;0.94;61.17;;
2062;;;0.94;60.60;;;;;0.94;61.20;;
2063;;;0.94;60.63;;;;;0.94;61.23;;
2064;;;0.94;60.66;;;;;0.94;61.26;;
2065;;;0.94;60.69;;;;;0.94;61.29;;
2066;;;0.94;60.72;;;;;0.94;61.32;;
2067;;;0.94;60.75;;;;;0.94;61.35;;
2068;;;0.94;60.78;;;;;0.94;61.38;;
2069;;;0.94;60.87;;;;;0.94;61.47;;
2070;;;0.94;60.96;;;;;0.94;61.56;;
2071;;;0.94;60.99;;;;;0.94;61.59;;
2072;;;0.94;61.08;;;;;0.94;61.68;;
2073;;;0.94;61.17;;;;;0.94;61.77;;
2074;;;0.94;61.25;;;;;0.94;61.86;;
2075;;;0.94;61.28;;;;;0.94;61.89;;
2076;;;0.94;61.31;;;;;0.94;61.93;;
2077;;;0.94;61.33;;;;;0.94;61.95;;
2078;;;0.94;61.35;;;;;0.94;61.97;;
2079;;;0.94;61.37;;;;;0.94;61.99;;
2080;;;0.94;61.40;;;;;0.94;62.01;;
2081;;;0.94;61.42;;;;;0.94;62.03;;
2082;;;0.94;61.44;;;;;0.94;62.05;;
2083;;;0.94;61.46;;;;;0.94;62.07;;
2084;;;0.94;61.48;;;;;0.94;62.09;;
2085;;;0.94;61.50;;;;;0.94;62.12;;
2086;;;0.94;61.52;;;;;0.94;62.14;;
2087;;;0.94;61.54;;;;;0.94;62.16;;
2088;;;0.94;61.56;;;;;0.94;62.18;;
2089;;;0.94;61.58;;;;;0.94;62.20;;
2090;;;0.94;61.60;;;;;0.94;62.22;;
2091;;;0.94;61.62;;;;;0.94;62.24;;
2092;;;0.94;61.64;;;;;0.94;62.26;;
2093;;;0.94;61.66;;;;;0.94;62.28;;
2094;;;0.94;61.68;;;;;0.94;62.30;;
2095;;;0.94;61.70;;;;;0.94;62.33;;
2096;;;0.94;61.72;;;;;0.94;62.35;;
2097;;;0.94;61.74;;;;;0.94;62.37;;
2098;;;0.94;61.76;;;;;0.94;62.39;;
2099;;;0.94;61.78;;;;;0.94;62.41;;
2100;;;0.94;61.80;;;;;0.94;62.43;;
2101;;;0.94;61.82;;;;;0.94;62.45;;
2102;;;0.94;61.84;;;;;0.94;62.47;;
2103;;;0.94;61.87;;;;;0.94;62.49;;
2104;;;0.94;61.89;;;;;0.94;62.52;;
2105;;;0.94;61.96;;;;;0.94;62.60;;
2106;;;0.94;62.04;;;;;0.94;62.68;;
2107;;;0.94;62.12;;;;;0.94;62.75;;
2108;;;0.94;62.20;;;;;0.94;62.83;;
2109;;;0.94;62.28;;;;;0.94;62.91;;
2110;;;0.94;62.36;;;;;0.94;62.99;;
2111;;;0.94;62.45;;;;;0.94;63.08;;
2112;;;0.94;62.53;;;;;0.94;63.17;;
2113;;;0.94;62.55;;;;;0.94;63.19;;
2114;;;0.94;62.58;;;;;0.94;63.21;;
2115;;;0.94;62.65;;;;;0.94;63.29;;
2116;;;0.94;62.73;;;;;0.94;63.37;;
2117;;;0.94;62.81;;;;;0.94;63.45;;
2118;;;0.94;62.83;;;;;0.94;63.47;;
2119;;;0.94;62.91;;;;;0.94;63.55;;
2120;;;0.94;62.99;;;;;0.94;63.63;;
2121;;;0.94;63.01;;;;;0.94;63.66;;
2122;;;0.94;63.03;;;;;0.94;63.68;;
2123;;;0.94;63.11;;;;;0.94;63.75;;
2124;;;0.94;63.19;;;;;0.94;63.83;;
2125;;;0.94;63.26;;;;;0.94;63.91;;
2126;;;0.94;63.34;;;;;0.94;63.99;;
2127;;;0.94;63.42;;;;;0.94;64.07;;
2128;;;0.94;63.50;;;;;0.94;64.15;;
2129;;;0.94;63.52;;;;;0.94;64.17;;
2130;;;0.94;63.54;;;;;0.94;64.19;;
2131;;;0.94;63.56;;;;;0.94;64.21;;
2132;;;0.94;63.58;;;;;0.94;64.23;;
2133;;;0.94;63.60;;;;;0.94;64.25;;
2134;;;0.94;63.62;;;;;0.94;64.27;;
2135;;;0.94;63.64;;;;;0.94;64.30;;
2136;;;0.94;63.66;;;;;0.94;64.32;;
2137;;;0.94;63.70;;;;;0.94;64.35;;
2138;;;0.94;63.79;;;;;0.94;64.44;;
2139;;;0.94;63.82;;;;;0.94;64.48;;
2140;;;0.94;63.85;;;;;0.94;64.51;;
2141;;;0.94;63.88;;;;;0.94;64.54;;
2142;;;0.94;63.92;;;;;0.94;64.57;;
2143;;;0.94;63.95;;;;;0.94;64.61;;
2144;;;0.94;63.98;;;;;0.94;64.64;;
2145;;;0.94;64.01;;;;;0.94;64.67;;
2146;;;0.94;64.10;;;;;0.94;64.76;;
2147;;;0.94;64.13;;;;;0.94;64.80;;
2148;;;0.94;64.17;;;;;0.94;64.83;;
2149;;;0.94;64.20;;;;;0.94;64.86;;
2150;;;0.94;64.23;;;;;0.94;64.89;;
2151;;;0.94;64.26;;;;;0.94;64.93;;
2152;;;0.94;64.29;;;;;0.94;64.96;;
2153;;;0.94;64.39;;;;;0.94;65.05;;
2154;;;0.94;64.48;;;;;0.94;65.14;;
2155;;;0.94;64.51;;;;;0.94;65.18;;
2156;;;0.94;64.60;;;;;0.94;65.27;;
2157;;;0.94;64.63;;;;;0.94;65.30;;
2158;;;0.94;64.66;;;;;0.94;65.34;;
2159;;;0.94;64.69;;;;;0.94;65.37;;
2160;;;0.94;64.73;;;;;0.94;65.40;;
2161;;;0.94;64.81;;;;;0.94;65.48;;
2162;;;0.94;64.89;;;;;0.94;65.56;;
2163;;;0.94;64.97;;;;;0.94;65.65;;
2164;;;0.94;65.05;;;;;0.94;65.73;;
2165;;;0.94;65.14;;;;;0.94;65.82;;
2166;;;0.94;65.23;;;;;0.94;65.91;;
2167;;;0.94;65.32;;;;;0.94;66.00;;
2168;;;0.94;65.41;;;;;0.94;66.09;;
2169;;;0.94;65.49;;;;;0.94;66.17;;
2170;;;0.94;65.57;;;;;0.94;66.25;;
2171;;;0.94;65.65;;;;;0.94;66.34;;
2172;;;0.94;65.73;;;;;0.94;66.42;;
2173;;;0.94;65.83;;;;;0.94;66.51;;
2174;;;0.94;65.92;;;;;0.94;66.61;;
2175;;;0.94;66.01;;;;;0.94;66.70;;
2176;;;0.94;66.10;;;;;0.94;66.79;;
2177;;;0.94;66.13;;;;;0.94;66.83;;
2178;;;0.94;66.17;;;;;0.94;66.86;;
2179;;;0.94;66.20;;;;;0.94;66.89;;
2180;;;0.94;66.23;;;;;0.94;66.92;;
2181;;;0.94;66.26;;;;;0.94;66.96;;
2182;;;0.94;66.29;;;;;0.94;66.99;;
2183;;;0.94;66.33;;;;;0.94;67.02;;
2184;;;0.94;66.36;;;;;0.94;67.05;;
2185;;;0.94;66.45;;;;;0.94;67.15;;
2186;;;0.94;66.54;;;;;0.94;67.24;;
2187;;;0.94;66.63;;;;;0.94;67.33;;
2188;;;0.94;66.73;;;;;0.94;67.42;;
2189;;;0.94;66.76;;;;;0.94;67.46;;
2190;;;0.94;66.85;;;;;0.94;67.55;;
2191;;;0.94;66.88;;;;;0.94;67.58;;
2192;;;0.94;66.98;;;;;0.94;67.68;;
2193;;;0.94;67.07;;;;;0.94;67.77;;
2194;;;0.94;67.16;;;;;0.94;67.86;;
2195;;;0.94;67.25;;;;;0.94;67.96;;
2196;;;0.94;67.35;;;;;0.94;68.05;;
2197;;;0.94;67.44;;;;;0.94;68.14;;
2198;;;0.94;67.53;;;;;0.94;68.23;;
2199;;;0.94;67.62;;;;;0.94;68.33;;
2200;;;0.94;67.71;;;;;0.94;68.42;;
2201;;;0.94;67.74;;;;;0.94;68.45;;
2202;;;0.94;67.77;;;;;0.94;68.48;;
2203;;;0.94;67.81;;;;;0.94;68.52;;
2204;;;0.94;67.84;;;;;0.94;68.55;;
2205;;;0.94;67.92;;;;;0.94;68.63;;
2206;;;0.94;68.00;;;;;0.94;68.71;;
2207;;;0.94;68.08;;;;;0.94;68.79;;
2208;;;0.94;68.16;;;;;0.94;68.88;;
2209;;;0.94;68.25;;;;;0.94;68.96;;
2210;;;0.94;68.33;;;;;0.94;69.05;;
2211;;;0.94;68.41;;;;;0.94;69.13;;
2212;;;0.94;68.50;;;;;0.94;69.21;;
2213;;;0.94;68.52;;;;;0.94;69.24;;
2214;;;0.94;68.54;;;;;0.94;69.26;;
2215;;;0.94;68.63;;;;;0.94;69.35;;
2216;;;0.94;68.65;;;;;0.94;69.37;;
2217;;;0.94;68.73;;;;;0.94;69.45;;
2218;;;0.94;68.81;;;;;0.94;69.54;;
2219;;;0.94;68.90;;;;;0.94;69.62;;
2220;;;0.94;68.98;;;;;0.94;69.71;;
2221;;;0.94;69.00;;;;;0.94;69.73;;
2222;;;0.94;69.03;;;;;0.94;69.75;;
2223;;;0.94;69.05;;;;;0.94;69.78;;
2224;;;0.94;69.07;;;;;0.94;69.80;;
2225;;;0.94;69.15;;;;;0.94;69.88;;
2226;;;0.94;69.17;;;;;0.94;69.90;;
2227;;;0.94;69.26;;;;;0.94;69.99;;
2228;;;0.94;69.34;;;;;0.94;70.07;;
2229;;;0.94;69.36;;;;;0.94;70.09;;
2230;;;0.94;69.38;;;;;0.94;70.12;;
2231;;;0.94;69.41;;;;;0.94;70.14;;
2232;;;0.94;69.43;;;;;0.94;70.16;;
2233;;;0.94;69.45;;;;;0.94;70.18;;
2234;;;0.94;69.47;;;;;0.94;70.21;;
2235;;;0.94;69.50;;;;;0.94;70.23;;
2236;;;0.94;69.52;;;;;0.94;70.25;;
2237;;;0.94;69.61;;;;;0.94;70.35;;
2238;;;0.94;69.71;;;;;0.94;70.44;;
2239;;;0.94;69.80;;;;;0.94;70.54;;
2240;;;0.94;69.90;;;;;0.94;70.64;;
2241;;;0.94;69.99;;;;;0.94;70.73;;
2242;;;0.94;70.09;;;;;0.94;70.83;;
2243;;;0.94;70.12;;;;;0.94;70.86;;
2244;;;0.94;70.21;;;;;0.94;70.96;;
2245;;;0.94;70.30;;;;;0.94;71.04;;
2246;;;0.94;70.38;;;;;0.94;71.12;;
2247;;;0.94;70.47;;;;;0.94;71.22;;
2248;;;0.94;70.56;;;;;0.94;71.30;;
2249;;;0.94;70.65;;;;;0.94;71.40;;
2250;;;0.94;70.75;;;;;0.94;71.49;;
2251;;;0.94;70.84;;;;;0.94;71.59;;
2252;;;0.94;70.94;;;;;0.94;71.69;;
2253;;;0.94;71.02;;;;;0.94;71.77;;
2254;;;0.94;71.11;;;;;0.94;71.86;;
2255;;;0.94;71.19;;;;;0.94;71.95;;
2256;;;0.94;71.28;;;;;0.94;72.03;;
2257;;;0.94;71.36;;;;;0.94;72.12;;
2258;;;0.94;71.45;;;;;0.94;72.21;;
2259;;;0.94;71.53;;;;;0.94;72.29;;
2260;;;0.94;71.62;;;;;0.94;72.38;;
2261;;;0.94;71.71;;;;;0.94;72.47;;
2262;;;0.94;71.73;;;;;0.94;72.49;;
2263;;;0.94;71.81;;;;;0.94;72.58;;
2264;;;0.94;71.84;;;;;0.94;72.60;;
2265;;;0.94;71.92;;;;;0.94;72.69;;
2266;;;0.94;72.01;;;;;0.94;72.77;;
2267;;;0.94;72.09;;;;;0.94;72.86;;
2268;;;0.94;72.17;;;;;0.94;72.94;;
2269;;;0.94;72.21;;;;;0.94;72.98;;
2270;;;0.94;72.30;;;;;0.94;73.07;;
2271;;;0.94;72.34;;;;;0.94;73.11;;
2272;;;0.94;72.37;;;;;0.94;73.14;;
2273;;;0.94;72.40;;;;;0.94;73.17;;
2274;;;0.94;72.44;;;;;0.94;73.21;;
2275;;;0.94;72.47;;;;;0.94;73.24;;
2276;;;0.94;72.50;;;;;0.94;73.28;;
2277;;;0.94;72.60;;;;;0.94;73.37;;
2278;;;0.94;72.69;;;;;0.94;73.47;;
2279;;;0.94;72.79;;;;;0.94;73.57;;
2280;;;0.94;72.89;;;;;0.94;73.67;;
2281;;;0.94;72.99;;;;;0.94;73.77;;
2282;;;0.94;73.08;;;;;0.94;73.86;;
2283;;;0.94;73.12;;;;;0.94;73.90;;
2284;;;0.94;73.21;;;;;0.94;73.99;;
2285;;;0.94;73.31;;;;;0.94;74.09;;
2286;;;0.94;73.40;;;;;0.94;74.19;;
2287;;;0.94;73.50;;;;;0.94;74.29;;
2288;;;0.94;73.59;;;;;0.94;74.38;;
2289;;;0.94;73.69;;;;;0.94;74.48;;
2290;;;0.94;73.79;;;;;0.94;74.58;;
2291;;;0.94;73.82;;;;;0.94;74.61;;
2292;;;0.94;73.92;;;;;0.94;74.71;;
2293;;;0.94;74.00;;;;;0.94;74.80;;
2294;;;0.94;74.09;;;;;0.94;74.88;;
2295;;;0.94;74.18;;;;;0.94;74.98;;
2296;;;0.94;74.27;;;;;0.94;75.07;;
2297;;;0.94;74.37;;;;;0.94;75.17;;
2298;;;0.94;74.45;;;;;0.94;75.25;;
2299;;;0.94;74.55;;;;;0.94;75.35;;
2300;;;0.94;74.65;;;;;0.94;75.45;;
2301;;;0.94;74.68;;;;;0.94;75.49;;
2302;;;0.94;74.71;;;;;0.94;75.52;;
2303;;;0.94;74.75;;;;;0.94;75.55;;
2304;;;0.94;74.78;;;;;0.94;75.59;;
2305;;;0.94;74.81;;;;;0.94;75.62;;
2306;;;0.94;74.84;;;;;0.94;75.65;;
2307;;;0.94;74.88;;;;;0.94;75.69;;
2308;;;0.95;74.91;;;;;0.95;75.72;;
2309;;;0.95;75.01;;;;;0.95;75.82;;
2310;;;0.95;75.10;;;;;0.95;75.92;;
2311;;;0.95;75.14;;;;;0.95;75.95;;
2312;;;0.95;75.23;;;;;0.95;76.05;;
2313;;;0.95;75.26;;;;;0.95;76.08;;
2314;;;0.95;75.30;;;;;0.95;76.12;;
2315;;;0.95;75.33;;;;;0.95;76.15;;
2316;;;0.95;75.36;;;;;0.95;76.19;;
2317;;;0.95;75.40;;;;;0.95;76.22;;
2318;;;0.95;75.43;;;;;0.95;76.25;;
2319;;;0.95;75.46;;;;;0.95;76.29;;
2320;;;0.95;75.50;;;;;0.95;76.32;;
2321;;;0.95;75.53;;;;;0.95;76.36;;
2322;;;0.95;75.56;;;;;0.95;76.39;;
2323;;;0.95;75.60;;;;;0.95;76.42;;
2324;;;0.95;75.63;;;;;0.95;76.46;;
2325;;;0.95;75.66;;;;;0.95;76.49;;
2326;;;0.95;75.70;;;;;0.95;76.53;;
2327;;;0.95;75.73;;;;;0.95;76.56;;
2328;;;0.95;75.76;;;;;0.95;76.59;;
2329;;;0.95;75.86;;;;;0.95;76.69;;
2330;;;0.95;75.96;;;;;0.95;76.79;;
2331;;;0.95;76.06;;;;;0.95;76.89;;
2332;;;0.95;76.15;;;;;0.95;76.99;;
2333;;;0.95;76.25;;;;;0.95;77.09;;
2334;;;0.95;76.35;;;;;0.95;77.19;;
2335;;;0.95;76.38;;;;;0.95;77.22;;
2336;;;0.95;76.48;;;;;0.95;77.32;;
2337;;;0.95;76.51;;;;;0.95;77.35;;
2338;;;0.95;76.53;;;;;0.95;77.37;;
2339;;;0.95;76.62;;;;;0.95;77.46;;
2340;;;0.95;76.70;;;;;0.95;77.55;;
2341;;;0.95;76.73;;;;;0.95;77.57;;
2342;;;0.95;76.75;;;;;0.95;77.60;;
2343;;;0.95;76.84;;;;;0.95;77.69;;
2344;;;0.95;76.93;;;;;0.95;77.78;;
2345;;;0.95;77.02;;;;;0.95;77.87;;
2346;;;0.95;77.11;;;;;0.95;77.96;;
2347;;;0.95;77.39;;;;;0.95;78.23;;
2348;;;0.95;77.48;;;;;0.95;78.33;;
2349;;;0.95;77.58;;;;;0.95;78.44;;
2350;;;0.95;77.68;;;;;0.95;78.54;;
2351;;;0.95;77.71;;;;;0.95;78.56;;
2352;;;0.95;77.73;;;;;0.95;78.58;;
2353;;;0.95;77.76;;;;;0.95;78.61;;
2354;;;0.95;77.78;;;;;0.95;78.63;;
2355;;;0.95;77.80;;;;;0.95;78.66;;
2356;;;0.95;77.83;;;;;0.95;78.68;;
2357;;;0.95;77.92;;;;;0.95;78.77;;
2358;;;0.95;78.00;;;;;0.95;78.86;;
2359;;;0.95;78.03;;;;;0.95;78.89;;
2360;;;0.95;78.05;;;;;0.95;78.91;;
2361;;;0.95;78.08;;;;;0.95;78.94;;
2362;;;0.95;78.10;;;;;0.95;78.96;;
2363;;;0.95;78.20;;;;;0.95;79.12;;
2364;;;0.95;78.36;;;;;0.95;79.22;;
2365;;;0.95;78.39;;;;;0.95;79.25;;
2366;;;0.95;78.42;;;;;0.95;79.29;;
2367;;;0.95;78.46;;;;;0.95;79.32;;
2368;;;0.95;78.56;;;;;0.95;79.42;;
2369;;;0.95;78.59;;;;;0.95;79.46;;
2370;;;0.95;78.63;;;;;0.95;79.49;;
2371;;;0.95;78.71;;;;;0.95;79.58;;
2372;;;0.95;78.80;;;;;0.95;79.67;;
2373;;;0.95;78.89;;;;;0.95;79.76;;
2374;;;0.95;78.98;;;;;0.95;79.85;;
2375;;;0.95;79.07;;;;;0.95;79.95;;
2376;;;0.95;79.16;;;;;0.95;80.04;;
2377;;;0.95;79.44;;;;;0.95;80.32;;
2378;;;0.95;79.54;;;;;0.95;80.42;;
2379;;;0.95;79.58;;;;;0.95;80.46;;
2380;;;0.95;79.61;;;;;0.95;80.49;;
2381;;;0.95;79.71;;;;;0.95;80.59;;
2382;;;0.95;79.81;;;;;0.95;80.70;;
2383;;;0.95;79.85;;;;;0.95;80.73;;
2384;;;0.95;79.88;;;;;0.95;80.77;;
2385;;;0.95;79.90;;;;;0.95;80.79;;
2386;;;0.95;79.93;;;;;0.95;80.82;;
2387;;;0.95;80.02;;;;;0.95;80.91;;
2388;;;0.95;80.11;;;;;0.95;81.00;;
2389;;;0.95;80.13;;;;;0.95;81.02;;
2390;;;0.95;80.16;;;;;0.95;81.05;;
2391;;;0.95;80.25;;;;;0.95;81.14;;
2392;;;0.95;80.35;;;;;0.95;81.23;;
2393;;;0.95;80.38;;;;;0.95;81.27;;
2394;;;0.95;80.48;;;;;0.95;81.37;;
2395;;;0.95;80.51;;;;;0.95;81.40;;
2396;;;0.95;80.55;;;;;0.95;81.44;;
2397;;;0.95;80.58;;;;;0.95;81.47;;
2398;;;0.95;80.61;;;;;0.95;81.51;;
2399;;;0.95;80.65;;;;;0.95;81.54;;
2400;;;0.95;80.68;;;;;0.95;81.58;;
2401;;;0.95;80.78;;;;;0.95;81.68;;
2402;;;0.95;80.88;;;;;0.95;81.78;;
2403;;;0.95;80.98;;;;;0.95;81.89;;
2404;;;0.95;81.08;;;;;0.95;81.99;;
2405;;;0.95;81.19;;;;;0.95;82.09;;
2406;;;0.95;81.29;;;;;0.95;82.19;;
2407;;;0.95;81.39;;;;;0.95;82.30;;
2408;;;0.95;81.49;;;;;0.95;82.40;;
2409;;;0.95;81.59;;;;;0.95;82.51;;
2410;;;0.95;81.69;;;;;0.95;82.61;;
2411;;;0.95;81.73;;;;;0.95;82.64;;
2412;;;0.95;81.76;;;;;0.95;82.68;;
2413;;;0.95;81.86;;;;;0.95;82.78;;
2414;;;0.95;81.96;;;;;0.95;82.88;;
2415;;;0.95;81.99;;;;;0.95;82.92;;
2416;;;0.95;82.03;;;;;0.95;82.95;;
2417;;;0.95;82.12;;;;;0.95;83.04;;
2418;;;0.95;82.21;;;;;0.95;83.14;;
2419;;;0.95;82.30;;;;;0.95;83.23;;
2420;;;0.95;82.40;;;;;0.95;83.33;;
2421;;;0.95;82.49;;;;;0.95;83.42;;
2422;;;0.95;82.58;;;;;0.95;83.52;;
2423;;;0.95;82.68;;;;;0.95;83.61;;
2424;;;0.95;82.77;;;;;0.95;83.71;;
2425;;;0.95;82.87;;;;;0.95;83.81;;
2426;;;0.95;82.97;;;;;0.95;83.91;;
2427;;;0.95;83.00;;;;;0.95;83.95;;
2428;;;0.95;83.04;;;;;0.95;83.98;;
2429;;;0.95;83.14;;;;;0.95;84.08;;
2430;;;0.95;83.24;;;;;0.95;84.18;;
2431;;;0.95;83.27;;;;;0.95;84.22;;
2432;;;0.95;83.31;;;;;0.95;84.25;;
2433;;;0.95;83.34;;;;;0.95;84.29;;
2434;;;0.95;83.37;;;;;0.95;84.32;;
2435;;;0.95;83.41;;;;;0.95;84.36;;
2436;;;0.95;83.44;;;;;0.95;84.39;;
2437;;;0.95;83.54;;;;;0.95;84.50;;
2438;;;0.95;83.64;;;;;0.95;84.60;;
2439;;;0.95;83.74;;;;;0.95;84.70;;
2440;;;0.95;83.84;;;;;0.95;84.80;;
2441;;;0.95;83.94;;;;;0.95;84.91;;
2442;;;0.95;84.05;;;;;0.95;85.01;;
2443;;;0.95;84.08;;;;;0.95;85.04;;
2444;;;0.95;84.11;;;;;0.95;85.08;;
2445;;;0.95;84.14;;;;;0.95;85.11;;
2446;;;0.95;84.16;;;;;0.95;85.13;;
2447;;;0.95;84.26;;;;;0.95;85.23;;
2448;;;0.95;84.35;;;;;0.95;85.32;;
2449;;;0.95;84.38;;;;;0.95;85.35;;
2450;;;0.95;84.40;;;;;0.95;85.37;;
2451;;;0.95;84.50;;;;;0.95;85.47;;
2452;;;0.95;84.59;;;;;0.95;85.56;;
2453;;;0.95;84.62;;;;;0.95;85.59;;
2454;;;0.95;84.64;;;;;0.95;85.62;;
2455;;;0.95;84.67;;;;;0.95;85.64;;
2456;;;0.95;84.69;;;;;0.95;85.67;;
2457;;;0.95;84.72;;;;;0.95;85.69;;
2458;;;0.95;84.74;;;;;0.95;85.72;;
2459;;;0.95;84.77;;;;;0.95;85.75;;
2460;;;0.95;84.79;;;;;0.95;85.77;;
2461;;;0.95;84.89;;;;;0.95;85.87;;
2462;;;0.95;84.98;;;;;0.95;85.96;;
2463;;;0.95;85.08;;;;;0.95;86.06;;
2464;;;0.95;85.17;;;;;0.95;86.15;;
2465;;;0.95;85.26;;;;;0.95;86.25;;
2466;;;0.95;85.36;;;;;0.95;86.35;;
2467;;;0.95;85.55;;;;;0.95;86.53;;
2468;;;0.95;85.57;;;;;0.95;86.56;;
2469;;;0.95;85.60;;;;;0.95;86.59;;
2470;;;0.95;85.62;;;;;0.95;86.61;;
2471;;;0.95;85.65;;;;;0.95;86.64;;
2472;;;0.95;85.67;;;;;0.95;86.66;;
2473;;;0.95;85.70;;;;;0.95;86.69;;
2474;;;0.95;85.72;;;;;0.95;86.72;;
2475;;;0.95;85.75;;;;;0.95;86.74;;
2476;;;0.95;85.77;;;;;0.95;86.77;;
2477;;;0.95;85.80;;;;;0.95;86.79;;
2478;;;0.95;85.89;;;;;0.95;86.89;;
2479;;;0.95;85.99;;;;;0.95;86.99;;
2480;;;0.95;86.08;;;;;0.95;87.08;;
2481;;;0.95;86.11;;;;;0.95;87.11;;
2482;;;0.95;86.20;;;;;0.95;87.20;;
2483;;;0.95;86.30;;;;;0.95;87.30;;
2484;;;0.95;86.32;;;;;0.95;87.33;;
2485;;;0.95;86.35;;;;;0.95;87.35;;
2486;;;0.95;86.37;;;;;0.95;87.38;;
2487;;;0.95;86.40;;;;;0.95;87.41;;
2488;;;0.95;86.42;;;;;0.95;87.43;;
2489;;;0.95;86.45;;;;;0.95;87.46;;
2490;;;0.95;86.47;;;;;0.95;87.48;;
2491;;;0.95;86.50;;;;;0.95;87.51;;
2492;;;0.95;86.59;;;;;0.95;87.61;;
2493;;;0.95;86.62;;;;;0.95;87.63;;
2494;;;0.95;86.71;;;;;0.95;87.73;;
2495;;;0.95;86.81;;;;;0.95;87.82;;
2496;;;0.95;86.83;;;;;0.95;87.85;;
2497;;;0.95;86.86;;;;;0.95;87.88;;
2498;;;0.95;86.88;;;;;0.95;87.90;;
2499;;;0.95;86.91;;;;;0.95;87.93;;
2500;;;0.95;87.00;;;;;0.95;88.02;;
2501;;;0.95;87.03;;;;;0.95;88.05;;
2502;;;0.95;87.12;;;;;0.95;88.15;;
2503;;;0.95;87.15;;;;;0.95;88.17;;
2504;;;0.95;87.17;;;;;0.95;88.20;;
2505;;;0.95;87.20;;;;;0.95;88.23;;
2506;;;0.95;87.23;;;;;0.95;88.25;;
2507;;;0.95;87.25;;;;;0.95;88.28;;
2508;;;0.95;87.34;;;;;0.95;88.37;;
2509;;;0.95;87.44;;;;;0.95;88.47;;
2510;;;0.95;87.53;;;;;0.95;88.57;;
2511;;;0.95;87.63;;;;;0.95;88.66;;
2512;;;0.95;87.65;;;;;0.95;88.69;;
2513;;;0.95;87.68;;;;;0.95;88.71;;
2514;;;0.95;87.70;;;;;0.95;88.74;;
2515;;;0.95;87.73;;;;;0.95;88.77;;
2516;;;0.95;87.82;;;;;0.95;88.86;;
2517;;;0.95;87.92;;;;;0.95;88.96;;
2518;;;0.95;88.01;;;;;0.95;89.06;;
2519;;;0.95;88.11;;;;;0.95;89.15;;
2520;;;0.95;88.13;;;;;0.95;89.18;;
2521;;;0.95;88.16;;;;;0.95;89.21;;
2522;;;0.95;88.18;;;;;0.95;89.23;;
2523;;;0.95;88.21;;;;;0.95;89.26;;
2524;;;0.95;88.23;;;;;0.95;89.28;;
2525;;;0.95;88.26;;;;;0.95;89.31;;
2526;;;0.95;88.28;;;;;0.95;89.34;;
2527;;;0.95;88.31;;;;;0.95;89.36;;
2528;;;0.95;88.33;;;;;0.95;89.39;;
2529;;;0.95;88.36;;;;;0.95;89.41;;
2530;;;0.95;88.38;;;;;0.95;89.44;;
2531;;;0.95;88.41;;;;;0.95;89.47;;
2532;;;0.95;88.44;;;;;0.95;89.49;;
2533;;;0.95;88.46;;;;;0.95;89.52;;
2534;;;0.95;88.49;;;;;0.95;89.54;;
2535;;;0.95;88.51;;;;;0.95;89.57;;
2536;;;0.95;88.54;;;;;0.95;89.60;;
2537;;;0.95;88.56;;;;;0.95;89.62;;
2538;;;0.95;88.59;;;;;0.95;89.65;;
2539;;;0.95;88.61;;;;;0.95;89.68;;
2540;;;0.95;88.64;;;;;0.95;89.70;;
2541;;;0.95;88.66;;;;;0.95;89.73;;
2542;;;0.95;88.69;;;;;0.95;89.75;;
2543;;;0.95;88.71;;;;;0.95;89.78;;
2544;;;0.95;88.81;;;;;0.95;89.87;;
2545;;;0.95;88.83;;;;;0.95;89.90;;
2546;;;0.95;88.92;;;;;0.95;89.99;;
2547;;;0.95;88.95;;;;;0.95;90.02;;
2548;;;0.95;88.97;;;;;0.95;90.05;;
2549;;;0.95;89.00;;;;;0.95;90.07;;
2550;;;0.95;89.02;;;;;0.95;90.10;;
2551;;;0.95;89.05;;;;;0.95;90.12;;
2552;;;0.95;89.07;;;;;0.95;90.15;;
2553;;;0.95;89.10;;;;;0.95;90.18;;
2554;;;0.95;89.19;;;;;0.95;90.27;;
2555;;;0.95;89.22;;;;;0.95;90.30;;
2556;;;0.95;89.24;;;;;0.95;90.32;;
2557;;;0.95;89.27;;;;;0.95;90.35;;
2558;;;0.95;89.29;;;;;0.95;90.37;;
2559;;;0.95;89.32;;;;;0.95;90.40;;
2560;;;0.95;89.41;;;;;0.95;90.49;;
2561;;;0.95;89.44;;;;;0.95;90.52;;
2562;;;0.95;89.53;;;;;0.95;90.61;;
2563;;;0.95;89.62;;;;;0.95;90.71;;
2564;;;0.95;89.65;;;;;0.95;90.73;;
2565;;;0.95;89.67;;;;;0.95;90.76;;
2566;;;0.95;89.70;;;;;0.95;90.79;;
2567;;;0.95;89.72;;;;;0.95;90.81;;
2568;;;0.95;89.81;;;;;0.95;90.91;;
2569;;;0.95;89.84;;;;;0.95;90.93;;
2570;;;0.95;89.93;;;;;0.95;91.03;;
2571;;;0.95;89.96;;;;;0.95;91.05;;
2572;;;0.95;89.98;;;;;0.95;91.08;;
2573;;;0.95;90.01;;;;;0.95;91.11;;
2574;;;0.95;90.03;;;;;0.95;91.13;;
2575;;;0.95;90.06;;;;;0.95;91.16;;
2576;;;0.95;90.08;;;;;0.95;91.18;;
2577;;;0.95;90.11;;;;;0.95;91.21;;
2578;;;0.95;90.13;;;;;0.95;91.24;;
2579;;;0.95;90.16;;;;;0.95;91.26;;
2580;;;0.95;90.19;;;;;0.95;91.29;;
2581;;;0.95;90.21;;;;;0.95;91.32;;
2582;;;0.95;90.24;;;;;0.95;91.34;;
2583;;;0.95;90.26;;;;;0.95;91.37;;
2584;;;0.95;90.29;;;;;0.95;91.39;;
2585;;;0.95;90.31;;;;;0.95;91.42;;
2586;;;0.95;90.34;;;;;0.95;91.45;;
2587;;;0.95;90.36;;;;;0.95;91.47;;
2588;;;0.95;90.39;;;;;0.95;91.50;;
2589;;;0.95;90.41;;;;;0.95;91.52;;
2590;;;0.95;90.44;;;;;0.95;91.55;;
2591;;;0.95;90.46;;;;;0.95;91.58;;
2592;;;0.95;90.56;;;;;0.95;91.67;;
2593;;;0.95;90.58;;;;;0.95;91.70;;
2594;;;0.95;90.67;;;;;0.95;91.79;;
2595;;;0.95;90.77;;;;;0.95;91.89;;
2596;;;0.95;90.86;;;;;0.95;91.98;;
2597;;;0.95;90.95;;;;;0.95;92.08;;
2598;;;0.95;91.05;;;;;0.95;92.17;;
2599;;;0.95;91.14;;;;;0.95;92.26;;
2600;;;0.95;91.17;;;;;0.95;92.29;;
2601;;;0.95;91.19;;;;;0.95;92.32;;
2602;;;0.95;91.22;;;;;0.95;92.34;;
2603;;;0.95;91.24;;;;;0.95;92.37;;
2604;;;0.95;91.27;;;;;0.95;92.39;;
2605;;;0.95;91.29;;;;;0.95;92.42;;
2606;;;0.95;91.38;;;;;0.95;92.51;;
2607;;;0.95;91.48;;;;;0.95;92.61;;
2608;;;0.95;91.50;;;;;0.95;92.64;;
2609;;;0.95;91.53;;;;;0.95;92.66;;
2610;;;0.95;91.62;;;;;0.95;92.76;;
2611;;;0.95;91.71;;;;;0.95;92.85;;
2612;;;0.95;91.81;;;;;0.95;92.95;;
2613;;;0.95;91.90;;;;;0.95;93.04;;
2614;;;0.95;92.01;;;;;0.95;93.15;;
2615;;;0.95;92.12;;;;;0.95;93.26;;
2616;;;0.95;92.22;;;;;0.95;93.37;;
2617;;;0.95;92.32;;;;;0.95;93.47;;
2618;;;0.95;92.42;;;;;0.95;93.58;;
2619;;;0.95;92.53;;;;;0.95;93.69;;
2620;;;0.95;92.56;;;;;0.95;93.72;;
2621;;;0.95;92.58;;;;;0.95;93.74;;
2622;;;0.95;92.68;;;;;0.95;93.84;;
2623;;;0.95;92.77;;;;;0.95;93.93;;
2624;;;0.95;92.79;;;;;0.95;93.96;;
2625;;;0.95;92.82;;;;;0.95;93.99;;
2626;;;0.95;92.91;;;;;0.95;94.08;;
2627;;;0.95;93.01;;;;;0.95;94.18;;
2628;;;0.95;93.10;;;;;0.95;94.27;;
2629;;;0.95;93.19;;;;;0.95;94.37;;
2630;;;0.95;93.30;;;;;0.95;94.48;;
2631;;;0.95;93.41;;;;;0.95;94.59;;
2632;;;0.95;93.50;;;;;0.95;94.68;;
2633;;;0.95;93.60;;;;;0.95;94.78;;
2634;;;0.95;93.70;;;;;0.95;94.89;;
2635;;;0.95;93.81;;;;;0.95;95.00;;
2636;;;0.95;93.84;;;;;0.95;95.03;;
2637;;;0.95;93.86;;;;;0.95;95.06;;
2638;;;0.95;93.89;;;;;0.95;95.08;;
2639;;;0.95;93.91;;;;;0.95;95.11;;
2640;;;0.95;93.94;;;;;0.95;95.13;;
2641;;;0.95;93.96;;;;;0.95;95.16;;
2642;;;0.95;93.99;;;;;0.95;95.19;;
2643;;;0.95;94.01;;;;;0.95;95.21;;
2644;;;0.95;94.04;;;;;0.95;95.24;;
2645;;;0.95;94.07;;;;;0.95;95.26;;
2646;;;0.95;94.09;;;;;0.95;95.29;;
2647;;;0.95;94.12;;;;;0.95;95.32;;
2648;;;0.95;94.14;;;;;0.95;95.34;;
2649;;;0.95;94.17;;;;;0.95;95.37;;
2650;;;0.95;94.26;;;;;0.95;95.46;;
2651;;;0.95;94.29;;;;;0.95;95.49;;
2652;;;0.95;94.31;;;;;0.95;95.52;;
2653;;;0.95;94.34;;;;;0.95;95.54;;
2654;;;0.95;94.36;;;;;0.95;95.57;;
2655;;;0.95;94.39;;;;;0.95;95.60;;
2656;;;0.95;94.41;;;;;0.95;95.62;;
2657;;;0.95;94.44;;;;;0.95;95.65;;
2658;;;0.95;94.46;;;;;0.95;95.67;;
2659;;;0.95;94.49;;;;;0.95;95.70;;
2660;;;0.95;94.60;;;;;0.95;95.81;;
2661;;;0.95;94.71;;;;;0.95;95.93;;
2662;;;0.95;94.75;;;;;0.95;95.97;;
2663;;;0.95;94.79;;;;;0.95;96.01;;
2664;;;0.95;94.90;;;;;0.95;96.13;;
2665;;;0.95;95.01;;;;;0.95;96.24;;
2666;;;0.95;95.05;;;;;0.95;96.28;;
2667;;;0.95;95.10;;;;;0.95;96.32;;
2668;;;0.95;95.14;;;;;0.95;96.37;;
2669;;;0.95;95.18;;;;;0.95;96.41;;
2670;;;0.95;95.22;;;;;0.95;96.45;;
2671;;;0.95;95.26;;;;;0.95;96.49;;
2672;;;0.95;95.30;;;;;0.95;96.54;;
2673;;;0.95;95.34;;;;;0.95;96.58;;
2674;;;0.95;95.38;;;;;0.95;96.62;;
2675;;;0.95;95.42;;;;;0.95;96.66;;
2676;;;0.95;95.53;;;;;0.95;96.77;;
2677;;;0.95;95.64;;;;;0.95;96.89;;
2678;;;0.95;95.76;;;;;0.95;97.00;;
2679;;;0.95;95.87;;;;;0.95;97.11;;
2680;;;0.95;95.98;;;;;0.95;97.23;;
2681;;;0.95;96.09;;;;;0.95;97.34;;
2682;;;0.95;96.20;;;;;0.95;97.46;;
2683;;;0.95;96.31;;;;;0.95;97.57;;
2684;;;0.95;96.35;;;;;0.95;97.61;;
2685;;;0.95;96.39;;;;;0.95;97.65;;
2686;;;0.95;96.44;;;;;0.95;97.70;;
2687;;;0.95;96.48;;;;;0.95;97.74;;
2688;;;0.95;96.52;;;;;0.95;97.78;;
2689;;;0.95;96.56;;;;;0.95;97.82;;
2690;;;0.95;96.60;;;;;0.95;97.87;;
2691;;;0.95;96.64;;;;;0.95;97.91;;
2692;;;0.95;96.75;;;;;0.95;98.02;;
2693;;;0.95;96.86;;;;;0.95;98.14;;
2694;;;0.95;96.91;;;;;0.95;98.18;;
2695;;;0.95;96.95;;;;;0.95;98.22;;
2696;;;0.95;96.99;;;;;0.95;98.26;;
2697;;;0.95;97.10;;;;;0.95;98.38;;
2698;;;0.95;97.14;;;;;0.95;98.42;;
2699;;;0.95;97.18;;;;;0.95;98.46;;
2700;;;0.95;97.28;;;;;0.95;98.56;;
2701;;;0.95;97.37;;;;;0.95;98.66;;
2702;;;0.95;97.48;;;;;0.95;98.77;;
2703;;;0.95;97.59;;;;;0.95;98.89;;
2704;;;0.95;97.70;;;;;0.95;99.00;;
2705;;;0.95;97.80;;;;;0.95;99.10;;
2706;;;0.95;97.91;;;;;0.95;99.21;;
2707;;;0.95;98.02;;;;;0.95;99.32;;
2708;;;0.95;98.04;;;;;0.95;99.35;;
2709;;;0.95;98.07;;;;;0.95;99.38;;
2710;;;0.95;98.17;;;;;0.95;99.48;;
2711;;;0.95;98.26;;;;;0.95;99.58;;
2712;;;0.95;98.29;;;;;0.95;99.61;;
2713;;;0.95;98.32;;;;;0.95;99.63;;
2714;;;0.95;98.41;;;;;0.95;99.73;;
2715;;;0.95;98.51;;;;;0.95;99.83;;
2716;;;0.95;98.60;;;;;0.95;99.93;;
2717;;;0.95;98.70;;;;;0.95;100.03;;
2718;;;0.95;98.81;;;;;0.95;100.14;;
2719;;;0.95;98.91;;;;;0.95;100.24;;
2720;;;0.95;99.00;;;;;0.95;100.34;;
2721;;;0.95;99.10;;;;;0.95;100.44;;
2722;;;0.95;99.21;;;;;0.95;100.55;;
2723;;;0.95;99.32;;;;;0.95;100.67;;
2724;;;0.95;99.35;;;;;0.95;100.69;;
2725;;;0.95;99.37;;;;;0.95;100.72;;
2726;;;0.95;99.40;;;;;0.95;100.75;;
2727;;;0.95;99.43;;;;;0.95;100.78;;
2728;;;0.95;99.45;;;;;0.95;100.80;;
2729;;;0.95;99.48;;;;;0.95;100.83;;
2730;;;0.95;99.58;;;;;0.95;100.93;;
2731;;;0.95;99.60;;;;;0.95;100.96;;
2732;;;0.95;99.64;;;;;0.95;101.00;;
2733;;;0.95;99.69;;;;;0.95;101.04;;
2734;;;0.95;99.73;;;;;0.95;101.09;;
2735;;;0.95;99.77;;;;;0.95;101.13;;
2736;;;0.95;99.81;;;;;0.95;101.17;;
2737;;;0.95;99.85;;;;;0.95;101.22;;
2738;;;0.95;99.89;;;;;0.95;101.26;;
2739;;;0.95;99.94;;;;;0.95;101.30;;
2740;;;0.95;100.05;;;;;0.95;101.41;;
2741;;;0.95;100.16;;;;;0.95;101.53;;
2742;;;0.95;100.20;;;;;0.95;101.57;;
2743;;;0.95;100.24;;;;;0.95;101.61;;
2744;;;0.95;100.35;;;;;0.95;101.73;;
2745;;;0.95;100.46;;;;;0.95;101.84;;
2746;;;0.95;100.50;;;;;0.95;101.88;;
2747;;;0.95;100.55;;;;;0.95;101.93;;
2748;;;0.95;100.66;;;;;0.95;102.04;;
2749;;;0.95;100.77;;;;;0.95;102.16;;
2750;;;0.95;100.81;;;;;0.95;102.20;;
2751;;;0.96;100.85;;;;;0.96;102.24;;
2752;;;0.96;100.89;;;;;0.96;102.28;;
2753;;;0.96;101.01;;;;;0.96;102.40;;
2754;;;0.96;101.05;;;;;0.96;102.44;;
2755;;;0.96;101.09;;;;;0.96;102.48;;
2756;;;0.96;101.19;;;;;0.96;102.58;;
2757;;;0.96;101.28;;;;;0.96;102.68;;
2758;;;0.96;101.40;;;;;0.96;102.80;;
2759;;;0.96;101.51;;;;;0.96;102.91;;
2760;;;0.96;101.61;;;;;0.96;103.01;;
2761;;;0.96;101.70;;;;;0.96;103.11;;
2762;;;0.96;101.82;;;;;0.96;103.23;;
2763;;;0.96;101.93;;;;;0.96;103.34;;
2764;;;0.96;102.04;;;;;0.96;103.46;;
2765;;;0.96;102.15;;;;;0.96;103.57;;
2766;;;0.96;102.20;;;;;0.96;103.62;;
2767;;;0.96;102.31;;;;;0.96;103.73;;
2768;;;0.96;102.42;;;;;0.96;103.85;;
2769;;;0.96;102.53;;;;;0.96;103.96;;
2770;;;0.96;102.58;;;;;0.96;104.01;;
2771;;;0.96;102.62;;;;;0.96;104.05;;
2772;;;0.96;102.71;;;;;0.96;104.15;;
2773;;;0.96;102.74;;;;;0.96;104.18;;
2774;;;0.96;102.95;;;;;0.96;104.40;;
2775;;;0.96;103.05;;;;;0.96;104.50;;
2776;;;0.96;103.15;;;;;0.96;104.60;;
2777;;;0.96;103.25;;;;;0.96;104.70;;
2778;;;0.96;103.36;;;;;0.96;104.81;;
2779;;;0.96;103.40;;;;;0.96;104.86;;
2780;;;0.96;103.44;;;;;0.96;104.90;;
2781;;;0.96;103.49;;;;;0.96;104.94;;
2782;;;0.96;103.53;;;;;0.96;104.99;;
2783;;;0.96;103.63;;;;;0.96;105.09;;
2784;;;0.96;103.66;;;;;0.96;105.12;;
2785;;;0.96;103.76;;;;;0.96;105.22;;
2786;;;0.96;103.86;;;;;0.96;105.32;;
2787;;;0.96;103.96;;;;;0.96;105.42;;
2788;;;0.96;104.06;;;;;0.96;105.53;;
2789;;;0.96;104.16;;;;;0.96;105.63;;
2790;;;0.96;104.26;;;;;0.96;105.74;;
2791;;;0.96;104.29;;;;;0.96;105.76;;
2792;;;0.96;104.31;;;;;0.96;105.79;;
2793;;;0.96;104.41;;;;;0.96;105.89;;
2794;;;0.96;104.51;;;;;0.96;106.00;;
2795;;;0.96;104.54;;;;;0.96;106.02;;
2796;;;0.96;104.57;;;;;0.96;106.05;;
2797;;;0.96;104.66;;;;;0.96;106.15;;
2798;;;0.96;104.76;;;;;0.96;106.26;;
2799;;;0.96;104.88;;;;;0.96;106.37;;
2800;;;0.96;104.99;;;;;0.96;106.49;;
2801;;;0.96;105.03;;;;;0.96;106.53;;
2802;;;0.96;105.07;;;;;0.96;106.58;;
2803;;;0.96;105.19;;;;;0.96;106.69;;
2804;;;0.96;105.30;;;;;0.96;106.81;;
2805;;;0.96;105.34;;;;;0.96;106.86;;
2806;;;0.96;105.39;;;;;0.96;106.90;;
2807;;;0.96;105.50;;;;;0.96;107.02;;
2808;;;0.96;105.61;;;;;0.96;107.13;;
2809;;;0.96;105.65;;;;;0.96;107.18;;
2810;;;0.96;105.70;;;;;0.96;107.22;;
2811;;;0.96;105.81;;;;;0.96;107.34;;
2812;;;0.96;105.92;;;;;0.96;107.45;;
2813;;;0.96;105.97;;;;;0.96;107.50;;
2814;;;0.96;106.01;;;;;0.96;107.54;;
2815;;;0.96;106.11;;;;;0.96;107.65;;
2816;;;0.96;106.21;;;;;0.96;107.75;;
2817;;;0.96;106.32;;;;;0.96;107.86;;
2818;;;0.96;106.44;;;;;0.96;107.98;;
2819;;;0.96;106.54;;;;;0.96;108.08;;
2820;;;0.96;106.64;;;;;0.96;108.19;;
2821;;;0.96;106.75;;;;;0.96;108.31;;
2822;;;0.96;106.87;;;;;0.96;108.43;;
2823;;;0.96;106.90;;;;;0.96;108.45;;
2824;;;0.96;106.92;;;;;0.96;108.48;;
2825;;;0.96;106.95;;;;;0.96;108.51;;
2826;;;0.96;106.98;;;;;0.96;108.54;;
2827;;;0.96;107.01;;;;;0.96;108.57;;
2828;;;0.96;107.04;;;;;0.96;108.60;;
2829;;;0.96;107.14;;;;;0.96;108.70;;
2830;;;0.96;107.24;;;;;0.96;108.81;;
2831;;;0.96;107.34;;;;;0.96;108.91;;
2832;;;0.96;107.44;;;;;0.96;109.02;;
2833;;;0.96;107.54;;;;;0.96;109.13;;
2834;;;0.96;107.65;;;;;0.96;109.23;;
2835;;;0.96;107.75;;;;;0.96;109.34;;
2836;;;0.96;107.85;;;;;0.96;109.44;;
2837;;;0.96;107.95;;;;;0.96;109.55;;
2838;;;0.96;108.06;;;;;0.96;109.65;;
2839;;;0.96;108.08;;;;;0.96;109.68;;
2840;;;0.96;108.11;;;;;0.96;109.71;;
2841;;;0.96;108.14;;;;;0.96;109.74;;
2842;;;0.96;108.17;;;;;0.96;109.77;;
2843;;;0.96;108.20;;;;;0.96;109.80;;
2844;;;0.96;108.23;;;;;0.96;109.83;;
2845;;;0.96;108.25;;;;;0.96;109.86;;
2846;;;0.96;108.28;;;;;0.96;109.89;;
2847;;;0.96;108.32;;;;;0.96;109.93;;
2848;;;0.96;108.37;;;;;0.96;109.97;;
2849;;;0.96;108.41;;;;;0.96;110.02;;
2850;;;0.96;108.45;;;;;0.96;110.06;;
2851;;;0.96;108.49;;;;;0.96;110.11;;
2852;;;0.96;108.61;;;;;0.96;110.22;;
2853;;;0.96;108.65;;;;;0.96;110.27;;
2854;;;0.96;108.69;;;;;0.96;110.31;;
2855;;;0.96;108.74;;;;;0.96;110.36;;
2856;;;0.96;108.78;;;;;0.96;110.40;;
2857;;;0.96;108.82;;;;;0.96;110.44;;
2858;;;0.96;108.87;;;;;0.96;110.49;;
2859;;;0.96;108.90;;;;;0.96;110.52;;
2860;;;0.96;108.92;;;;;0.96;110.55;;
2861;;;0.96;108.95;;;;;0.96;110.58;;
2862;;;0.96;108.98;;;;;0.96;110.61;;
2863;;;0.96;109.01;;;;;0.96;110.63;;
2864;;;0.96;109.04;;;;;0.96;110.66;;
2865;;;0.96;109.07;;;;;0.96;110.69;;
2866;;;0.96;109.10;;;;;0.96;110.72;;
2867;;;0.96;109.21;;;;;0.96;110.84;;
2868;;;0.96;109.33;;;;;0.96;110.96;;
2869;;;0.96;109.37;;;;;0.96;111.01;;
2870;;;0.96;109.42;;;;;0.96;111.05;;
2871;;;0.96;109.53;;;;;0.96;111.17;;
2872;;;0.96;109.65;;;;;0.96;111.29;;
2873;;;0.96;109.69;;;;;0.96;111.33;;
2874;;;0.96;109.74;;;;;0.96;111.38;;
2875;;;0.96;109.84;;;;;0.96;111.48;;
2876;;;0.96;109.94;;;;;0.96;111.59;;
2877;;;0.96;110.06;;;;;0.96;111.71;;
2878;;;0.96;110.16;;;;;0.96;111.81;;
2879;;;0.96;110.26;;;;;0.96;111.91;;
2880;;;0.96;110.36;;;;;0.96;112.02;;
2881;;;0.96;110.48;;;;;0.96;112.14;;
2882;;;0.96;110.59;;;;;0.96;112.26;;
2883;;;0.96;110.70;;;;;0.96;112.36;;
2884;;;0.96;110.81;;;;;0.96;112.48;;
2885;;;0.96;110.86;;;;;0.96;112.53;;
2886;;;0.96;110.98;;;;;0.96;112.64;;
2887;;;0.96;111.09;;;;;0.96;112.76;;
2888;;;0.96;111.24;;;;;0.96;112.91;;
2889;;;0.96;111.28;;;;;0.96;112.96;;
2890;;;0.96;111.31;;;;;0.96;112.99;;
2891;;;0.96;111.34;;;;;0.96;113.02;;
2892;;;0.96;111.45;;;;;0.96;113.13;;
2893;;;0.96;111.55;;;;;0.96;113.23;;
2894;;;0.96;111.58;;;;;0.96;113.26;;
2895;;;0.96;111.61;;;;;0.96;113.29;;
2896;;;0.96;111.71;;;;;0.96;113.40;;
2897;;;0.96;111.81;;;;;0.96;113.51;;
2898;;;0.96;111.84;;;;;0.96;113.54;;
2899;;;0.96;111.87;;;;;0.96;113.57;;
2900;;;0.96;111.98;;;;;0.96;113.67;;
2901;;;0.96;112.08;;;;;0.96;113.78;;
2902;;;0.96;112.11;;;;;0.96;113.81;;
2903;;;0.96;112.14;;;;;0.96;113.84;;
2904;;;0.96;112.24;;;;;0.96;113.94;;
2905;;;0.96;112.34;;;;;0.96;114.05;;
2906;;;0.96;112.37;;;;;0.96;114.08;;
2907;;;0.96;112.40;;;;;0.96;114.11;;
2908;;;0.96;112.43;;;;;0.96;114.14;;
2909;;;0.96;112.46;;;;;0.96;114.17;;
2910;;;0.96;112.49;;;;;0.96;114.20;;
2911;;;0.96;112.52;;;;;0.96;114.23;;
2912;;;0.96;112.55;;;;;0.96;114.26;;
2913;;;0.96;112.58;;;;;0.96;114.29;;
2914;;;0.96;112.62;;;;;0.96;114.33;;
2915;;;0.96;112.66;;;;;0.96;114.38;;
2916;;;0.96;112.71;;;;;0.96;114.42;;
2917;;;0.96;112.75;;;;;0.96;114.47;;
2918;;;0.96;112.85;;;;;0.96;114.58;;
2919;;;0.96;112.96;;;;;0.96;114.68;;
2920;;;0.96;113.08;;;;;0.96;114.80;;
2921;;;0.96;113.19;;;;;0.96;114.92;;
2922;;;0.96;113.31;;;;;0.96;115.05;;
2923;;;0.96;113.43;;;;;0.96;115.17;;
2924;;;0.96;113.55;;;;;0.96;115.29;;
2925;;;0.96;113.67;;;;;0.96;115.41;;
2926;;;0.96;113.71;;;;;0.96;115.46;;
2927;;;0.96;113.83;;;;;0.96;115.58;;
2928;;;0.96;113.87;;;;;0.96;115.62;;
2929;;;0.96;113.92;;;;;0.96;115.67;;
2930;;;0.96;113.96;;;;;0.96;115.71;;
2931;;;0.96;114.01;;;;;0.96;115.76;;
2932;;;0.96;114.05;;;;;0.96;115.80;;
2933;;;0.96;114.09;;;;;0.96;115.85;;
2934;;;0.96;114.20;;;;;0.96;115.95;;
2935;;;0.96;114.30;;;;;0.96;116.06;;
2936;;;0.96;114.42;;;;;0.96;116.18;;
2937;;;0.96;114.54;;;;;0.96;116.30;;
2938;;;0.96;114.64;;;;;0.96;116.41;;
2939;;;0.96;114.75;;;;;0.96;116.52;;
2940;;;0.96;114.87;;;;;0.96;116.64;;
2941;;;0.96;114.99;;;;;0.96;116.76;;
2942;;;0.96;115.03;;;;;0.96;116.81;;
2943;;;0.96;115.07;;;;;0.96;116.85;;
2944;;;0.96;115.12;;;;;0.96;116.90;;
2945;;;0.96;115.16;;;;;0.96;116.94;;
2946;;;0.96;115.20;;;;;0.96;116.99;;
2947;;;0.96;115.25;;;;;0.96;117.04;;
2948;;;0.96;115.29;;;;;0.96;117.08;;
2949;;;0.96;115.34;;;;;0.96;117.13;;
2950;;;0.96;115.38;;;;;0.96;117.17;;
2951;;;0.96;115.42;;;;;0.96;117.22;;
2952;;;0.96;115.47;;;;;0.96;117.26;;
2953;;;0.96;115.51;;;;;0.96;117.31;;
2954;;;0.96;115.63;;;;;0.96;117.43;;
2955;;;0.96;115.75;;;;;0.96;117.55;;
2956;;;0.96;115.87;;;;;0.96;117.67;;
2957;;;0.96;115.99;;;;;0.96;117.79;;
2958;;;0.96;116.11;;;;;0.96;117.92;;
2959;;;0.96;116.23;;;;;0.96;118.04;;
2960;;;0.96;116.27;;;;;0.96;118.09;;
2961;;;0.96;116.39;;;;;0.96;118.21;;
2962;;;0.96;116.50;;;;;0.96;118.32;;
2963;;;0.96;116.61;;;;;0.96;118.43;;
2964;;;0.96;116.71;;;;;0.96;118.53;;
2965;;;0.96;116.82;;;;;0.96;118.64;;
2966;;;0.96;116.94;;;;;0.96;118.77;;
2967;;;0.96;117.06;;;;;0.96;118.89;;
2968;;;0.96;117.18;;;;;0.96;119.01;;
2969;;;0.96;117.30;;;;;0.96;119.14;;
2970;;;0.96;117.41;;;;;0.96;119.24;;
2971;;;0.96;117.52;;;;;0.96;119.35;;
2972;;;0.96;117.63;;;;;0.96;119.46;;
2973;;;0.96;117.73;;;;;0.96;119.57;;
2974;;;0.96;117.84;;;;;0.96;119.68;;
2975;;;0.96;117.95;;;;;0.96;119.79;;
2976;;;0.96;118.07;;;;;0.96;119.91;;
2977;;;0.96;118.17;;;;;0.96;120.02;;
2978;;;0.96;118.20;;;;;0.96;120.05;;
2979;;;0.96;118.23;;;;;0.96;120.08;;
2980;;;0.96;118.34;;;;;0.96;120.19;;
2981;;;0.96;118.37;;;;;0.96;120.22;;
2982;;;0.96;118.48;;;;;0.96;120.33;;
2983;;;0.96;118.59;;;;;0.96;120.44;;
2984;;;0.96;118.70;;;;;0.96;120.55;;
2985;;;0.96;118.81;;;;;0.96;120.66;;
2986;;;0.96;118.85;;;;;0.96;120.70;;
2987;;;0.96;118.89;;;;;0.96;120.75;;
2988;;;0.96;118.94;;;;;0.96;120.79;;
2989;;;0.96;118.98;;;;;0.96;120.84;;
2990;;;0.96;119.10;;;;;0.96;120.96;;
2991;;;0.96;119.22;;;;;0.96;121.08;;
2992;;;0.96;119.27;;;;;0.96;121.13;;
2993;;;0.96;119.31;;;;;0.96;121.17;;
2994;;;0.96;119.36;;;;;0.96;121.22;;
2995;;;0.96;119.40;;;;;0.96;121.26;;
2996;;;0.96;119.44;;;;;0.96;121.31;;
2997;;;0.96;119.49;;;;;0.96;121.35;;
2998;;;0.96;119.61;;;;;0.96;121.48;;
2999;;;0.96;119.73;;;;;0.96;121.60;;
3000;;;0.96;119.85;;;;;0.96;121.73;;
3001;;;0.96;119.98;;;;;0.96;121.85;;
3002;;;0.96;120.02;;;;;0.96;121.90;;
3003;;;0.96;120.14;;;;;0.96;122.02;;
3004;;;0.96;120.18;;;;;0.96;122.07;;
3005;;;0.96;120.23;;;;;0.96;122.11;;
3006;;;0.96;120.35;;;;;0.96;122.24;;
3007;;;0.96;120.47;;;;;0.96;122.36;;
3008;;;0.96;120.59;;;;;0.96;122.48;;
3009;;;0.96;120.71;;;;;0.96;122.61;;
3010;;;0.96;120.84;;;;;0.96;122.73;;
3011;;;0.96;120.96;;;;;0.96;122.86;;
3012;;;0.96;121.08;;;;;0.96;122.98;;
3013;;;0.96;121.20;;;;;0.96;123.10;;
3014;;;0.96;121.24;;;;;0.96;123.15;;
3015;;;0.96;121.29;;;;;0.96;123.19;;
3016;;;0.96;121.33;;;;;0.96;123.24;;
3017;;;0.96;121.37;;;;;0.96;123.28;;
3018;;;0.96;121.42;;;;;0.96;123.33;;
3019;;;0.96;121.54;;;;;0.96;123.45;;
3020;;;0.96;121.58;;;;;0.96;123.50;;
3021;;;0.96;121.63;;;;;0.96;123.54;;
3022;;;0.96;121.67;;;;;0.96;123.59;;
3023;;;0.96;121.72;;;;;0.96;123.63;;
3024;;;0.96;121.76;;;;;0.96;123.68;;
3025;;;0.96;121.80;;;;;0.96;123.73;;
3026;;;0.96;121.85;;;;;0.96;123.77;;
3027;;;0.96;121.97;;;;;0.96;123.89;;
3028;;;0.96;122.01;;;;;0.96;123.94;;
3029;;;0.96;122.06;;;;;0.96;123.98;;
3030;;;0.96;122.10;;;;;0.96;124.03;;
3031;;;0.96;122.14;;;;;0.96;124.07;;
3032;;;0.96;122.19;;;;;0.96;124.12;;
3033;;;0.96;122.23;;;;;0.96;124.16;;
3034;;;0.96;122.35;;;;;0.96;124.29;;
3035;;;0.96;122.47;;;;;0.96;124.41;;
3036;;;0.96;122.59;;;;;0.96;124.54;;
3037;;;0.96;122.71;;;;;0.96;124.66;;
3038;;;0.96;122.83;;;;;0.96;124.78;;
3039;;;0.96;122.96;;;;;0.96;124.90;;
3040;;;0.96;123.00;;;;;0.96;124.95;;
3041;;;0.96;123.12;;;;;0.96;125.07;;
3042;;;0.96;123.17;;;;;0.96;125.12;;
3043;;;0.96;123.21;;;;;0.96;125.16;;
3044;;;0.96;123.25;;;;;0.96;125.21;;
3045;;;0.96;123.30;;;;;0.96;125.26;;
3046;;;0.96;123.33;;;;;0.96;125.29;;
3047;;;0.96;123.36;;;;;0.96;125.32;;
3048;;;0.96;123.47;;;;;0.96;125.43;;
3049;;;0.96;123.50;;;;;0.96;125.47;;
3050;;;0.96;123.62;;;;;0.96;125.58;;
3051;;;0.96;123.73;;;;;0.96;125.69;;
3052;;;0.96;123.84;;;;;0.96;125.81;;
3053;;;0.96;123.95;;;;;0.96;125.92;;
3054;;;0.96;123.98;;;;;0.96;125.95;;
3055;;;0.96;124.01;;;;;0.96;125.99;;
3056;;;0.96;124.04;;;;;0.96;126.02;;
3057;;;0.96;124.08;;;;;0.96;126.05;;
3058;;;0.96;124.11;;;;;0.96;126.09;;
3059;;;0.96;124.14;;;;;0.96;126.12;;
3060;;;0.96;124.25;;;;;0.96;126.23;;
3061;;;0.96;124.28;;;;;0.96;126.27;;
3062;;;0.96;124.32;;;;;0.96;126.30;;
3063;;;0.96;124.35;;;;;0.96;126.33;;
3064;;;0.96;124.38;;;;;0.96;126.36;;
3065;;;0.96;124.41;;;;;0.96;126.40;;
3066;;;0.96;124.44;;;;;0.96;126.43;;
3067;;;0.96;124.48;;;;;0.96;126.46;;
3068;;;0.96;124.51;;;;;0.96;126.50;;
3069;;;0.96;124.54;;;;;0.96;126.53;;
3070;;;0.96;124.65;;;;;0.96;126.64;;
3071;;;0.96;124.76;;;;;0.96;126.75;;
3072;;;0.96;124.87;;;;;0.96;126.87;;
3073;;;0.96;124.98;;;;;0.96;126.98;;
3074;;;0.96;125.10;;;;;0.96;127.10;;
3075;;;0.96;125.21;;;;;0.96;127.21;;
3076;;;0.96;125.34;;;;;0.96;127.34;;
3077;;;0.96;125.46;;;;;0.96;127.46;;
3078;;;0.96;125.57;;;;;0.96;127.58;;
3079;;;0.96;125.60;;;;;0.96;127.61;;
3080;;;0.96;125.71;;;;;0.96;127.72;;
3081;;;0.96;125.82;;;;;0.96;127.84;;
3082;;;0.96;125.93;;;;;0.96;127.95;;
3083;;;0.96;126.04;;;;;0.96;128.06;;
3084;;;0.96;126.15;;;;;0.96;128.17;;
3085;;;0.96;126.26;;;;;0.96;128.29;;
3086;;;0.96;126.29;;;;;0.96;128.32;;
3087;;;0.96;126.33;;;;;0.96;128.35;;
3088;;;0.96;126.36;;;;;0.96;128.39;;
3089;;;0.96;126.39;;;;;0.96;128.42;;
3090;;;0.96;126.50;;;;;0.96;128.53;;
3091;;;0.96;126.53;;;;;0.96;128.57;;
3092;;;0.96;126.64;;;;;0.96;128.68;;
3093;;;0.96;126.68;;;;;0.96;128.71;;
3094;;;0.96;126.71;;;;;0.96;128.74;;
3095;;;0.96;126.74;;;;;0.96;128.78;;
3096;;;0.96;126.77;;;;;0.96;128.81;;
3097;;;0.96;126.80;;;;;0.96;128.84;;
3098;;;0.96;126.84;;;;;0.96;128.88;;
3099;;;0.96;126.87;;;;;0.96;128.91;;
3100;;;0.96;126.90;;;;;0.96;128.94;;
3101;;;0.96;126.93;;;;;0.96;128.98;;
3102;;;0.96;127.06;;;;;0.96;129.11;;
3103;;;0.96;127.18;;;;;0.96;129.23;;
3104;;;0.96;127.23;;;;;0.96;129.28;;
3105;;;0.96;127.35;;;;;0.96;129.40;;
3106;;;0.96;127.39;;;;;0.96;129.45;;
3107;;;0.96;127.44;;;;;0.96;129.50;;
3108;;;0.96;127.49;;;;;0.96;129.55;;
3109;;;0.96;127.53;;;;;0.96;129.59;;
3110;;;0.96;127.65;;;;;0.96;129.72;;
3111;;;0.96;127.78;;;;;0.96;129.85;;
3112;;;0.96;127.90;;;;;0.96;129.97;;
3113;;;0.96;128.02;;;;;0.96;130.10;;
3114;;;0.96;128.15;;;;;0.96;130.23;;
3115;;;0.96;128.27;;;;;0.96;130.36;;
3116;;;0.96;128.32;;;;;0.96;130.40;;
3117;;;0.96;128.44;;;;;0.96;130.53;;
3118;;;0.96;128.56;;;;;0.96;130.65;;
3119;;;0.96;128.67;;;;;0.96;130.76;;
3120;;;0.96;128.78;;;;;0.96;130.88;;
3121;;;0.96;128.89;;;;;0.96;130.99;;
3122;;;0.96;129.02;;;;;0.96;131.12;;
3123;;;0.96;129.14;;;;;0.96;131.25;;
3124;;;0.96;129.27;;;;;0.96;131.38;;
3125;;;0.96;129.40;;;;;0.96;131.51;;
3126;;;0.96;129.51;;;;;0.96;131.62;;
3127;;;0.96;129.62;;;;;0.96;131.74;;
3128;;;0.96;129.73;;;;;0.96;131.85;;
3129;;;0.96;129.84;;;;;0.96;131.96;;
3130;;;0.96;129.96;;;;;0.96;132.08;;
3131;;;0.96;130.07;;;;;0.96;132.20;;
3132;;;0.96;130.18;;;;;0.96;132.31;;
3133;;;0.96;130.30;;;;;0.96;132.43;;
3134;;;0.96;130.34;;;;;0.96;132.48;;
3135;;;0.96;130.39;;;;;0.96;132.52;;
3136;;;0.96;130.44;;;;;0.96;132.57;;
3137;;;0.96;130.48;;;;;0.96;132.62;;
3138;;;0.96;130.53;;;;;0.96;132.66;;
3139;;;0.96;130.57;;;;;0.96;132.71;;
3140;;;0.96;130.62;;;;;0.96;132.76;;
3141;;;0.96;130.66;;;;;0.96;132.80;;
3142;;;0.96;130.71;;;;;0.96;132.85;;
3143;;;0.96;130.76;;;;;0.96;132.90;;
3144;;;0.96;130.80;;;;;0.96;132.95;;
3145;;;0.96;130.85;;;;;0.96;132.99;;
3146;;;0.96;130.97;;;;;0.96;133.12;;
3147;;;0.96;131.10;;;;;0.96;133.25;;
3148;;;0.96;131.22;;;;;0.96;133.38;;
3149;;;0.96;131.35;;;;;0.96;133.50;;
3150;;;0.96;131.39;;;;;0.96;133.55;;
3151;;;0.96;131.52;;;;;0.96;133.68;;
3152;;;0.96;131.56;;;;;0.96;133.73;;
3153;;;0.96;131.61;;;;;0.96;133.77;;
3154;;;0.96;131.73;;;;;0.96;133.90;;
3155;;;0.96;131.86;;;;;0.96;134.03;;
3156;;;0.96;131.99;;;;;0.96;134.16;;
3157;;;0.96;132.11;;;;;0.96;134.29;;
3158;;;0.96;132.24;;;;;0.96;134.41;;
3159;;;0.96;132.36;;;;;0.96;134.54;;
3160;;;0.96;132.41;;;;;0.96;134.59;;
3161;;;0.96;132.53;;;;;0.96;134.72;;
3162;;;0.96;132.57;;;;;0.96;134.75;;
3163;;;0.96;132.60;;;;;0.96;134.79;;
3164;;;0.96;132.63;;;;;0.96;134.82;;
3165;;;0.96;132.67;;;;;0.96;134.86;;
3166;;;0.96;132.70;;;;;0.96;134.89;;
3167;;;0.96;132.74;;;;;0.96;134.92;;
3168;;;0.96;132.77;;;;;0.96;134.96;;
3169;;;0.96;132.80;;;;;0.96;134.99;;
3170;;;0.96;132.84;;;;;0.96;135.03;;
3171;;;0.96;132.87;;;;;0.96;135.06;;
3172;;;0.96;132.90;;;;;0.96;135.10;;
3173;;;0.96;132.94;;;;;0.96;135.13;;
3174;;;0.96;132.97;;;;;0.96;135.16;;
3175;;;0.96;133.00;;;;;0.96;135.20;;
3176;;;0.96;133.04;;;;;0.96;135.23;;
3177;;;0.96;133.07;;;;;0.96;135.27;;
3178;;;0.96;133.18;;;;;0.96;135.38;;
3179;;;0.96;133.22;;;;;0.96;135.42;;
3180;;;0.96;133.33;;;;;0.96;135.53;;
3181;;;0.96;133.44;;;;;0.96;135.65;;
3182;;;0.96;133.47;;;;;0.96;135.68;;
3183;;;0.96;133.51;;;;;0.96;135.72;;
3184;;;0.96;133.54;;;;;0.96;135.75;;
3185;;;0.96;133.57;;;;;0.96;135.78;;
3186;;;0.96;133.61;;;;;0.96;135.82;;
3187;;;0.96;133.64;;;;;0.96;135.85;;
3188;;;0.96;133.67;;;;;0.96;135.89;;
3189;;;0.96;133.71;;;;;0.96;135.92;;
3190;;;0.96;133.74;;;;;0.96;135.95;;
3191;;;0.96;133.77;;;;;0.96;135.99;;
3192;;;0.96;133.81;;;;;0.96;136.02;;
3193;;;0.96;133.84;;;;;0.96;136.06;;
3194;;;0.96;133.96;;;;;0.96;136.18;;
3195;;;0.96;134.07;;;;;0.96;136.29;;
3196;;;0.96;134.19;;;;;0.96;136.42;;
3197;;;0.96;134.31;;;;;0.96;136.53;;
3198;;;0.96;134.44;;;;;0.96;136.66;;
3199;;;0.96;134.55;;;;;0.96;136.78;;
3200;;;0.96;134.68;;;;;0.96;136.91;;
3201;;;0.96;134.80;;;;;0.96;137.04;;
3202;;;0.96;134.92;;;;;0.96;137.16;;
3203;;;0.96;135.03;;;;;0.96;137.27;;
3204;;;0.96;135.15;;;;;0.96;137.39;;
3205;;;0.96;135.26;;;;;0.96;137.50;;
3206;;;0.96;135.37;;;;;0.96;137.62;;
3207;;;0.96;135.49;;;;;0.96;137.73;;
3208;;;0.96;135.60;;;;;0.96;137.85;;
3209;;;0.96;135.72;;;;;0.96;137.97;;
3210;;;0.96;135.75;;;;;0.96;138.00;;
3211;;;0.96;135.78;;;;;0.96;138.03;;
3212;;;0.96;135.90;;;;;0.96;138.15;;
3213;;;0.96;135.93;;;;;0.96;138.18;;
3214;;;0.96;136.04;;;;;0.96;138.30;;
3215;;;0.96;136.16;;;;;0.96;138.42;;
3216;;;0.96;136.34;;;;;0.96;138.61;;
3217;;;0.96;136.46;;;;;0.96;138.73;;
3218;;;0.96;136.49;;;;;0.96;138.76;;
3219;;;0.96;136.52;;;;;0.96;138.80;;
3220;;;0.96;136.56;;;;;0.96;138.83;;
3221;;;0.96;136.59;;;;;0.96;138.86;;
3222;;;0.96;136.62;;;;;0.96;138.90;;
3223;;;0.96;136.66;;;;;0.96;138.93;;
3224;;;0.96;136.77;;;;;0.96;139.05;;
3225;;;0.96;136.81;;;;;0.96;139.09;;
3226;;;0.96;136.86;;;;;0.96;139.13;;
3227;;;0.96;136.99;;;;;0.96;139.27;;
3228;;;0.96;137.03;;;;;0.96;139.31;;
3229;;;0.96;137.08;;;;;0.96;139.36;;
3230;;;0.96;137.13;;;;;0.96;139.41;;
3231;;;0.96;137.17;;;;;0.96;139.46;;
3232;;;0.96;137.22;;;;;0.96;139.51;;
3233;;;0.96;137.27;;;;;0.96;139.56;;
3234;;;0.96;137.32;;;;;0.96;139.61;;
3235;;;0.96;137.45;;;;;0.96;139.74;;
3236;;;0.96;137.50;;;;;0.96;139.79;;
3237;;;0.96;137.63;;;;;0.96;139.92;;
3238;;;0.96;137.67;;;;;0.96;139.97;;
3239;;;0.96;137.72;;;;;0.96;140.02;;
3240;;;0.96;137.77;;;;;0.96;140.07;;
3241;;;0.96;137.82;;;;;0.96;140.12;;
3242;;;0.96;137.95;;;;;0.96;140.25;;
3243;;;0.96;138.06;;;;;0.96;140.37;;
3244;;;0.96;138.18;;;;;0.96;140.48;;
3245;;;0.96;138.29;;;;;0.96;140.60;;
3246;;;0.96;138.42;;;;;0.96;140.73;;
3247;;;0.96;138.55;;;;;0.96;140.86;;
3248;;;0.96;138.68;;;;;0.96;141.00;;
3249;;;0.96;138.81;;;;;0.96;141.13;;
3250;;;0.96;138.92;;;;;0.96;141.25;;
3251;;;0.96;139.04;;;;;0.96;141.36;;
3252;;;0.96;139.17;;;;;0.96;141.50;;
3253;;;0.96;139.28;;;;;0.96;141.61;;
3254;;;0.96;139.41;;;;;0.96;141.74;;
3255;;;0.96;139.54;;;;;0.96;141.87;;
3256;;;0.96;139.67;;;;;0.96;142.00;;
3257;;;0.96;139.80;;;;;0.96;142.14;;
3258;;;0.96;139.85;;;;;0.96;142.19;;
3259;;;0.96;139.90;;;;;0.96;142.23;;
3260;;;0.96;139.95;;;;;0.96;142.28;;
3261;;;0.96;139.99;;;;;0.96;142.33;;
3262;;;0.96;140.04;;;;;0.96;142.38;;
3263;;;0.96;140.09;;;;;0.96;142.43;;
3264;;;0.96;140.14;;;;;0.96;142.48;;
3265;;;0.96;140.18;;;;;0.96;142.52;;
3266;;;0.96;140.31;;;;;0.96;142.66;;
3267;;;0.96;140.43;;;;;0.96;142.77;;
3268;;;0.96;140.56;;;;;0.96;142.91;;
3269;;;0.96;140.68;;;;;0.96;143.02;;
3270;;;0.96;140.72;;;;;0.96;143.07;;
3271;;;0.96;140.86;;;;;0.96;143.21;;
3272;;;0.96;140.90;;;;;0.96;143.26;;
3273;;;0.96;141.03;;;;;0.96;143.39;;
3274;;;0.96;141.16;;;;;0.96;143.52;;
3275;;;0.96;141.28;;;;;0.96;143.64;;
3276;;;0.96;141.41;;;;;0.96;143.77;;
3277;;;0.96;141.53;;;;;0.96;143.89;;
3278;;;0.96;141.66;;;;;0.96;144.02;;
3279;;;0.96;141.79;;;;;0.96;144.15;;
3280;;;0.96;141.92;;;;;0.96;144.29;;
3281;;;0.96;142.05;;;;;0.96;144.42;;
3282;;;0.96;142.18;;;;;0.96;144.55;;
3283;;;0.96;142.30;;;;;0.96;144.67;;
3284;;;0.96;142.43;;;;;0.96;144.80;;
3285;;;0.96;142.56;;;;;0.96;144.94;;
3286;;;0.96;142.69;;;;;0.96;145.07;;
3287;;;0.96;142.82;;;;;0.96;145.20;;
3288;;;0.96;142.87;;;;;0.96;145.25;;
3289;;;0.96;143.00;;;;;0.96;145.39;;
3290;;;0.96;143.12;;;;;0.96;145.51;;
3291;;;0.96;143.23;;;;;0.96;145.63;;
3292;;;0.96;143.36;;;;;0.96;145.76;;
3293;;;0.96;143.48;;;;;0.96;145.88;;
3294;;;0.96;143.61;;;;;0.96;146.02;;
3295;;;0.96;143.74;;;;;0.96;146.15;;
3296;;;0.96;143.87;;;;;0.96;146.28;;
3297;;;0.96;144.01;;;;;0.96;146.42;;
3298;;;0.96;144.13;;;;;0.96;146.54;;
3299;;;0.96;144.16;;;;;0.96;146.58;;
3300;;;0.96;144.28;;;;;0.96;146.70;;
3301;;;0.96;144.31;;;;;0.96;146.73;;
3302;;;0.96;144.43;;;;;0.96;146.85;;
3303;;;0.96;144.55;;;;;0.96;146.97;;
3304;;;0.96;144.67;;;;;0.96;147.09;;
3305;;;0.96;144.79;;;;;0.96;147.22;;
3306;;;0.96;144.82;;;;;0.96;147.25;;
3307;;;0.96;144.86;;;;;0.96;147.29;;
3308;;;0.96;144.89;;;;;0.96;147.32;;
3309;;;0.96;144.93;;;;;0.96;147.36;;
3310;;;0.96;145.04;;;;;0.96;147.48;;
3311;;;0.96;145.16;;;;;0.96;147.60;;
3312;;;0.96;145.28;;;;;0.96;147.72;;
3313;;;0.96;145.40;;;;;0.96;147.84;;
3314;;;0.96;145.54;;;;;0.96;147.98;;
3315;;;0.96;145.67;;;;;0.96;148.12;;
3316;;;0.96;145.80;;;;;0.96;148.25;;
3317;;;0.96;145.94;;;;;0.96;148.39;;
3318;;;0.96;145.99;;;;;0.96;148.44;;
3319;;;0.96;146.03;;;;;0.96;148.49;;
3320;;;0.96;146.08;;;;;0.96;148.54;;
3321;;;0.96;146.13;;;;;0.96;148.59;;
3322;;;0.96;146.26;;;;;0.96;148.72;;
3323;;;0.96;146.40;;;;;0.96;148.86;;
3324;;;0.96;146.53;;;;;0.96;149.00;;
3325;;;0.96;146.67;;;;;0.96;149.13;;
3326;;;0.96;146.71;;;;;0.96;149.18;;
3327;;;0.96;146.85;;;;;0.96;149.32;;
3328;;;0.96;146.90;;;;;0.96;149.37;;
3329;;;0.96;146.94;;;;;0.96;149.42;;
3330;;;0.96;147.07;;;;;0.96;149.54;;
3331;;;0.96;147.18;;;;;0.96;149.66;;
3332;;;0.96;147.30;;;;;0.96;149.78;;
3333;;;0.96;147.42;;;;;0.96;149.90;;
3334;;;0.96;147.56;;;;;0.96;150.04;;
3335;;;0.96;147.68;;;;;0.96;150.16;;
3336;;;0.96;147.81;;;;;0.96;150.30;;
3337;;;0.96;147.93;;;;;0.96;150.42;;
3338;;;0.96;148.05;;;;;0.96;150.55;;
3339;;;0.96;148.09;;;;;0.96;150.58;;
3340;;;0.96;148.21;;;;;0.96;150.71;;
3341;;;0.96;148.33;;;;;0.96;150.83;;
3342;;;0.96;148.45;;;;;0.96;150.95;;
3343;;;0.96;148.57;;;;;0.96;151.07;;
3344;;;0.96;148.70;;;;;0.96;151.21;;
3345;;;0.96;148.82;;;;;0.96;151.33;;
3346;;;0.96;148.87;;;;;0.96;151.38;;
3347;;;0.96;148.92;;;;;0.96;151.43;;
3348;;;0.96;148.97;;;;;0.96;151.48;;
3349;;;0.96;149.01;;;;;0.96;151.53;;
3350;;;0.96;149.06;;;;;0.96;151.58;;
3351;;;0.96;149.20;;;;;0.96;151.72;;
3352;;;0.96;149.24;;;;;0.96;151.77;;
3353;;;0.96;149.38;;;;;0.96;151.90;;
3354;;;0.96;149.42;;;;;0.96;151.95;;
3355;;;0.96;149.47;;;;;0.96;152.00;;
3356;;;0.96;149.52;;;;;0.96;152.05;;
3357;;;0.96;149.57;;;;;0.96;152.10;;
3358;;;0.96;149.62;;;;;0.96;152.15;;
3359;;;0.96;149.66;;;;;0.96;152.20;;
3360;;;0.96;149.71;;;;;0.96;152.25;;
3361;;;0.96;149.76;;;;;0.96;152.30;;
3362;;;0.96;149.81;;;;;0.96;152.35;;
3363;;;0.96;149.86;;;;;0.96;152.40;;
3364;;;0.96;149.91;;;;;0.96;152.45;;
3365;;;0.96;149.95;;;;;0.96;152.50;;
3366;;;0.96;149.99;;;;;0.96;152.53;;
3367;;;0.96;150.03;;;;;0.96;152.57;;
3368;;;0.96;150.15;;;;;0.96;152.70;;
3369;;;0.96;150.27;;;;;0.96;152.82;;
3370;;;0.96;150.40;;;;;0.96;152.95;;
3371;;;0.96;150.52;;;;;0.96;153.07;;
3372;;;0.96;150.64;;;;;0.96;153.20;;
3373;;;0.96;150.77;;;;;0.96;153.32;;
3374;;;0.96;150.80;;;;;0.96;153.36;;
3375;;;0.96;150.84;;;;;0.96;153.40;;
3376;;;0.96;150.87;;;;;0.96;153.43;;
3377;;;0.96;150.91;;;;;0.96;153.47;;
3378;;;0.96;150.95;;;;;0.96;153.51;;
3379;;;0.96;150.98;;;;;0.96;153.54;;
3380;;;0.96;151.02;;;;;0.96;153.58;;
3381;;;0.96;151.05;;;;;0.96;153.62;;
3382;;;0.96;151.09;;;;;0.96;153.65;;
3383;;;0.96;151.12;;;;;0.96;153.69;;
3384;;;0.96;151.16;;;;;0.96;153.73;;
3385;;;0.96;151.20;;;;;0.96;153.76;;
3386;;;0.96;151.23;;;;;0.96;153.80;;
3387;;;0.96;151.27;;;;;0.96;153.84;;
3388;;;0.96;151.30;;;;;0.96;153.87;;
3389;;;0.96;151.34;;;;;0.96;153.91;;
3390;;;0.96;151.38;;;;;0.96;153.95;;
3391;;;0.96;151.41;;;;;0.96;153.99;;
3392;;;0.96;151.53;;;;;0.96;154.11;;
3393;;;0.96;151.57;;;;;0.96;154.15;;
3394;;;0.96;151.60;;;;;0.96;154.18;;
3395;;;0.96;151.64;;;;;0.96;154.22;;
3396;;;0.96;151.76;;;;;0.96;154.34;;
3397;;;0.96;151.88;;;;;0.96;154.47;;
3398;;;0.96;151.92;;;;;0.96;154.50;;
3399;;;0.96;151.95;;;;;0.96;154.54;;
3400;;;0.96;151.99;;;;;0.96;154.58;;
3401;;;0.96;152.02;;;;;0.96;154.61;;
3402;;;0.96;152.06;;;;;0.96;154.65;;
3403;;;0.96;152.10;;;;;0.96;154.69;;
3404;;;0.96;152.13;;;;;0.96;154.72;;
3405;;;0.96;152.17;;;;;0.96;154.76;;
3406;;;0.96;152.20;;;;;0.96;154.80;;
3407;;;0.96;152.24;;;;;0.96;154.83;;
3408;;;0.96;152.28;;;;;0.96;154.87;;
3409;;;0.96;152.31;;;;;0.96;154.91;;
3410;;;0.96;152.45;;;;;0.96;155.05;;
3411;;;0.96;152.59;;;;;0.96;155.19;;
3412;;;0.96;152.72;;;;;0.96;155.33;;
3413;;;0.96;152.86;;;;;0.96;155.47;;
3414;;;0.96;152.99;;;;;0.96;155.60;;
3415;;;0.96;153.13;;;;;0.96;155.74;;
3416;;;0.96;153.18;;;;;0.96;155.79;;
3417;;;0.96;153.32;;;;;0.96;155.93;;
3418;;;0.96;153.44;;;;;0.96;156.06;;
3419;;;0.96;153.56;;;;;0.96;156.18;;
3420;;;0.96;153.69;;;;;0.96;156.31;;
3421;;;0.96;153.81;;;;;0.96;156.43;;
3422;;;0.96;153.94;;;;;0.96;156.56;;
3423;;;0.96;154.06;;;;;0.96;156.69;;
3424;;;0.96;154.18;;;;;0.96;156.81;;
3425;;;0.96;154.31;;;;;0.96;156.94;;
3426;;;0.96;154.43;;;;;0.96;157.07;;
3427;;;0.96;154.56;;;;;0.96;157.19;;
3428;;;0.96;154.68;;;;;0.96;157.32;;
3429;;;0.96;154.80;;;;;0.96;157.44;;
3430;;;0.96;154.92;;;;;0.96;157.57;;
3431;;;0.96;155.05;;;;;0.96;157.69;;
3432;;;0.96;155.18;;;;;0.96;157.83;;
3433;;;0.96;155.32;;;;;0.96;157.97;;
3434;;;0.96;155.36;;;;;0.96;158.01;;
3435;;;0.96;155.39;;;;;0.96;158.05;;
3436;;;0.96;155.52;;;;;0.96;158.17;;
3437;;;0.96;155.64;;;;;0.96;158.30;;
3438;;;0.96;155.76;;;;;0.96;158.42;;
3439;;;0.96;155.80;;;;;0.96;158.46;;
3440;;;0.96;155.92;;;;;0.96;158.58;;
3441;;;0.96;156.05;;;;;0.96;158.71;;
3442;;;0.96;156.10;;;;;0.96;158.76;;
3443;;;0.96;156.15;;;;;0.96;158.81;;
3444;;;0.96;156.20;;;;;0.96;158.86;;
3445;;;0.96;156.25;;;;;0.96;158.91;;
3446;;;0.96;156.30;;;;;0.96;158.97;;
3447;;;0.96;156.35;;;;;0.96;159.02;;
3448;;;0.96;156.40;;;;;0.96;159.07;;
3449;;;0.96;156.45;;;;;0.96;159.12;;
3450;;;0.96;156.50;;;;;0.96;159.17;;
3451;;;0.96;156.55;;;;;0.96;159.22;;
3452;;;0.96;156.60;;;;;0.96;159.27;;
3453;;;0.96;156.65;;;;;0.96;159.32;;
3454;;;0.96;156.78;;;;;0.96;159.46;;
3455;;;0.96;156.92;;;;;0.96;159.60;;
3456;;;0.96;156.97;;;;;0.96;159.65;;
3457;;;0.96;157.02;;;;;0.96;159.71;;
3458;;;0.96;157.07;;;;;0.96;159.76;;
3459;;;0.96;157.21;;;;;0.96;159.90;;
3460;;;0.96;157.26;;;;;0.96;159.95;;
3461;;;0.96;157.31;;;;;0.96;160.00;;
3462;;;0.96;157.35;;;;;0.96;160.04;;
3463;;;0.96;157.38;;;;;0.96;160.07;;
3464;;;0.96;157.42;;;;;0.96;160.11;;
3465;;;0.96;157.46;;;;;0.96;160.15;;
3466;;;0.96;157.49;;;;;0.96;160.19;;
3467;;;0.96;157.53;;;;;0.96;160.22;;
3468;;;0.96;157.57;;;;;0.96;160.26;;
3469;;;0.96;157.60;;;;;0.96;160.30;;
3470;;;0.96;157.74;;;;;0.96;160.44;;
3471;;;0.96;157.88;;;;;0.96;160.59;;
3472;;;0.96;158.02;;;;;0.96;160.73;;
3473;;;0.96;158.16;;;;;0.96;160.87;;
3474;;;0.96;158.30;;;;;0.96;161.01;;
3475;;;0.96;158.44;;;;;0.96;161.15;;
3476;;;0.96;158.49;;;;;0.96;161.20;;
3477;;;0.96;158.63;;;;;0.96;161.34;;
3478;;;0.96;158.75;;;;;0.96;161.47;;
3479;;;0.96;158.79;;;;;0.96;161.51;;
3480;;;0.96;158.91;;;;;0.96;161.64;;
3481;;;0.96;159.04;;;;;0.96;161.77;;
3482;;;0.96;159.17;;;;;0.96;161.89;;
3483;;;0.96;159.29;;;;;0.96;162.02;;
3484;;;0.96;159.42;;;;;0.96;162.15;;
3485;;;0.96;159.55;;;;;0.96;162.28;;
3486;;;0.96;159.67;;;;;0.96;162.41;;
3487;;;0.96;159.80;;;;;0.96;162.54;;
3488;;;0.96;159.93;;;;;0.96;162.68;;
3489;;;0.96;160.07;;;;;0.96;162.82;;
3490;;;0.96;160.20;;;;;0.96;162.95;;
3491;;;0.96;160.32;;;;;0.96;163.08;;
3492;;;0.96;160.46;;;;;0.96;163.22;;
3493;;;0.96;160.60;;;;;0.96;163.36;;
3494;;;0.96;160.64;;;;;0.96;163.40;;
3495;;;0.96;160.67;;;;;0.96;163.44;;
3496;;;0.96;160.80;;;;;0.96;163.57;;
3497;;;0.96;160.84;;;;;0.96;163.61;;
3498;;;0.96;160.88;;;;;0.96;163.64;;
3499;;;0.96;160.91;;;;;0.96;163.68;;
3500;;;0.96;161.04;;;;;0.96;163.81;;
3501;;;0.96;161.16;;;;;0.96;163.94;;
3502;;;0.96;161.20;;;;;0.96;163.98;;
3503;;;0.96;161.24;;;;;0.96;164.02;;
3504;;;0.96;161.36;;;;;0.96;164.14;;
3505;;;0.96;161.49;;;;;0.96;164.27;;
3506;;;0.96;161.62;;;;;0.96;164.40;;
3507;;;0.96;161.74;;;;;0.96;164.53;;
3508;;;0.96;161.87;;;;;0.96;164.66;;
3509;;;0.96;161.99;;;;;0.96;164.79;;
3510;;;0.96;162.03;;;;;0.96;164.83;;
3511;;;0.96;162.07;;;;;0.96;164.86;;
3512;;;0.96;162.10;;;;;0.96;164.90;;
3513;;;0.96;162.14;;;;;0.96;164.94;;
3514;;;0.96;162.18;;;;;0.96;164.98;;
3515;;;0.96;162.22;;;;;0.96;165.02;;
3516;;;0.96;162.25;;;;;0.96;165.05;;
3517;;;0.96;162.29;;;;;0.96;165.09;;
3518;;;0.96;162.33;;;;;0.96;165.13;;
3519;;;0.96;162.36;;;;;0.96;165.17;;
3520;;;0.96;162.49;;;;;0.96;165.30;;
3521;;;0.96;162.52;;;;;0.96;165.34;;
3522;;;0.96;162.56;;;;;0.96;165.37;;
3523;;;0.96;162.60;;;;;0.96;165.41;;
3524;;;0.96;162.72;;;;;0.96;165.54;;
3525;;;0.96;162.85;;;;;0.96;165.67;;
3526;;;0.96;162.90;;;;;0.96;165.72;;
3527;;;0.96;162.95;;;;;0.96;165.77;;
3528;;;0.96;163.00;;;;;0.96;165.83;;
3529;;;0.96;163.05;;;;;0.96;165.88;;
3530;;;0.96;163.11;;;;;0.96;165.93;;
3531;;;0.96;163.16;;;;;0.96;165.98;;
3532;;;0.96;163.21;;;;;0.96;166.04;;
3533;;;0.96;163.26;;;;;0.96;166.09;;
3534;;;0.96;163.40;;;;;0.96;166.23;;
3535;;;0.96;163.52;;;;;0.96;166.36;;
3536;;;0.96;163.67;;;;;0.96;166.51;;
3537;;;0.96;163.81;;;;;0.96;166.65;;
3538;;;0.96;163.95;;;;;0.96;166.79;;
3539;;;0.96;164.09;;;;;0.96;166.94;;
3540;;;0.96;164.23;;;;;0.96;167.08;;
3541;;;0.96;164.37;;;;;0.96;167.22;;
3542;;;0.96;164.51;;;;;0.96;167.37;;
3543;;;0.96;164.65;;;;;0.96;167.51;;
3544;;;0.96;164.70;;;;;0.96;167.56;;
3545;;;0.96;164.75;;;;;0.96;167.62;;
3546;;;0.96;164.81;;;;;0.96;167.67;;
3547;;;0.96;164.95;;;;;0.96;167.81;;
3548;;;0.96;165.00;;;;;0.96;167.87;;
3549;;;0.96;165.05;;;;;0.96;167.92;;
3550;;;0.96;165.18;;;;;0.96;168.05;;
3551;;;0.96;165.31;;;;;0.96;168.18;;
3552;;;0.96;165.44;;;;;0.96;168.31;;
3553;;;0.96;165.57;;;;;0.96;168.44;;
3554;;;0.96;165.71;;;;;0.96;168.59;;
3555;;;0.96;165.85;;;;;0.96;168.73;;
3556;;;0.96;166.00;;;;;0.96;168.88;;
3557;;;0.96;166.14;;;;;0.96;169.02;;
3558;;;0.96;166.27;;;;;0.96;169.16;;
3559;;;0.96;166.40;;;;;0.96;169.29;;
3560;;;0.96;166.54;;;;;0.96;169.43;;
3561;;;0.96;166.68;;;;;0.96;169.57;;
3562;;;0.96;166.82;;;;;0.96;169.72;;
3563;;;0.96;166.95;;;;;0.96;169.85;;
3564;;;0.96;167.09;;;;;0.96;169.99;;
3565;;;0.96;167.23;;;;;0.96;170.14;;
3566;;;0.96;167.27;;;;;0.96;170.18;;
3567;;;0.96;167.31;;;;;0.96;170.22;;
3568;;;0.96;167.44;;;;;0.96;170.35;;
3569;;;0.96;167.57;;;;;0.96;170.48;;
3570;;;0.96;167.70;;;;;0.96;170.61;;
3571;;;0.96;167.82;;;;;0.96;170.74;;
3572;;;0.96;167.95;;;;;0.96;170.87;;
3573;;;0.96;168.08;;;;;0.96;171.00;;
3574;;;0.96;168.21;;;;;0.96;171.13;;
3575;;;0.96;168.34;;;;;0.96;171.26;;
3576;;;0.96;168.47;;;;;0.96;171.40;;
3577;;;0.96;168.60;;;;;0.96;171.53;;
3578;;;0.96;168.73;;;;;0.96;171.66;;
3579;;;0.96;168.86;;;;;0.96;171.79;;
3580;;;0.96;169.00;;;;;0.96;171.94;;
3581;;;0.96;169.13;;;;;0.96;172.07;;
3582;;;0.96;169.17;;;;;0.96;172.11;;
3583;;;0.96;169.21;;;;;0.96;172.14;;
3584;;;0.96;169.24;;;;;0.96;172.18;;
3585;;;0.96;169.28;;;;;0.96;172.22;;
3586;;;0.96;169.32;;;;;0.96;172.26;;
3587;;;0.96;169.35;;;;;0.96;172.30;;
3588;;;0.96;169.48;;;;;0.96;172.43;;
3589;;;0.96;169.52;;;;;0.96;172.47;;
3590;;;0.96;169.57;;;;;0.96;172.52;;
3591;;;0.96;169.62;;;;;0.96;172.57;;
3592;;;0.96;169.68;;;;;0.96;172.63;;
3593;;;0.96;169.73;;;;;0.96;172.68;;
3594;;;0.96;169.87;;;;;0.96;172.83;;
3595;;;0.96;170.01;;;;;0.96;172.97;;
3596;;;0.96;170.07;;;;;0.96;173.03;;
3597;;;0.96;170.12;;;;;0.96;173.08;;
3598;;;0.96;170.17;;;;;0.96;173.13;;
3599;;;0.96;170.31;;;;;0.96;173.28;;
3600;;;0.96;170.36;;;;;0.96;173.33;;
3601;;;0.96;170.42;;;;;0.96;173.38;;
3602;;;0.96;170.56;;;;;0.96;173.53;;
3603;;;0.96;170.70;;;;;0.96;173.68;;
3604;;;0.96;170.75;;;;;0.96;173.73;;
3605;;;0.96;170.81;;;;;0.96;173.78;;
3606;;;0.96;170.86;;;;;0.96;173.83;;
3607;;;0.96;170.91;;;;;0.96;173.89;;
3608;;;0.96;170.96;;;;;0.96;173.94;;
3609;;;0.96;171.02;;;;;0.96;174.00;;
3610;;;0.96;171.16;;;;;0.96;174.15;;
3611;;;0.96;171.30;;;;;0.96;174.29;;
3612;;;0.96;171.45;;;;;0.96;174.44;;
3613;;;0.96;171.60;;;;;0.96;174.59;;
3614;;;0.96;171.74;;;;;0.96;174.74;;
3615;;;0.96;171.89;;;;;0.96;174.89;;
3616;;;0.96;172.03;;;;;0.96;175.03;;
3617;;;0.96;172.18;;;;;0.96;175.18;;
3618;;;0.96;172.23;;;;;0.96;175.24;;
3619;;;0.96;172.37;;;;;0.96;175.38;;
3620;;;0.96;172.42;;;;;0.96;175.44;;
3621;;;0.96;172.48;;;;;0.96;175.49;;
3622;;;0.96;172.53;;;;;0.96;175.54;;
3623;;;0.96;172.58;;;;;0.96;175.60;;
3624;;;0.96;172.63;;;;;0.96;175.65;;
3625;;;0.96;172.69;;;;;0.96;175.70;;
3626;;;0.96;172.83;;;;;0.96;175.85;;
3627;;;0.96;172.98;;;;;0.96;176.00;;
3628;;;0.96;173.12;;;;;0.96;176.15;;
3629;;;0.96;173.27;;;;;0.96;176.30;;
3630;;;0.96;173.41;;;;;0.96;176.45;;
3631;;;0.96;173.56;;;;;0.96;176.59;;
3632;;;0.96;173.71;;;;;0.96;176.74;;
3633;;;0.96;173.85;;;;;0.96;176.89;;
3634;;;0.96;174.00;;;;;0.96;177.04;;
3635;;;0.96;174.14;;;;;0.96;177.19;;
3636;;;0.96;174.29;;;;;0.96;177.34;;
3637;;;0.96;174.43;;;;;0.96;177.49;;
3638;;;0.96;174.58;;;;;0.96;177.64;;
3639;;;0.96;174.72;;;;;0.96;177.78;;
3640;;;0.96;174.78;;;;;0.96;177.84;;
3641;;;0.96;174.83;;;;;0.96;177.89;;
3642;;;0.96;174.96;;;;;0.96;178.03;;
3643;;;0.96;175.09;;;;;0.96;178.16;;
3644;;;0.96;175.23;;;;;0.96;178.30;;
3645;;;0.96;175.36;;;;;0.96;178.43;;
3646;;;0.96;175.51;;;;;0.96;178.58;;
3647;;;0.96;175.65;;;;;0.96;178.73;;
3648;;;0.96;175.80;;;;;0.96;178.89;;
3649;;;0.96;175.95;;;;;0.96;179.03;;
3650;;;0.96;176.00;;;;;0.96;179.09;;
3651;;;0.96;176.05;;;;;0.96;179.14;;
3652;;;0.96;176.10;;;;;0.96;179.19;;
3653;;;0.96;176.15;;;;;0.96;179.25;;
3654;;;0.96;176.21;;;;;0.96;179.30;;
3655;;;0.96;176.26;;;;;0.96;179.35;;
3656;;;0.96;176.31;;;;;0.96;179.41;;
3657;;;0.96;176.36;;;;;0.96;179.46;;
3658;;;0.96;176.40;;;;;0.96;179.50;;
3659;;;0.96;176.44;;;;;0.96;179.54;;
3660;;;0.96;176.48;;;;;0.96;179.58;;
3661;;;0.96;176.52;;;;;0.96;179.62;;
3662;;;0.96;176.56;;;;;0.96;179.66;;
3663;;;0.96;176.60;;;;;0.96;179.70;;
3664;;;0.96;176.63;;;;;0.96;179.74;;
3665;;;0.96;176.67;;;;;0.96;179.78;;
3666;;;0.96;176.81;;;;;0.96;179.92;;
3667;;;0.96;176.85;;;;;0.96;179.96;;
3668;;;0.96;176.98;;;;;0.96;180.09;;
3669;;;0.96;177.11;;;;;0.96;180.23;;
3670;;;0.96;177.25;;;;;0.96;180.37;;
3671;;;0.96;177.38;;;;;0.96;180.50;;
3672;;;0.96;177.52;;;;;0.96;180.64;;
3673;;;0.96;177.65;;;;;0.96;180.78;;
3674;;;0.96;177.69;;;;;0.96;180.82;;
3675;;;0.96;177.73;;;;;0.96;180.86;;
3676;;;0.96;177.77;;;;;0.96;180.90;;
3677;;;0.96;177.81;;;;;0.96;180.94;;
3678;;;0.96;177.85;;;;;0.96;180.98;;
3679;;;0.96;177.88;;;;;0.96;181.02;;
3680;;;0.96;177.92;;;;;0.96;181.06;;
3681;;;0.96;177.96;;;;;0.96;181.10;;
3682;;;0.96;178.00;;;;;0.96;181.14;;
3683;;;0.96;178.04;;;;;0.96;181.18;;
3684;;;0.96;178.18;;;;;0.96;181.32;;
3685;;;0.96;178.22;;;;;0.96;181.36;;
3686;;;0.96;178.25;;;;;0.96;181.40;;
3687;;;0.96;178.29;;;;;0.96;181.44;;
3688;;;0.96;178.43;;;;;0.96;181.57;;
3689;;;0.96;178.56;;;;;0.96;181.71;;
3690;;;0.96;178.60;;;;;0.96;181.75;;
3691;;;0.96;178.64;;;;;0.96;181.79;;
3692;;;0.96;178.68;;;;;0.96;181.83;;
3693;;;0.96;178.72;;;;;0.96;181.87;;
3694;;;0.96;178.85;;;;;0.96;182.01;;
3695;;;0.96;178.99;;;;;0.96;182.14;;
3696;;;0.96;179.03;;;;;0.96;182.18;;
3697;;;0.96;179.06;;;;;0.96;182.22;;
3698;;;0.96;179.20;;;;;0.96;182.36;;
3699;;;0.96;179.33;;;;;0.96;182.50;;
3700;;;0.96;179.37;;;;;0.96;182.54;;
3701;;;0.96;179.41;;;;;0.96;182.58;;
3702;;;0.96;179.55;;;;;0.96;182.71;;
3703;;;0.96;179.68;;;;;0.96;182.85;;
3704;;;0.96;179.72;;;;;0.96;182.89;;
3705;;;0.96;179.76;;;;;0.96;182.93;;
3706;;;0.96;179.89;;;;;0.96;183.07;;
3707;;;0.96;180.03;;;;;0.96;183.20;;
3708;;;0.96;180.07;;;;;0.96;183.24;;
3709;;;0.96;180.10;;;;;0.96;183.28;;
3710;;;0.96;180.24;;;;;0.96;183.42;;
3711;;;0.96;180.37;;;;;0.96;183.56;;
3712;;;0.96;180.41;;;;;0.96;183.60;;
3713;;;0.96;180.45;;;;;0.96;183.64;;
3714;;;0.96;180.58;;;;;0.96;183.77;;
3715;;;0.96;180.72;;;;;0.96;183.91;;
3716;;;0.96;180.76;;;;;0.96;183.95;;
3717;;;0.96;180.80;;;;;0.96;183.99;;
3718;;;0.96;180.93;;;;;0.96;184.13;;
3719;;;0.96;181.06;;;;;0.96;184.26;;
3720;;;0.96;181.10;;;;;0.96;184.30;;
3721;;;0.96;181.14;;;;;0.96;184.34;;
3722;;;0.96;181.28;;;;;0.96;184.48;;
3723;;;0.96;181.41;;;;;0.96;184.62;;
3724;;;0.96;181.45;;;;;0.96;184.66;;
3725;;;0.96;181.49;;;;;0.96;184.70;;
3726;;;0.96;181.62;;;;;0.96;184.84;;
3727;;;0.96;181.76;;;;;0.96;184.97;;
3728;;;0.96;181.80;;;;;0.96;185.01;;
3729;;;0.96;181.84;;;;;0.96;185.05;;
3730;;;0.96;181.97;;;;;0.96;185.19;;
3731;;;0.96;182.10;;;;;0.96;185.33;;
3732;;;0.96;182.14;;;;;0.96;185.37;;
3733;;;0.96;182.18;;;;;0.96;185.41;;
3734;;;0.96;182.32;;;;;0.96;185.54;;
3735;;;0.96;182.45;;;;;0.96;185.68;;
3736;;;0.96;182.49;;;;;0.96;185.72;;
3737;;;0.96;182.53;;;;;0.96;185.76;;
3738;;;0.96;182.66;;;;;0.96;185.90;;
3739;;;0.96;182.80;;;;;0.96;186.04;;
3740;;;0.96;182.84;;;;;0.96;186.08;;
3741;;;0.96;182.88;;;;;0.96;186.12;;
3742;;;0.96;183.01;;;;;0.96;186.25;;
3743;;;0.96;183.15;;;;;0.96;186.39;;
3744;;;0.96;183.19;;;;;0.96;186.43;;
3745;;;0.96;183.23;;;;;0.96;186.47;;
3746;;;0.96;183.36;;;;;0.96;186.61;;
3747;;;0.96;183.50;;;;;0.96;186.75;;
3748;;;0.96;183.54;;;;;0.96;186.79;;
3749;;;0.96;183.57;;;;;0.96;186.83;;
3750;;;0.96;183.71;;;;;0.96;186.97;;
3751;;;0.96;183.85;;;;;0.96;187.10;;
3752;;;0.96;183.88;;;;;0.96;187.14;;
3753;;;0.96;183.92;;;;;0.96;187.18;;
3754;;;0.96;184.06;;;;;0.96;187.32;;
3755;;;0.96;184.19;;;;;0.96;187.46;;
3756;;;0.96;184.23;;;;;0.96;187.50;;
3757;;;0.96;184.27;;;;;0.96;187.54;;
3758;;;0.96;184.40;;;;;0.96;187.68;;
3759;;;0.96;184.54;;;;;0.96;187.81;;
3760;;;0.96;184.58;;;;;0.96;187.85;;
3761;;;0.96;184.62;;;;;0.96;187.89;;
3762;;;0.96;184.75;;;;;0.96;188.03;;
3763;;;0.96;184.88;;;;;0.96;188.16;;
3764;;;0.96;184.92;;;;;0.96;188.20;;
3765;;;0.96;184.96;;;;;0.96;188.24;;
3766;;;0.96;185.09;;;;;0.96;188.38;;
3767;;;0.96;185.23;;;;;0.96;188.51;;
3768;;;0.96;185.27;;;;;0.96;188.55;;
3769;;;0.96;185.31;;;;;0.96;188.59;;
3770;;;0.96;185.44;;;;;0.96;188.73;;
3771;;;0.96;185.57;;;;;0.96;188.87;;
3772;;;0.96;185.61;;;;;0.96;188.91;;
3773;;;0.96;185.65;;;;;0.96;188.95;;
3774;;;0.96;185.79;;;;;0.96;189.08;;
3775;;;0.96;185.92;;;;;0.96;189.22;;
3776;;;0.96;185.96;;;;;0.96;189.26;;
3777;;;0.96;186.00;;;;;0.96;189.30;;
3778;;;0.96;186.13;;;;;0.96;189.44;;
3779;;;0.96;186.27;;;;;0.96;189.57;;
3780;;;0.96;186.31;;;;;0.96;189.61;;
3781;;;0.96;186.34;;;;;0.96;189.65;;
3782;;;0.96;186.48;;;;;0.96;189.79;;
3783;;;0.96;186.61;;;;;0.96;189.93;;
3784;;;0.96;186.65;;;;;0.96;189.97;;
3785;;;0.96;186.69;;;;;0.96;190.01;;
3786;;;0.96;186.83;;;;;0.96;190.14;;
3787;;;0.96;186.96;;;;;0.96;190.28;;
3788;;;0.96;187.00;;;;;0.96;190.32;;
3789;;;0.96;187.04;;;;;0.96;190.36;;
3790;;;0.96;187.17;;;;;0.96;190.50;;
3791;;;0.96;187.31;;;;;0.96;190.63;;
3792;;;0.96;187.35;;;;;0.96;190.67;;
3793;;;0.96;187.38;;;;;0.96;190.71;;
3794;;;0.96;187.52;;;;;0.96;190.85;;
3795;;;0.96;187.65;;;;;0.96;190.99;;
3796;;;0.96;187.69;;;;;0.96;191.03;;
3797;;;0.96;187.73;;;;;0.96;191.07;;
3798;;;0.96;187.87;;;;;0.96;191.20;;
3799;;;0.96;188.00;;;;;0.96;191.34;;
3800;;;0.96;188.04;;;;;0.96;191.38;;
3801;;;0.96;188.08;;;;;0.96;191.42;;
3802;;;0.96;188.22;;;;;0.96;191.56;;
3803;;;0.96;188.35;;;;;0.96;191.69;;
3804;;;0.96;188.39;;;;;0.96;191.73;;
3805;;;0.96;188.43;;;;;0.96;191.77;;
3806;;;0.96;188.56;;;;;0.96;191.91;;
3807;;;0.96;188.70;;;;;0.96;192.05;;
3808;;;0.96;188.74;;;;;0.96;192.09;;
3809;;;0.96;188.78;;;;;0.96;192.13;;
3810;;;0.96;188.91;;;;;0.96;192.26;;
3811;;;0.96;189.05;;;;;0.96;192.40;;
3812;;;0.96;189.08;;;;;0.96;192.44;;
3813;;;0.96;189.12;;;;;0.96;192.48;;
3814;;;0.96;189.26;;;;;0.96;192.62;;
3815;;;0.96;189.39;;;;;0.96;192.76;;
3816;;;0.96;189.43;;;;;0.96;192.80;;
3817;;;0.96;189.47;;;;;0.96;192.84;;
3818;;;0.96;189.61;;;;;0.96;192.98;;
3819;;;0.96;189.74;;;;;0.96;193.12;;
3820;;;0.96;189.78;;;;;0.96;193.16;;
3821;;;0.96;189.82;;;;;0.96;193.20;;
3822;;;0.96;189.98;;;;;0.96;193.35;;
3823;;;0.96;190.13;;;;;0.96;193.51;;
3824;;;0.96;190.28;;;;;0.96;193.67;;
3825;;;0.96;190.44;;;;;0.96;193.83;;
3826;;;0.96;190.59;;;;;0.96;193.99;;
3827;;;0.96;190.75;;;;;0.96;194.14;;
3828;;;0.96;190.90;;;;;0.96;194.30;;
3829;;;0.96;191.06;;;;;0.96;194.46;;
3830;;;0.96;191.11;;;;;0.96;194.52;;
3831;;;0.96;191.17;;;;;0.96;194.57;;
3832;;;0.96;191.23;;;;;0.96;194.63;;
3833;;;0.96;191.28;;;;;0.96;194.69;;
3834;;;0.96;191.34;;;;;0.96;194.75;;
3835;;;0.96;191.39;;;;;0.96;194.80;;
3836;;;0.96;191.45;;;;;0.96;194.86;;
3837;;;0.96;191.51;;;;;0.96;194.92;;
3838;;;0.96;191.66;;;;;0.96;195.08;;
3839;;;0.96;191.82;;;;;0.96;195.24;;
3840;;;0.96;191.97;;;;;0.96;195.39;;
3841;;;0.96;192.12;;;;;0.96;195.55;;
3842;;;0.96;192.28;;;;;0.96;195.71;;
3843;;;0.96;192.44;;;;;0.96;195.87;;
3844;;;0.96;192.59;;;;;0.96;196.02;;
3845;;;0.96;192.75;;;;;0.96;196.18;;
3846;;;0.96;192.80;;;;;0.96;196.24;;
3847;;;0.96;192.86;;;;;0.96;196.30;;
3848;;;0.96;192.91;;;;;0.96;196.36;;
3849;;;0.96;192.97;;;;;0.96;196.41;;
3850;;;0.96;193.03;;;;;0.96;196.47;;
3851;;;0.96;193.08;;;;;0.96;196.53;;
3852;;;0.96;193.14;;;;;0.96;196.59;;
3853;;;0.96;193.20;;;;;0.96;196.64;;
3854;;;0.96;193.35;;;;;0.96;196.80;;
3855;;;0.96;193.51;;;;;0.96;196.96;;
3856;;;0.96;193.66;;;;;0.96;197.12;;
3857;;;0.96;193.82;;;;;0.96;197.28;;
3858;;;0.96;193.97;;;;;0.96;197.44;;
3859;;;0.96;194.12;;;;;0.96;197.60;;
3860;;;0.96;194.28;;;;;0.96;197.75;;
3861;;;0.96;194.44;;;;;0.96;197.91;;
3862;;;0.96;194.49;;;;;0.96;197.97;;
3863;;;0.96;194.55;;;;;0.96;198.03;;
3864;;;0.96;194.60;;;;;0.96;198.09;;
3865;;;0.96;194.66;;;;;0.96;198.14;;
3866;;;0.96;194.71;;;;;0.96;198.20;;
3867;;;0.96;194.77;;;;;0.96;198.26;;
3868;;;0.96;194.83;;;;;0.96;198.32;;
3869;;;0.96;194.88;;;;;0.96;198.37;;
3870;;;0.96;195.04;;;;;0.96;198.55;;
3871;;;0.96;195.19;;;;;0.96;198.71;;
3872;;;0.96;195.35;;;;;0.96;198.87;;
3873;;;0.96;195.51;;;;;0.96;199.03;;
3874;;;0.96;195.66;;;;;0.96;199.18;;
3875;;;0.96;195.82;;;;;0.96;199.34;;
3876;;;0.96;195.97;;;;;0.96;199.50;;
3877;;;0.96;196.13;;;;;0.96;199.66;;
3878;;;0.96;196.18;;;;;0.96;199.72;;
3879;;;0.96;196.24;;;;;0.96;199.78;;
3880;;;0.96;196.29;;;;;0.96;199.83;;
3881;;;0.96;196.35;;;;;0.96;199.89;;
3882;;;0.96;196.41;;;;;0.96;199.95;;
3883;;;0.96;196.46;;;;;0.96;200.01;;
3884;;;0.96;196.52;;;;;0.96;200.07;;
3885;;;0.96;196.57;;;;;0.96;200.12;;
3886;;;0.96;196.73;;;;;0.96;200.28;;
3887;;;0.96;196.88;;;;;0.96;200.44;;
3888;;;0.96;197.04;;;;;0.96;200.60;;
3889;;;0.96;197.20;;;;;0.96;200.76;;
3890;;;0.96;197.35;;;;;0.96;200.92;;
3891;;;0.96;197.51;;;;;0.96;201.08;;
3892;;;0.96;197.66;;;;;0.96;201.23;;
3893;;;0.96;197.82;;;;;0.96;201.39;;
3894;;;0.96;197.87;;;;;0.96;201.45;;
3895;;;0.96;197.93;;;;;0.96;201.51;;
3896;;;0.96;197.99;;;;;0.96;201.57;;
3897;;;0.96;198.04;;;;;0.96;201.62;;
3898;;;0.96;198.10;;;;;0.96;201.68;;
3899;;;0.96;198.15;;;;;0.96;201.74;;
3900;;;0.96;198.21;;;;;0.96;201.80;;
3901;;;0.96;198.27;;;;;0.96;201.86;;
3902;;;0.96;198.42;;;;;0.96;202.01;;
3903;;;0.96;198.58;;;;;0.96;202.17;;
3904;;;0.96;198.73;;;;;0.96;202.33;;
3905;;;0.96;198.89;;;;;0.96;202.49;;
3906;;;0.96;199.04;;;;;0.96;202.65;;
3907;;;0.96;199.20;;;;;0.96;202.81;;
3908;;;0.96;199.36;;;;;0.96;202.97;;
3909;;;0.96;199.51;;;;;0.96;203.13;;
3910;;;0.96;199.57;;;;;0.96;203.19;;
3911;;;0.96;199.63;;;;;0.96;203.25;;
3912;;;0.96;199.68;;;;;0.96;203.31;;
3913;;;0.96;199.74;;;;;0.96;203.36;;
3914;;;0.96;199.79;;;;;0.96;203.42;;
3915;;;0.96;199.85;;;;;0.96;203.48;;
3916;;;0.96;199.91;;;;;0.96;203.54;;
3917;;;0.96;199.96;;;;;0.96;203.60;;
3918;;;0.96;200.12;;;;;0.96;203.75;;
3919;;;0.96;200.27;;;;;0.96;203.91;;
3920;;;0.96;200.43;;;;;0.96;204.07;;
3921;;;0.96;200.59;;;;;0.96;204.24;;
3922;;;0.96;200.74;;;;;0.96;204.40;;
3923;;;0.96;200.90;;;;;0.96;204.56;;
3924;;;0.96;201.06;;;;;0.96;204.72;;
3925;;;0.96;201.21;;;;;0.96;204.88;;
3926;;;0.96;201.27;;;;;0.96;204.93;;
3927;;;0.96;201.33;;;;;0.96;204.99;;
3928;;;0.96;201.38;;;;;0.96;205.05;;
3929;;;0.96;201.44;;;;;0.96;205.11;;
3930;;;0.96;201.50;;;;;0.96;205.17;;
3931;;;0.96;201.55;;;;;0.96;205.22;;
3932;;;0.96;201.61;;;;;0.96;205.28;;
3933;;;0.96;201.67;;;;;0.96;205.34;;
3934;;;0.96;201.82;;;;;0.96;205.50;;
3935;;;0.96;201.98;;;;;0.96;205.66;;
3936;;;0.96;202.14;;;;;0.96;205.82;;
3937;;;0.96;202.29;;;;;0.96;205.98;;
3938;;;0.96;202.45;;;;;0.96;206.14;;
3939;;;0.96;202.61;;;;;0.96;206.30;;
3940;;;0.96;202.76;;;;;0.96;206.46;;
3941;;;0.96;202.92;;;;;0.96;206.62;;
3942;;;0.96;202.98;;;;;0.96;206.68;;
3943;;;0.96;203.03;;;;;0.96;206.73;;
3944;;;0.96;203.09;;;;;0.96;206.79;;
3945;;;0.96;203.14;;;;;0.96;206.85;;
3946;;;0.96;203.20;;;;;0.96;206.91;;
3947;;;0.96;203.26;;;;;0.96;206.96;;
3948;;;0.96;203.31;;;;;0.96;207.02;;
3949;;;0.96;203.37;;;;;0.96;207.08;;
3950;;;0.96;203.53;;;;;0.96;207.24;;
3951;;;0.96;203.68;;;;;0.96;207.40;;
3952;;;0.96;203.84;;;;;0.96;207.56;;
3953;;;0.96;204.00;;;;;0.96;207.72;;
3954;;;0.96;204.15;;;;;0.96;207.88;;
3955;;;0.96;204.31;;;;;0.96;208.04;;
3956;;;0.96;204.47;;;;;0.96;208.20;;
3957;;;0.96;204.63;;;;;0.96;208.36;;
3958;;;0.96;204.68;;;;;0.96;208.42;;
3959;;;0.96;204.74;;;;;0.96;208.48;;
3960;;;0.96;204.80;;;;;0.96;208.54;;
3961;;;0.96;204.85;;;;;0.96;208.60;;
3962;;;0.96;204.91;;;;;0.96;208.65;;
3963;;;0.96;204.97;;;;;0.96;208.71;;
3964;;;0.96;205.02;;;;;0.96;208.77;;
3965;;;0.96;205.08;;;;;0.96;208.83;;
3966;;;0.96;205.24;;;;;0.96;208.99;;
3967;;;0.96;205.39;;;;;0.96;209.15;;
3968;;;0.96;205.55;;;;;0.96;209.31;;
3969;;;0.96;205.71;;;;;0.96;209.47;;
3970;;;0.96;205.87;;;;;0.96;209.63;;
3971;;;0.96;206.02;;;;;0.96;209.79;;
3972;;;0.96;206.18;;;;;0.96;209.96;;
3973;;;0.96;206.34;;;;;0.96;210.12;;
3974;;;0.96;206.40;;;;;0.96;210.17;;
3975;;;0.96;206.45;;;;;0.96;210.23;;
3976;;;0.96;206.51;;;;;0.96;210.29;;
3977;;;0.96;206.57;;;;;0.96;210.35;;
3978;;;0.96;206.62;;;;;0.96;210.40;;
3979;;;0.96;206.68;;;;;0.96;210.46;;
3980;;;0.96;206.74;;;;;0.96;210.52;;
3981;;;0.96;206.79;;;;;0.96;210.58;;
3982;;;0.96;206.95;;;;;0.96;210.74;;
3983;;;0.96;207.11;;;;;0.96;210.90;;
3984;;;0.96;207.27;;;;;0.96;211.06;;
3985;;;0.96;207.43;;;;;0.96;211.22;;
3986;;;0.96;207.58;;;;;0.96;211.39;;
3987;;;0.96;207.74;;;;;0.96;211.55;;
3988;;;0.96;207.90;;;;;0.96;211.71;;
3989;;;0.96;208.06;;;;;0.96;211.87;;
3990;;;0.96;208.11;;;;;0.96;211.92;;
3991;;;0.96;208.17;;;;;0.96;211.98;;
3992;;;0.96;208.23;;;;;0.96;212.04;;
3993;;;0.96;208.28;;;;;0.96;212.10;;
3994;;;0.96;208.34;;;;;0.96;212.15;;
3995;;;0.96;208.40;;;;;0.96;212.21;;
3996;;;0.96;208.45;;;;;0.96;212.27;;
3997;;;0.96;208.51;;;;;0.96;212.33;;
3998;;;0.96;208.67;;;;;0.96;212.49;;
3999;;;0.96;208.82;;;;;0.96;212.65;;
4000;;;0.96;208.98;;;;;0.96;212.81;;
4001;;;0.96;209.14;;;;;0.96;212.97;;
4002;;;0.96;209.30;;;;;0.96;213.14;;
4003;;;0.96;209.46;;;;;0.96;213.30;;
4004;;;0.96;209.62;;;;;0.96;213.46;;
4005;;;0.96;209.78;;;;;0.96;213.62;;
4006;;;0.96;209.84;;;;;0.96;213.68;;
4007;;;0.96;209.89;;;;;0.96;213.74;;
4008;;;0.96;209.95;;;;;0.96;213.79;;
4009;;;0.96;210.00;;;;;0.96;213.85;;
4010;;;0.96;210.06;;;;;0.96;213.91;;
4011;;;0.96;210.12;;;;;0.96;213.97;;
4012;;;0.96;210.17;;;;;0.96;214.02;;
4013;;;0.96;210.23;;;;;0.96;214.08;;
4014;;;0.96;210.39;;;;;0.96;214.24;;
4015;;;0.96;210.55;;;;;0.96;214.40;;
4016;;;0.96;210.71;;;;;0.96;214.57;;
4017;;;0.96;210.86;;;;;0.96;214.73;;
4018;;;0.96;211.02;;;;;0.96;214.89;;
4019;;;0.96;211.18;;;;;0.96;215.05;;
4020;;;0.96;211.34;;;;;0.96;215.22;;
4021;;;0.96;211.50;;;;;0.96;215.38;;
4022;;;0.96;211.56;;;;;0.96;215.44;;
4023;;;0.96;211.61;;;;;0.96;215.49;;
4024;;;0.96;211.67;;;;;0.96;215.55;;
4025;;;0.96;211.73;;;;;0.96;215.61;;
4026;;;0.96;211.78;;;;;0.96;215.67;;
4027;;;0.96;211.84;;;;;0.96;215.72;;
4028;;;0.96;211.89;;;;;0.96;215.78;;
4029;;;0.96;211.95;;;;;0.96;215.84;;
4030;;;0.96;212.11;;;;;0.96;216.00;;
4031;;;0.96;212.27;;;;;0.96;216.16;;
4032;;;0.96;212.42;;;;;0.96;216.33;;
4033;;;0.96;212.58;;;;;0.96;216.49;;
4034;;;0.96;212.74;;;;;0.96;216.65;;
4035;;;0.96;212.90;;;;;0.96;216.81;;
4036;;;0.96;213.06;;;;;0.96;216.98;;
4037;;;0.96;213.22;;;;;0.96;217.14;;
4038;;;0.96;213.28;;;;;0.96;217.20;;
4039;;;0.96;213.33;;;;;0.96;217.26;;
4040;;;0.96;213.39;;;;;0.96;217.31;;
4041;;;0.96;213.45;;;;;0.96;217.37;;
4042;;;0.96;213.50;;;;;0.96;217.43;;
4043;;;0.96;213.56;;;;;0.96;217.49;;
4044;;;0.96;213.61;;;;;0.96;217.54;;
4045;;;0.96;213.67;;;;;0.96;217.60;;
4046;;;0.96;213.83;;;;;0.96;217.77;;
4047;;;0.96;213.99;;;;;0.96;217.93;;
4048;;;0.96;214.15;;;;;0.96;218.09;;
4049;;;0.96;214.31;;;;;0.96;218.25;;
4050;;;0.96;214.47;;;;;0.96;218.42;;
4051;;;0.96;214.63;;;;;0.96;218.58;;
4052;;;0.96;214.79;;;;;0.96;218.75;;
4053;;;0.96;214.95;;;;;0.96;218.91;;
4054;;;0.96;215.01;;;;;0.96;218.96;;
4055;;;0.96;215.06;;;;;0.96;219.02;;
4056;;;0.96;215.12;;;;;0.96;219.08;;
4057;;;0.96;215.18;;;;;0.96;219.14;;
4058;;;0.96;215.23;;;;;0.96;219.20;;
4059;;;0.96;215.29;;;;;0.96;219.25;;
4060;;;0.96;215.35;;;;;0.96;219.31;;
4061;;;0.96;215.40;;;;;0.96;219.37;;
4062;;;0.96;215.56;;;;;0.96;219.53;;
4063;;;0.96;215.72;;;;;0.96;219.69;;
4064;;;0.96;215.88;;;;;0.96;219.86;;
4065;;;0.96;216.04;;;;;0.96;220.02;;
4066;;;0.96;216.20;;;;;0.96;220.18;;
4067;;;0.96;216.36;;;;;0.96;220.35;;
4068;;;0.96;216.52;;;;;0.96;220.51;;
4069;;;0.96;216.68;;;;;0.96;220.67;;
4070;;;0.96;216.74;;;;;0.96;220.73;;
4071;;;0.96;216.80;;;;;0.96;220.79;;
4072;;;0.96;216.85;;;;;0.96;220.84;;
4073;;;0.96;216.91;;;;;0.96;220.90;;
4074;;;0.96;216.96;;;;;0.96;220.96;;
4075;;;0.96;217.02;;;;;0.96;221.02;;
4076;;;0.96;217.08;;;;;0.96;221.07;;
4077;;;0.96;217.13;;;;;0.96;221.13;;
4078;;;0.96;217.28;;;;;0.96;221.28;;
4079;;;0.96;217.43;;;;;0.96;221.44;;
4080;;;0.96;217.48;;;;;0.96;221.48;;
4081;;;0.96;217.52;;;;;0.96;221.53;;
4082;;;0.96;217.67;;;;;0.96;221.68;;
4083;;;0.96;217.82;;;;;0.96;221.83;;
4084;;;0.96;217.87;;;;;0.96;221.88;;
4085;;;0.96;217.91;;;;;0.96;221.93;;
4086;;;0.96;218.06;;;;;0.96;222.08;;
4087;;;0.96;218.21;;;;;0.96;222.23;;
4088;;;0.96;218.26;;;;;0.96;222.28;;
4089;;;0.96;218.30;;;;;0.96;222.32;;
4090;;;0.96;218.45;;;;;0.96;222.47;;
4091;;;0.96;218.60;;;;;0.96;222.63;;
4092;;;0.97;218.65;;;;;0.97;222.67;;
4093;;;0.97;218.69;;;;;0.97;222.72;;
4094;;;0.97;218.84;;;;;0.97;222.87;;
4095;;;0.97;218.99;;;;;0.97;223.10;;
4096;;;0.97;219.04;;;;;0.97;223.15;;
4097;;;0.97;219.08;;;;;0.97;223.20;;
4098;;;0.97;219.31;;;;;0.97;223.35;;
4099;;;0.97;219.46;;;;;0.97;223.50;;
4100;;;0.97;219.50;;;;;0.97;223.55;;
4101;;;0.97;219.55;;;;;0.97;223.59;;
4102;;;0.97;219.69;;;;;0.97;223.74;;
4103;;;0.97;219.84;;;;;0.97;223.89;;
4104;;;0.97;219.89;;;;;0.97;223.94;;
4105;;;0.97;219.93;;;;;0.97;223.99;;
4106;;;0.97;220.08;;;;;0.97;224.14;;
4107;;;0.97;220.23;;;;;0.97;224.29;;
4108;;;0.97;220.27;;;;;0.97;224.33;;
4109;;;0.97;220.32;;;;;0.97;224.38;;
4110;;;0.97;220.46;;;;;0.97;224.53;;
4111;;;0.97;220.61;;;;;0.97;224.68;;
4112;;;0.97;220.66;;;;;0.97;224.72;;
4113;;;0.97;220.70;;;;;0.97;224.77;;
4114;;;0.97;220.85;;;;;0.97;224.92;;
4115;;;0.97;221.00;;;;;0.97;225.07;;
4116;;;0.97;221.04;;;;;0.97;225.12;;
4117;;;0.97;221.09;;;;;0.97;225.17;;
4118;;;0.97;221.23;;;;;0.97;225.32;;
4119;;;0.97;221.38;;;;;0.97;225.47;;
4120;;;0.97;221.43;;;;;0.97;225.51;;
4121;;;0.97;221.47;;;;;0.97;225.56;;
4122;;;0.97;221.62;;;;;0.97;225.71;;
4123;;;0.97;221.77;;;;;0.97;225.86;;
4124;;;0.97;221.81;;;;;0.97;225.91;;
4125;;;0.97;221.86;;;;;0.97;225.95;;
4126;;;0.97;222.01;;;;;0.97;226.11;;
4127;;;0.97;222.16;;;;;0.97;226.26;;
4128;;;0.97;222.20;;;;;0.97;226.30;;
4129;;;0.97;222.25;;;;;0.97;226.35;;
4130;;;0.97;222.39;;;;;0.97;226.50;;
4131;;;0.97;222.54;;;;;0.97;226.65;;
4132;;;0.97;222.59;;;;;0.97;226.70;;
4133;;;0.97;222.63;;;;;0.97;226.74;;
4134;;;0.97;222.78;;;;;0.97;226.89;;
4135;;;0.97;222.93;;;;;0.97;227.04;;
4136;;;0.97;222.97;;;;;0.97;227.09;;
4137;;;0.97;223.02;;;;;0.97;227.14;;
4138;;;0.97;223.17;;;;;0.97;227.29;;
4139;;;0.97;223.32;;;;;0.97;227.44;;
4140;;;0.97;223.36;;;;;0.97;227.49;;
4141;;;0.97;223.41;;;;;0.97;227.53;;
4142;;;0.97;223.55;;;;;0.97;227.68;;
4143;;;0.97;223.70;;;;;0.97;227.83;;
4144;;;0.97;223.75;;;;;0.97;227.88;;
4145;;;0.97;223.79;;;;;0.97;227.93;;
4146;;;0.97;223.94;;;;;0.97;228.08;;
4147;;;0.97;224.09;;;;;0.97;228.23;;
4148;;;0.97;224.14;;;;;0.97;228.27;;
4149;;;0.97;224.18;;;;;0.97;228.32;;
4150;;;0.97;224.33;;;;;0.97;228.47;;
4151;;;0.97;224.48;;;;;0.97;228.62;;
4152;;;0.97;224.53;;;;;0.97;228.67;;
4153;;;0.97;224.57;;;;;0.97;228.71;;
4154;;;0.97;224.72;;;;;0.97;228.86;;
4155;;;0.97;224.87;;;;;0.97;229.02;;
4156;;;0.97;224.92;;;;;0.97;229.06;;
4157;;;0.97;224.96;;;;;0.97;229.11;;
4158;;;0.97;225.11;;;;;0.97;229.26;;
4159;;;0.97;225.26;;;;;0.97;229.41;;
4160;;;0.97;225.30;;;;;0.97;229.46;;
4161;;;0.97;225.35;;;;;0.97;229.51;;
4162;;;0.97;225.50;;;;;0.97;229.66;;
4163;;;0.97;225.65;;;;;0.97;229.81;;
4164;;;0.97;225.69;;;;;0.97;229.86;;
4165;;;0.97;225.74;;;;;0.97;229.90;;
4166;;;0.97;225.89;;;;;0.97;230.06;;
4167;;;0.97;226.04;;;;;0.97;230.21;;
4168;;;0.97;226.08;;;;;0.97;230.26;;
4169;;;0.97;226.13;;;;;0.97;230.30;;
4170;;;0.97;226.28;;;;;0.97;230.46;;
4171;;;0.97;226.43;;;;;0.97;230.61;;
4172;;;0.97;226.47;;;;;0.97;230.65;;
4173;;;0.97;226.52;;;;;0.97;230.70;;
4174;;;0.97;226.67;;;;;0.97;230.85;;
4175;;;0.97;226.82;;;;;0.97;231.01;;
4176;;;0.97;226.86;;;;;0.97;231.05;;
4177;;;0.97;226.91;;;;;0.97;231.10;;
4178;;;0.97;227.06;;;;;0.97;231.25;;
4179;;;0.97;227.21;;;;;0.97;231.41;;
4180;;;0.97;227.25;;;;;0.97;231.45;;
4181;;;0.97;227.30;;;;;0.97;231.50;;
4182;;;0.97;227.45;;;;;0.97;231.65;;
4183;;;0.97;227.60;;;;;0.97;231.80;;
4184;;;0.97;227.64;;;;;0.97;231.85;;
4185;;;0.97;227.69;;;;;0.97;231.90;;
4186;;;0.97;227.84;;;;;0.97;232.05;;
4187;;;0.97;227.99;;;;;0.97;232.21;;
4188;;;0.97;228.04;;;;;0.97;232.25;;
4189;;;0.97;228.08;;;;;0.97;232.30;;
4190;;;0.97;228.23;;;;;0.97;232.45;;
4191;;;0.97;228.38;;;;;0.97;232.61;;
4192;;;0.97;228.43;;;;;0.97;232.65;;
4193;;;0.97;228.47;;;;;0.97;232.70;;
4194;;;0.97;228.63;;;;;0.97;232.86;;
4195;;;0.97;228.78;;;;;0.97;233.01;;
4196;;;0.97;228.82;;;;;0.97;233.06;;
4197;;;0.97;228.87;;;;;0.97;233.10;;
4198;;;0.97;229.02;;;;;0.97;233.26;;
4199;;;0.97;229.17;;;;;0.97;233.41;;
4200;;;0.97;229.22;;;;;0.97;233.46;;
4201;;;0.97;229.26;;;;;0.97;233.50;;
4202;;;0.97;229.42;;;;;0.97;233.66;;
4203;;;0.97;229.57;;;;;0.97;233.81;;
4204;;;0.97;229.61;;;;;0.97;233.86;;
4205;;;0.97;229.66;;;;;0.97;233.91;;
4206;;;0.97;229.83;;;;;0.97;234.08;;
4207;;;0.97;229.99;;;;;0.97;234.25;;
4208;;;0.97;230.16;;;;;0.97;234.42;;
4209;;;0.97;230.33;;;;;0.97;234.58;;
4210;;;0.97;230.49;;;;;0.97;234.75;;
4211;;;0.97;230.66;;;;;0.97;234.92;;
4212;;;0.97;230.83;;;;;0.97;235.09;;
4213;;;0.97;230.99;;;;;0.97;235.26;;
4214;;;0.97;231.05;;;;;0.97;235.32;;
4215;;;0.97;231.11;;;;;0.97;235.38;;
4216;;;0.97;231.17;;;;;0.97;235.44;;
4217;;;0.97;231.23;;;;;0.97;235.50;;
4218;;;0.97;231.29;;;;;0.97;235.56;;
4219;;;0.97;231.35;;;;;0.97;235.62;;
4220;;;0.97;231.41;;;;;0.97;235.69;;
4221;;;0.97;231.47;;;;;0.97;235.75;;
4222;;;0.97;231.63;;;;;0.97;235.92;;
4223;;;0.97;231.80;;;;;0.97;236.09;;
4224;;;0.97;231.96;;;;;0.97;236.26;;
4225;;;0.97;232.13;;;;;0.97;236.43;;
4226;;;0.97;232.30;;;;;0.97;236.60;;
4227;;;0.97;232.46;;;;;0.97;236.77;;
4228;;;0.97;232.63;;;;;0.97;236.94;;
4229;;;0.97;232.80;;;;;0.97;237.11;;
4230;;;0.97;232.86;;;;;0.97;237.17;;
4231;;;0.97;232.92;;;;;0.97;237.23;;
4232;;;0.97;232.98;;;;;0.97;237.29;;
4233;;;0.97;233.03;;;;;0.97;237.35;;
4234;;;0.97;233.09;;;;;0.97;237.41;;
4235;;;0.97;233.15;;;;;0.97;237.47;;
4236;;;0.97;233.21;;;;;0.97;237.53;;
4237;;;0.97;233.27;;;;;0.97;237.60;;
4238;;;0.97;233.44;;;;;0.97;237.77;;
4239;;;0.97;233.60;;;;;0.97;237.94;;
4240;;;0.97;233.77;;;;;0.97;238.11;;
4241;;;0.97;233.94;;;;;0.97;238.28;;
4242;;;0.97;234.10;;;;;0.97;238.45;;
4243;;;0.97;234.27;;;;;0.97;238.62;;
4244;;;0.97;234.42;;;;;0.97;238.77;;
4245;;;0.97;234.57;;;;;0.97;238.93;;
4246;;;0.97;234.63;;;;;0.97;238.99;;
4247;;;0.97;234.69;;;;;0.97;239.05;;
4248;;;0.97;234.75;;;;;0.97;239.11;;
4249;;;0.97;234.81;;;;;0.97;239.17;;
4250;;;0.97;234.87;;;;;0.97;239.23;;
4251;;;0.97;234.93;;;;;0.97;239.30;;
4252;;;0.97;234.99;;;;;0.97;239.36;;
4253;;;0.97;235.05;;;;;0.97;239.42;;
4254;;;0.97;235.21;;;;;0.97;239.59;;
4255;;;0.97;235.38;;;;;0.97;239.76;;
4256;;;0.97;235.53;;;;;0.97;239.91;;
4257;;;0.97;235.68;;;;;0.97;240.07;;
4258;;;0.97;235.85;;;;;0.97;240.24;;
4259;;;0.97;236.02;;;;;0.97;240.41;;
4260;;;0.97;236.17;;;;;0.97;240.57;;
4261;;;0.97;236.32;;;;;0.97;240.73;;
4262;;;0.97;236.38;;;;;0.97;240.79;;
4263;;;0.97;236.44;;;;;0.97;240.85;;
4264;;;0.97;236.50;;;;;0.97;240.91;;
4265;;;0.97;236.56;;;;;0.97;240.97;;
4266;;;0.97;236.62;;;;;0.97;241.03;;
4267;;;0.97;236.68;;;;;0.97;241.09;;
4268;;;0.97;236.74;;;;;0.97;241.15;;
4269;;;0.97;236.80;;;;;0.97;241.22;;
4270;;;0.97;236.96;;;;;0.97;241.39;;
4271;;;0.97;237.13;;;;;0.97;241.56;;
4272;;;0.97;237.28;;;;;0.97;241.71;;
4273;;;0.97;237.43;;;;;0.97;241.87;;
4274;;;0.97;237.60;;;;;0.97;242.04;;
4275;;;0.97;237.77;;;;;0.97;242.21;;
4276;;;0.97;237.92;;;;;0.97;242.36;;
4277;;;0.97;238.08;;;;;0.97;242.52;;
4278;;;0.97;238.13;;;;;0.97;242.58;;
4279;;;0.97;238.19;;;;;0.97;242.64;;
4280;;;0.97;238.25;;;;;0.97;242.70;;
4281;;;0.97;238.31;;;;;0.97;242.76;;
4282;;;0.97;238.37;;;;;0.97;242.82;;
4283;;;0.97;238.43;;;;;0.97;242.88;;
4284;;;0.97;238.49;;;;;0.97;242.94;;
4285;;;0.97;238.55;;;;;0.97;243.01;;
4286;;;0.97;238.71;;;;;0.97;243.18;;
4287;;;0.97;238.88;;;;;0.97;243.35;;
4288;;;0.97;239.03;;;;;0.97;243.50;;
4289;;;0.97;239.19;;;;;0.97;243.66;;
4290;;;0.97;239.35;;;;;0.97;243.83;;
4291;;;0.97;239.52;;;;;0.97;244.00;;
4292;;;0.97;239.68;;;;;0.97;244.16;;
4293;;;0.97;239.83;;;;;0.97;244.32;;
4294;;;0.97;239.89;;;;;0.97;244.38;;
4295;;;0.97;239.95;;;;;0.97;244.44;;
4296;;;0.97;240.01;;;;;0.97;244.50;;
4297;;;0.97;240.07;;;;;0.97;244.56;;
4298;;;0.97;240.13;;;;;0.97;244.62;;
4299;;;0.97;240.19;;;;;0.97;244.68;;
4300;;;0.97;240.25;;;;;0.97;244.73;;
4301;;;0.97;240.31;;;;;0.97;244.80;;
4302;;;0.97;240.48;;;;;0.97;244.97;;
4303;;;0.97;240.64;;;;;0.97;245.14;;
4304;;;0.97;240.80;;;;;0.97;245.30;;
4305;;;0.97;240.95;;;;;0.97;245.45;;
4306;;;0.97;241.12;;;;;0.97;245.62;;
4307;;;0.97;241.29;;;;;0.97;245.79;;
4308;;;0.97;241.44;;;;;0.97;245.95;;
4309;;;0.97;241.60;;;;;0.97;246.11;;
4310;;;0.97;241.66;;;;;0.97;246.17;;
4311;;;0.97;241.72;;;;;0.97;246.23;;
4312;;;0.97;241.78;;;;;0.97;246.29;;
4313;;;0.97;241.84;;;;;0.97;246.35;;
4314;;;0.97;241.89;;;;;0.97;246.41;;
4315;;;0.97;241.95;;;;;0.97;246.48;;
4316;;;0.97;242.01;;;;;0.97;246.54;;
4317;;;0.97;242.07;;;;;0.97;246.60;;
4318;;;0.97;242.24;;;;;0.97;246.77;;
4319;;;0.97;242.41;;;;;0.97;246.94;;
4320;;;0.97;242.56;;;;;0.97;247.10;;
4321;;;0.97;242.72;;;;;0.97;247.26;;
4322;;;0.97;242.89;;;;;0.97;247.43;;
4323;;;0.97;243.05;;;;;0.97;247.60;;
4324;;;0.97;243.21;;;;;0.97;247.76;;
4325;;;0.97;243.37;;;;;0.97;247.92;;
4326;;;0.97;243.43;;;;;0.97;247.98;;
4327;;;0.97;243.48;;;;;0.97;248.04;;
4328;;;0.97;243.54;;;;;0.97;248.10;;
4329;;;0.97;243.60;;;;;0.97;248.16;;
4330;;;0.97;243.66;;;;;0.97;248.22;;
4331;;;0.97;243.72;;;;;0.97;248.28;;
4332;;;0.97;243.78;;;;;0.97;248.34;;
4333;;;0.97;243.84;;;;;0.97;248.40;;
4334;;;0.97;244.01;;;;;0.97;248.58;;
4335;;;0.97;244.17;;;;;0.97;248.75;;
4336;;;0.97;244.33;;;;;0.97;248.91;;
4337;;;0.97;244.49;;;;;0.97;249.06;;
4338;;;0.97;244.65;;;;;0.97;249.23;;
4339;;;0.97;244.82;;;;;0.97;249.41;;
4340;;;0.97;244.98;;;;;0.97;249.57;;
4341;;;0.97;245.14;;;;;0.97;249.73;;
4342;;;0.97;245.20;;;;;0.97;249.79;;
4343;;;0.97;245.26;;;;;0.97;249.85;;
4344;;;0.97;245.31;;;;;0.97;249.91;;
4345;;;0.97;245.37;;;;;0.97;249.97;;
4346;;;0.97;245.43;;;;;0.97;250.03;;
4347;;;0.97;245.49;;;;;0.97;250.09;;
4348;;;0.97;245.55;;;;;0.97;250.15;;
4349;;;0.97;245.61;;;;;0.97;250.21;;
4350;;;0.97;245.78;;;;;0.97;250.38;;
4351;;;0.97;245.95;;;;;0.97;250.55;;
4352;;;0.97;246.10;;;;;0.97;250.71;;
4353;;;0.97;246.26;;;;;0.97;250.87;;
4354;;;0.97;246.43;;;;;0.97;251.05;;
4355;;;0.97;246.60;;;;;0.97;251.22;;
4356;;;0.97;246.76;;;;;0.97;251.38;;
4357;;;0.97;246.91;;;;;0.97;251.54;;
4358;;;0.97;246.97;;;;;0.97;251.60;;
4359;;;0.97;247.03;;;;;0.97;251.66;;
4360;;;0.97;247.09;;;;;0.97;251.72;;
4361;;;0.97;247.15;;;;;0.97;251.78;;
4362;;;0.97;247.21;;;;;0.97;251.84;;
4363;;;0.97;247.27;;;;;0.97;251.90;;
4364;;;0.97;247.33;;;;;0.97;251.96;;
4365;;;0.97;247.39;;;;;0.97;252.02;;
4366;;;0.97;247.56;;;;;0.97;252.20;;
4367;;;0.97;247.73;;;;;0.97;252.37;;
4368;;;0.97;247.88;;;;;0.97;252.53;;
4369;;;0.97;248.04;;;;;0.97;252.69;;
4370;;;0.97;248.21;;;;;0.97;252.87;;
4371;;;0.97;248.38;;;;;0.97;253.04;;
4372;;;0.97;248.54;;;;;0.97;253.20;;
4373;;;0.97;248.70;;;;;0.97;253.36;;
4374;;;0.97;248.76;;;;;0.97;253.43;;
4375;;;0.97;248.82;;;;;0.97;253.49;;
4376;;;0.97;248.88;;;;;0.97;253.55;;
4377;;;0.97;248.94;;;;;0.97;253.61;;
4378;;;0.97;249.00;;;;;0.97;253.67;;
4379;;;0.97;249.05;;;;;0.97;253.73;;
4380;;;0.97;249.11;;;;;0.97;253.79;;
4381;;;0.97;249.17;;;;;0.97;253.85;;
4382;;;0.97;249.34;;;;;0.97;254.03;;
4383;;;0.97;249.51;;;;;0.97;254.20;;
4384;;;0.97;249.67;;;;;0.97;254.36;;
4385;;;0.97;249.83;;;;;0.97;254.53;;
4386;;;0.97;250.00;;;;;0.97;254.70;;
4387;;;0.97;250.17;;;;;0.97;254.87;;
4388;;;0.97;250.33;;;;;0.97;255.03;;
4389;;;0.97;250.49;;;;;0.97;255.20;;
4390;;;0.97;250.55;;;;;0.97;255.26;;
4391;;;0.97;250.61;;;;;0.97;255.32;;
4392;;;0.97;250.67;;;;;0.97;255.38;;
4393;;;0.97;250.73;;;;;0.97;255.44;;
4394;;;0.97;250.79;;;;;0.97;255.50;;
4395;;;0.97;250.85;;;;;0.97;255.56;;
4396;;;0.97;250.91;;;;;0.97;255.62;;
4397;;;0.97;250.97;;;;;0.97;255.68;;
4398;;;0.97;251.14;;;;;0.97;255.86;;
4399;;;0.97;251.30;;;;;0.97;256.03;;
4400;;;0.97;251.46;;;;;0.97;256.19;;
4401;;;0.97;251.62;;;;;0.97;256.36;;
4402;;;0.97;251.79;;;;;0.97;256.53;;
4403;;;0.97;251.96;;;;;0.97;256.70;;
4404;;;0.97;252.12;;;;;0.97;256.87;;
4405;;;0.97;252.28;;;;;0.97;257.03;;
4406;;;0.97;252.34;;;;;0.97;257.09;;
4407;;;0.97;252.40;;;;;0.97;257.15;;
4408;;;0.97;252.46;;;;;0.97;257.21;;
4409;;;0.97;252.52;;;;;0.97;257.27;;
4410;;;0.97;252.58;;;;;0.97;257.33;;
4411;;;0.97;252.64;;;;;0.97;257.39;;
4412;;;0.97;252.70;;;;;0.97;257.45;;
4413;;;0.97;252.76;;;;;0.97;257.52;;
4414;;;0.97;252.93;;;;;0.97;257.69;;
4415;;;0.97;253.10;;;;;0.97;257.86;;
4416;;;0.97;253.26;;;;;0.97;258.03;;
4417;;;0.97;253.42;;;;;0.97;258.19;;
4418;;;0.97;253.59;;;;;0.97;258.37;;
4419;;;0.97;253.77;;;;;0.97;258.54;;
4420;;;0.97;253.94;;;;;0.97;258.71;;
4421;;;0.97;254.11;;;;;0.97;258.89;;
4422;;;0.97;254.17;;;;;0.97;258.95;;
4423;;;0.97;254.23;;;;;0.97;259.01;;
4424;;;0.97;254.29;;;;;0.97;259.07;;
4425;;;0.97;254.35;;;;;0.97;259.13;;
4426;;;0.97;254.41;;;;;0.97;259.19;;
4427;;;0.97;254.47;;;;;0.97;259.26;;
4428;;;0.97;254.52;;;;;0.97;259.32;;
4429;;;0.97;254.58;;;;;0.97;259.38;;
4430;;;0.97;254.76;;;;;0.97;259.55;;
4431;;;0.97;254.93;;;;;0.97;259.73;;
4432;;;0.97;255.10;;;;;0.97;259.90;;
4433;;;0.97;255.27;;;;;0.97;260.08;;
4434;;;0.97;255.45;;;;;0.97;260.25;;
4435;;;0.97;255.62;;;;;0.97;260.43;;
4436;;;0.97;255.79;;;;;0.97;260.61;;
4437;;;0.97;255.96;;;;;0.97;260.78;;
4438;;;0.97;256.02;;;;;0.97;260.84;;
4439;;;0.97;256.08;;;;;0.97;260.90;;
4440;;;0.97;256.14;;;;;0.97;260.96;;
4441;;;0.97;256.20;;;;;0.97;261.03;;
4442;;;0.97;256.26;;;;;0.97;261.09;;
4443;;;0.97;256.32;;;;;0.97;261.15;;
4444;;;0.97;256.38;;;;;0.97;261.21;;
4445;;;0.97;256.44;;;;;0.97;261.27;;
4446;;;0.97;256.61;;;;;0.97;261.44;;
4447;;;0.97;256.78;;;;;0.97;261.62;;
4448;;;0.97;256.96;;;;;0.97;261.80;;
4449;;;0.97;257.13;;;;;0.97;261.97;;
4450;;;0.97;257.30;;;;;0.97;262.15;;
4451;;;0.97;257.48;;;;;0.97;262.32;;
4452;;;0.97;257.65;;;;;0.97;262.50;;
4453;;;0.97;257.82;;;;;0.97;262.68;;
4454;;;0.97;257.88;;;;;0.97;262.74;;
4455;;;0.97;257.94;;;;;0.97;262.80;;
4456;;;0.97;258.00;;;;;0.97;262.86;;
4457;;;0.97;258.06;;;;;0.97;262.92;;
4458;;;0.97;258.12;;;;;0.97;262.98;;
4459;;;0.97;258.18;;;;;0.97;263.04;;
4460;;;0.97;258.24;;;;;0.97;263.10;;
4461;;;0.97;258.30;;;;;0.97;263.16;;
4462;;;0.97;258.61;;;;;0.97;263.48;;
4463;;;0.97;258.78;;;;;0.97;263.66;;
4464;;;0.97;258.95;;;;;0.97;263.83;;
4465;;;0.97;259.01;;;;;0.97;263.89;;
4466;;;0.97;259.06;;;;;0.97;263.94;;
4467;;;0.97;259.22;;;;;0.97;264.11;;
4468;;;0.97;259.39;;;;;0.97;264.28;;
4469;;;0.97;259.44;;;;;0.97;264.33;;
4470;;;0.97;259.49;;;;;0.97;264.38;;
4471;;;0.97;259.54;;;;;0.97;264.44;;
4472;;;0.97;259.71;;;;;0.97;264.61;;
4473;;;0.97;259.88;;;;;0.97;264.78;;
4474;;;0.97;259.94;;;;;0.97;264.84;;
4475;;;0.97;260.00;;;;;0.97;264.90;;
4476;;;0.97;260.06;;;;;0.97;264.96;;
4477;;;0.97;260.23;;;;;0.97;265.14;;
4478;;;0.97;260.29;;;;;0.97;265.20;;
4479;;;0.97;260.35;;;;;0.97;265.26;;
4480;;;0.97;260.41;;;;;0.97;265.32;;
4481;;;0.97;260.57;;;;;0.97;265.49;;
4482;;;0.97;261.07;;;;;0.97;266.00;;
4483;;;0.97;261.13;;;;;0.97;266.06;;
4484;;;0.97;261.19;;;;;0.97;266.12;;
4485;;;0.97;261.25;;;;;0.97;266.18;;
4486;;;0.97;261.31;;;;;0.97;266.24;;
4487;;;0.97;261.48;;;;;0.97;266.42;;
4488;;;0.97;261.54;;;;;0.97;266.48;;
4489;;;0.97;261.60;;;;;0.97;266.54;;
4490;;;0.97;261.66;;;;;0.97;266.60;;
4491;;;0.97;261.83;;;;;0.97;266.77;;
4492;;;0.97;262.00;;;;;0.97;266.94;;
4493;;;0.97;262.17;;;;;0.97;267.12;;
4494;;;0.97;262.23;;;;;0.97;267.18;;
4495;;;0.97;262.28;;;;;0.97;267.23;;
4496;;;0.97;262.34;;;;;0.97;267.28;;
4497;;;0.97;262.39;;;;;0.97;267.34;;
4498;;;0.97;262.55;;;;;0.97;267.51;;
4499;;;0.97;262.72;;;;;0.97;267.68;;
4500;;;0.97;262.89;;;;;0.97;267.85;;
4501;;;0.97;263.06;;;;;0.97;268.03;;
4502;;;0.97;263.12;;;;;0.97;268.09;;
4503;;;0.97;263.29;;;;;0.97;268.25;;
4504;;;0.97;263.45;;;;;0.97;268.42;;
4505;;;0.97;263.62;;;;;0.97;268.59;;
4506;;;0.97;263.79;;;;;0.97;268.77;;
4507;;;0.97;263.84;;;;;0.97;268.82;;
4508;;;0.97;264.01;;;;;0.97;268.99;;
4509;;;0.97;264.17;;;;;0.97;269.16;;
4510;;;0.97;264.39;;;;;0.97;269.38;;
4511;;;0.97;264.44;;;;;0.97;269.43;;
4512;;;0.97;264.49;;;;;0.97;269.49;;
4513;;;0.97;264.55;;;;;0.97;269.54;;
4514;;;0.97;264.71;;;;;0.97;269.71;;
4515;;;0.97;264.88;;;;;0.97;269.88;;
4516;;;0.97;265.22;;;;;0.97;270.22;;
4517;;;0.97;265.27;;;;;0.97;270.27;;
4518;;;0.97;265.32;;;;;0.97;270.33;;
4519;;;0.97;265.37;;;;;0.97;270.38;;
4520;;;0.97;265.54;;;;;0.97;270.55;;
4521;;;0.97;265.59;;;;;0.97;270.60;;
4522;;;0.97;265.65;;;;;0.97;270.66;;
4523;;;0.97;265.70;;;;;0.97;270.71;;
4524;;;0.97;265.75;;;;;0.97;270.77;;
4525;;;0.97;265.81;;;;;0.97;270.83;;
4526;;;0.97;265.87;;;;;0.97;270.89;;
4527;;;0.97;265.93;;;;;0.97;270.95;;
4528;;;0.97;265.99;;;;;0.97;271.01;;
4529;;;0.97;266.05;;;;;0.97;271.07;;
4530;;;0.97;266.21;;;;;0.97;271.24;;
4531;;;0.97;266.38;;;;;0.97;271.41;;
4532;;;0.97;266.60;;;;;0.97;271.64;;
4533;;;0.97;266.65;;;;;0.97;271.69;;
4534;;;0.97;266.71;;;;;0.97;271.74;;
4535;;;0.97;266.76;;;;;0.97;271.80;;
4536;;;0.97;266.81;;;;;0.97;271.85;;
4537;;;0.97;266.86;;;;;0.97;271.91;;
4538;;;0.97;266.92;;;;;0.97;271.96;;
4539;;;0.97;266.97;;;;;0.97;272.01;;
4540;;;0.97;267.03;;;;;0.97;272.08;;
4541;;;0.97;267.09;;;;;0.97;272.14;;
4542;;;0.97;267.15;;;;;0.97;272.20;;
4543;;;0.97;267.22;;;;;0.97;272.27;;
4544;;;0.97;267.56;;;;;0.97;272.62;;
4545;;;0.97;267.74;;;;;0.97;272.80;;
4546;;;0.97;267.80;;;;;0.97;272.86;;
4547;;;0.97;267.97;;;;;0.97;273.04;;
4548;;;0.97;268.14;;;;;0.97;273.22;;
4549;;;0.97;268.32;;;;;0.97;273.39;;
4550;;;0.97;268.38;;;;;0.97;273.46;;
4551;;;0.97;268.43;;;;;0.97;273.51;;
4552;;;0.97;268.60;;;;;0.97;273.68;;
4553;;;0.97;268.77;;;;;0.97;273.85;;
4554;;;0.97;269.29;;;;;0.97;274.38;;
4555;;;0.97;269.47;;;;;0.97;274.56;;
4556;;;0.97;269.53;;;;;0.97;274.62;;
4557;;;0.97;269.87;;;;;0.97;274.98;;
4558;;;0.97;270.05;;;;;0.97;275.16;;
4559;;;0.97;270.11;;;;;0.97;275.22;;
4560;;;0.97;270.17;;;;;0.97;275.27;;
4561;;;0.97;270.33;;;;;0.97;275.44;;
4562;;;0.97;270.50;;;;;0.97;275.62;;
4563;;;0.97;270.74;;;;;0.97;275.86;;
4564;;;0.97;270.80;;;;;0.97;275.92;;
4565;;;0.97;270.86;;;;;0.97;275.98;;
4566;;;0.97;270.92;;;;;0.97;276.04;;
4567;;;0.97;270.98;;;;;0.97;276.10;;
4568;;;0.97;271.04;;;;;0.97;276.17;;
4569;;;0.97;271.10;;;;;0.97;276.23;;
4570;;;0.97;271.16;;;;;0.97;276.29;;
4571;;;0.97;271.34;;;;;0.97;276.47;;
4572;;;0.97;271.51;;;;;0.97;276.65;;
4573;;;0.97;271.69;;;;;0.97;276.82;;
4574;;;0.97;271.75;;;;;0.97;276.89;;
4575;;;0.97;271.91;;;;;0.97;277.06;;
4576;;;0.97;272.26;;;;;0.97;277.41;;
4577;;;0.97;272.44;;;;;0.97;277.59;;
4578;;;0.97;272.49;;;;;0.97;277.64;;
4579;;;0.97;272.54;;;;;0.97;277.70;;
4580;;;0.97;272.71;;;;;0.97;277.87;;
4581;;;0.97;273.06;;;;;0.97;278.23;;
4582;;;0.97;273.12;;;;;0.97;278.29;;
4583;;;0.97;273.18;;;;;0.97;278.35;;
4584;;;0.97;273.24;;;;;0.97;278.42;;
4585;;;0.97;273.30;;;;;0.97;278.47;;
4586;;;0.97;273.35;;;;;0.97;278.53;;
4587;;;0.97;273.40;;;;;0.97;278.58;;
4588;;;0.97;273.46;;;;;0.97;278.64;;
4589;;;0.97;273.51;;;;;0.97;278.69;;
4590;;;0.97;273.56;;;;;0.97;278.75;;
4591;;;0.97;273.62;;;;;0.97;278.80;;
4592;;;0.97;273.67;;;;;0.97;278.86;;
4593;;;0.97;273.73;;;;;0.97;278.91;;
4594;;;0.97;273.78;;;;;0.97;278.97;;
4595;;;0.97;273.83;;;;;0.97;279.02;;
4596;;;0.97;273.89;;;;;0.97;279.08;;
4597;;;0.97;273.94;;;;;0.97;279.13;;
4598;;;0.97;273.99;;;;;0.97;279.19;;
4599;;;0.97;274.05;;;;;0.97;279.25;;
4600;;;0.97;274.10;;;;;0.97;279.30;;
4601;;;0.97;274.16;;;;;0.97;279.36;;
4602;;;0.97;274.21;;;;;0.97;279.41;;
4603;;;0.97;274.26;;;;;0.97;279.47;;
4604;;;0.97;274.32;;;;;0.97;279.52;;
4605;;;0.97;274.37;;;;;0.97;279.58;;
4606;;;0.97;274.42;;;;;0.97;279.63;;
4607;;;0.97;274.48;;;;;0.97;279.69;;
4608;;;0.97;274.53;;;;;0.97;279.74;;
4609;;;0.97;274.59;;;;;0.97;279.80;;
4610;;;0.97;274.64;;;;;0.97;279.85;;
4611;;;0.97;274.69;;;;;0.97;279.91;;
4612;;;0.97;274.75;;;;;0.97;279.96;;
4613;;;0.97;274.80;;;;;0.97;280.02;;
4614;;;0.97;274.85;;;;;0.97;280.07;;
4615;;;0.97;274.91;;;;;0.97;280.13;;
4616;;;0.97;274.96;;;;;0.97;280.19;;
4617;;;0.97;275.01;;;;;0.97;280.24;;
4618;;;0.97;275.07;;;;;0.97;280.29;;
4619;;;0.97;275.12;;;;;0.97;280.35;;
4620;;;0.97;275.17;;;;;0.97;280.40;;
4621;;;0.97;275.23;;;;;0.97;280.46;;
4622;;;0.97;275.28;;;;;0.97;280.52;;
4623;;;0.97;275.34;;;;;0.97;280.57;;
4624;;;0.97;275.39;;;;;0.97;280.63;;
4625;;;0.97;275.44;;;;;0.97;280.68;;
4626;;;0.97;275.50;;;;;0.97;280.74;;
4627;;;0.97;275.55;;;;;0.97;280.79;;
4628;;;0.97;275.61;;;;;0.97;280.85;;
4629;;;0.97;275.66;;;;;0.97;280.90;;
4630;;;0.97;275.71;;;;;0.97;280.96;;
4631;;;0.97;275.77;;;;;0.97;281.01;;
4632;;;0.97;275.82;;;;;0.97;281.07;;
4633;;;0.97;275.87;;;;;0.97;281.12;;
4634;;;0.97;275.93;;;;;0.97;281.18;;
4635;;;0.97;275.98;;;;;0.97;281.23;;
4636;;;0.97;276.04;;;;;0.97;281.29;;
4637;;;0.97;276.09;;;;;0.97;281.35;;
4638;;;0.97;276.15;;;;;0.97;281.40;;
4639;;;0.97;276.20;;;;;0.97;281.46;;
4640;;;0.97;276.25;;;;;0.97;281.51;;
4641;;;0.97;276.31;;;;;0.97;281.57;;
4642;;;0.97;276.36;;;;;0.97;281.62;;
4643;;;0.97;276.41;;;;;0.97;281.68;;
4644;;;0.97;276.47;;;;;0.97;281.73;;
4645;;;0.97;276.52;;;;;0.97;281.79;;
4646;;;0.97;276.58;;;;;0.97;281.84;;
4647;;;0.97;276.63;;;;;0.97;281.90;;
4648;;;0.97;276.68;;;;;0.97;281.95;;
4649;;;0.97;276.74;;;;;0.97;282.01;;
4650;;;0.97;276.79;;;;;0.97;282.06;;
4651;;;0.97;276.84;;;;;0.97;282.12;;
4652;;;0.97;276.90;;;;;0.97;282.18;;
4653;;;0.97;276.95;;;;;0.97;282.23;;
4654;;;0.97;277.01;;;;;0.97;282.29;;
4655;;;0.97;277.06;;;;;0.97;282.34;;
4656;;;0.97;277.11;;;;;0.97;282.40;;
4657;;;0.97;277.17;;;;;0.97;282.45;;
4658;;;0.97;277.22;;;;;0.97;282.51;;
4659;;;0.97;277.27;;;;;0.97;282.56;;
4660;;;0.97;277.33;;;;;0.97;282.62;;
4661;;;0.97;277.38;;;;;0.97;282.67;;
4662;;;0.97;277.43;;;;;0.97;282.73;;
4663;;;0.97;277.49;;;;;0.97;282.78;;
4664;;;0.97;277.54;;;;;0.97;282.84;;
4665;;;0.97;277.60;;;;;0.97;282.90;;
4666;;;0.97;277.65;;;;;0.97;282.95;;
4667;;;0.97;277.70;;;;;0.97;283.00;;
4668;;;0.97;277.76;;;;;0.97;283.06;;
4669;;;0.97;277.81;;;;;0.97;283.11;;
4670;;;0.97;277.86;;;;;0.97;283.17;;
4671;;;0.97;277.92;;;;;0.97;283.22;;
4672;;;0.97;277.97;;;;;0.97;283.28;;
4673;;;0.97;278.02;;;;;0.97;283.34;;
4674;;;0.97;278.08;;;;;0.97;283.39;;
4675;;;0.97;278.13;;;;;0.97;283.45;;
4676;;;0.97;278.19;;;;;0.97;283.50;;
4677;;;0.97;278.24;;;;;0.97;283.56;;
4678;;;0.97;278.29;;;;;0.97;283.61;;
4679;;;0.97;278.35;;;;;0.97;283.67;;
4680;;;0.97;278.40;;;;;0.97;283.72;;
4681;;;0.97;278.45;;;;;0.97;283.78;;
4682;;;0.97;278.51;;;;;0.97;283.83;;
4683;;;0.97;278.56;;;;;0.97;283.89;;
4684;;;0.97;278.61;;;;;0.97;283.94;;
4685;;;0.97;278.67;;;;;0.97;284.00;;
4686;;;0.97;278.72;;;;;0.97;284.05;;
4687;;;0.97;278.78;;;;;0.97;284.11;;
4688;;;0.97;278.83;;;;;0.97;284.16;;
4689;;;0.97;278.88;;;;;0.97;284.22;;
4690;;;0.97;278.94;;;;;0.97;284.27;;
4691;;;0.97;278.99;;;;;0.97;284.33;;
4692;;;0.97;279.04;;;;;0.97;284.39;;
4693;;;0.97;279.10;;;;;0.97;284.44;;
4694;;;0.97;279.15;;;;;0.97;284.50;;
4695;;;0.97;279.20;;;;;0.97;284.55;;
4696;;;0.97;279.26;;;;;0.97;284.61;;
4697;;;0.97;279.31;;;;;0.97;284.66;;
4698;;;0.97;279.36;;;;;0.97;284.72;;
4699;;;0.97;279.42;;;;;0.97;284.77;;
4700;;;0.97;279.47;;;;;0.97;284.83;;
4701;;;0.97;279.52;;;;;0.97;284.89;;
4702;;;0.97;279.58;;;;;0.97;284.94;;
4703;;;0.97;279.63;;;;;0.97;285.00;;
4704;;;0.97;279.68;;;;;0.97;285.05;;
4705;;;0.97;279.74;;;;;0.97;285.11;;
4706;;;0.97;279.79;;;;;0.97;285.16;;
4707;;;0.97;279.85;;;;;0.97;285.22;;
4708;;;0.97;279.90;;;;;0.97;285.27;;
4709;;;0.97;279.95;;;;;0.97;285.33;;
4710;;;0.97;280.01;;;;;0.97;285.39;;
4711;;;0.97;280.06;;;;;0.97;285.44;;
4712;;;0.97;280.11;;;;;0.97;285.50;;
4713;;;0.97;280.28;;;;;0.97;285.67;;
4714;;;0.97;280.45;;;;;0.97;285.84;;
4715;;;0.97;280.62;;;;;0.97;286.01;;
4716;;;0.97;280.78;;;;;0.97;286.18;;
4717;;;0.97;280.95;;;;;0.97;286.35;;
4718;;;0.97;281.12;;;;;0.97;286.52;;
4719;;;0.97;281.28;;;;;0.97;286.69;;
4720;;;0.97;281.45;;;;;0.97;286.86;;
4721;;;0.97;281.52;;;;;0.97;286.93;;
4722;;;0.97;281.58;;;;;0.97;287.00;;
4723;;;0.97;281.65;;;;;0.97;287.06;;
4724;;;0.97;281.72;;;;;0.97;287.13;;
4725;;;0.97;281.79;;;;;0.97;287.20;;
4726;;;0.97;281.85;;;;;0.97;287.27;;
4727;;;0.97;281.92;;;;;0.97;287.34;;
4728;;;0.97;281.99;;;;;0.97;287.41;;
4729;;;0.97;282.17;;;;;0.97;287.59;;
4730;;;0.97;282.35;;;;;0.97;287.78;;
4731;;;0.97;282.88;;;;;0.97;288.32;;
4732;;;0.97;283.06;;;;;0.97;288.50;;
4733;;;0.97;283.48;;;;;0.97;288.93;;
4734;;;0.97;283.55;;;;;0.97;289.00;;
4735;;;0.97;283.61;;;;;0.97;289.07;;
4736;;;0.97;283.68;;;;;0.97;289.14;;
4737;;;0.97;283.75;;;;;0.97;289.20;;
4738;;;0.97;283.82;;;;;0.97;289.27;;
4739;;;0.97;283.88;;;;;0.97;289.34;;
4740;;;0.97;283.95;;;;;0.97;289.41;;
4741;;;0.97;284.12;;;;;0.97;289.58;;
4742;;;0.97;284.29;;;;;0.97;289.76;;
4743;;;0.97;284.46;;;;;0.97;289.93;;
4744;;;0.97;284.63;;;;;0.97;290.10;;
4745;;;0.97;284.81;;;;;0.97;290.28;;
4746;;;0.97;284.98;;;;;0.97;290.47;;
4747;;;0.97;285.15;;;;;0.97;290.64;;
4748;;;0.97;285.32;;;;;0.97;290.81;;
4749;;;0.97;285.39;;;;;0.97;290.88;;
4750;;;0.97;285.45;;;;;0.97;290.95;;
4751;;;0.97;285.52;;;;;0.97;291.02;;
4752;;;0.97;285.59;;;;;0.97;291.09;;
4753;;;0.97;285.66;;;;;0.97;291.16;;
4754;;;0.97;285.72;;;;;0.97;291.22;;
4755;;;0.97;285.79;;;;;0.97;291.29;;
4756;;;0.97;285.86;;;;;0.97;291.36;;
4757;;;0.97;286.04;;;;;0.97;291.55;;
4758;;;0.97;286.22;;;;;0.97;291.73;;
4759;;;0.97;286.39;;;;;0.97;291.90;;
4760;;;0.97;286.55;;;;;0.97;292.07;;
4761;;;0.97;286.73;;;;;0.97;292.26;;
4762;;;0.97;286.92;;;;;0.97;292.44;;
4763;;;0.97;287.08;;;;;0.97;292.61;;
4764;;;0.97;287.25;;;;;0.97;292.79;;
4765;;;0.97;287.32;;;;;0.97;292.85;;
4766;;;0.97;287.38;;;;;0.97;292.92;;
4767;;;0.97;287.45;;;;;0.97;292.99;;
4768;;;0.97;287.52;;;;;0.97;293.06;;
4769;;;0.97;287.59;;;;;0.97;293.13;;
4770;;;0.97;287.65;;;;;0.97;293.20;;
4771;;;0.97;287.72;;;;;0.97;293.27;;
4772;;;0.97;287.79;;;;;0.97;293.34;;
4773;;;0.97;287.97;;;;;0.97;293.52;;
4774;;;0.97;288.15;;;;;0.97;293.71;;
4775;;;0.97;288.32;;;;;0.97;293.88;;
4776;;;0.97;288.49;;;;;0.97;294.05;;
4777;;;0.97;288.66;;;;;0.97;294.23;;
4778;;;0.97;288.85;;;;;0.97;294.42;;
4779;;;0.97;289.01;;;;;0.97;294.59;;
4780;;;0.97;289.18;;;;;0.97;294.76;;
4781;;;0.97;289.25;;;;;0.97;294.83;;
4782;;;0.97;289.32;;;;;0.97;294.90;;
4783;;;0.97;289.38;;;;;0.97;294.97;;
4784;;;0.97;289.45;;;;;0.97;295.04;;
4785;;;0.97;289.52;;;;;0.97;295.11;;
4786;;;0.97;289.59;;;;;0.97;295.17;;
4787;;;0.97;289.65;;;;;0.97;295.24;;
4788;;;0.97;289.72;;;;;0.97;295.31;;
4789;;;0.97;289.90;;;;;0.97;295.50;;
4790;;;0.97;290.08;;;;;0.97;295.68;;
4791;;;0.97;290.25;;;;;0.97;295.85;;
4792;;;0.97;290.42;;;;;0.97;296.03;;
4793;;;0.97;290.60;;;;;0.97;296.21;;
4794;;;0.97;290.79;;;;;0.97;296.40;;
4795;;;0.97;290.95;;;;;0.97;296.57;;
4796;;;0.97;291.12;;;;;0.97;296.74;;
4797;;;0.97;291.19;;;;;0.97;296.81;;
4798;;;0.97;291.26;;;;;0.97;296.88;;
4799;;;0.97;291.33;;;;;0.97;296.95;;
4800;;;0.97;291.39;;;;;0.97;297.02;;
4801;;;0.97;291.46;;;;;0.97;297.09;;
4802;;;0.97;291.53;;;;;0.97;297.16;;
4803;;;0.97;291.60;;;;;0.97;297.23;;
4804;;;0.97;291.67;;;;;0.97;297.30;;
4805;;;0.97;291.85;;;;;0.97;297.48;;
4806;;;0.97;292.03;;;;;0.97;297.67;;
4807;;;0.97;292.20;;;;;0.97;297.84;;
4808;;;0.97;292.37;;;;;0.97;298.01;;
4809;;;0.97;292.55;;;;;0.97;298.19;;
4810;;;0.97;292.73;;;;;0.97;298.38;;
4811;;;0.97;292.90;;;;;0.97;298.55;;
4812;;;0.97;293.07;;;;;0.97;298.73;;
4813;;;0.97;293.14;;;;;0.97;298.80;;
4814;;;0.97;293.21;;;;;0.97;298.86;;
4815;;;0.97;293.28;;;;;0.97;298.93;;
4816;;;0.97;293.34;;;;;0.97;299.00;;
4817;;;0.97;293.41;;;;;0.97;299.07;;
4818;;;0.97;293.48;;;;;0.97;299.14;;
4819;;;0.97;293.55;;;;;0.97;299.21;;
4820;;;0.97;293.62;;;;;0.97;299.28;;
4821;;;0.97;293.80;;;;;0.97;299.47;;
4822;;;0.97;293.98;;;;;0.97;299.65;;
4823;;;0.97;294.15;;;;;0.97;299.83;;
4824;;;0.97;294.32;;;;;0.97;300.00;;
4825;;;0.97;294.50;;;;;0.97;300.19;;
4826;;;0.97;294.69;;;;;0.97;300.37;;
4827;;;0.97;294.85;;;;;0.97;300.55;;
4828;;;0.97;295.02;;;;;0.97;300.72;;
4829;;;0.97;295.09;;;;;0.97;300.79;;
4830;;;0.97;295.16;;;;;0.97;300.86;;
4831;;;0.97;295.23;;;;;0.97;300.93;;
4832;;;0.97;295.30;;;;;0.97;300.99;;
4833;;;0.97;295.36;;;;;0.97;301.06;;
4834;;;0.97;295.43;;;;;0.97;301.13;;
4835;;;0.97;295.50;;;;;0.97;301.20;;
4836;;;0.97;295.57;;;;;0.97;301.27;;
4837;;;0.97;295.75;;;;;0.97;301.46;;
4838;;;0.97;295.93;;;;;0.97;301.64;;
4839;;;0.97;296.10;;;;;0.97;301.82;;
4840;;;0.97;296.27;;;;;0.97;302.00;;
4841;;;0.97;296.46;;;;;0.97;302.18;;
4842;;;0.97;296.64;;;;;0.97;302.37;;
4843;;;0.97;296.81;;;;;0.97;302.55;;
4844;;;0.97;296.98;;;;;0.97;302.72;;
4845;;;0.97;297.05;;;;;0.97;302.79;;
4846;;;0.97;297.12;;;;;0.97;302.86;;
4847;;;0.97;297.18;;;;;0.97;302.93;;
4848;;;0.97;297.25;;;;;0.97;303.00;;
4849;;;0.97;297.32;;;;;0.97;303.07;;
4850;;;0.97;297.39;;;;;0.97;303.14;;
4851;;;0.97;297.57;;;;;0.97;303.32;;
4852;;;0.97;297.75;;;;;0.97;303.51;;
4853;;;0.97;297.93;;;;;0.97;303.70;;
4854;;;0.97;298.12;;;;;0.97;303.88;;
4855;;;0.97;298.29;;;;;0.97;304.06;;
4856;;;0.97;298.46;;;;;0.97;304.24;;
4857;;;0.97;298.64;;;;;0.97;304.42;;
4858;;;0.97;298.82;;;;;0.97;304.61;;
4859;;;0.97;299.00;;;;;0.97;304.79;;
4860;;;0.97;299.17;;;;;0.97;304.96;;
4861;;;0.97;299.24;;;;;0.97;305.03;;
4862;;;0.97;299.31;;;;;0.97;305.10;;
4863;;;0.97;299.37;;;;;0.97;305.17;;
4864;;;0.97;299.44;;;;;0.97;305.24;;
4865;;;0.97;299.51;;;;;0.97;305.31;;
4866;;;0.97;299.58;;;;;0.97;305.38;;
4867;;;0.97;299.64;;;;;0.97;305.45;;
4868;;;0.97;299.71;;;;;0.97;305.52;;
4869;;;0.97;299.90;;;;;0.97;305.71;;
4870;;;0.97;300.08;;;;;0.97;305.90;;
4871;;;0.97;300.25;;;;;0.97;306.07;;
4872;;;0.97;300.42;;;;;0.97;306.25;;
4873;;;0.97;300.60;;;;;0.97;306.44;;
4874;;;0.97;300.79;;;;;0.97;306.63;;
4875;;;0.97;300.96;;;;;0.97;306.80;;
4876;;;0.97;301.13;;;;;0.97;306.98;;
4877;;;0.97;301.20;;;;;0.97;307.05;;
4878;;;0.97;301.27;;;;;0.97;307.12;;
4879;;;0.97;301.45;;;;;0.97;307.31;;
4880;;;0.97;301.64;;;;;0.97;307.49;;
4881;;;0.97;301.70;;;;;0.97;307.56;;
4882;;;0.97;301.77;;;;;0.97;307.63;;
4883;;;0.97;301.95;;;;;0.97;307.82;;
4884;;;0.97;302.14;;;;;0.97;308.01;;
4885;;;0.97;302.32;;;;;0.97;308.20;;
4886;;;0.97;302.51;;;;;0.97;308.38;;
4887;;;0.97;302.68;;;;;0.97;308.56;;
4888;;;0.97;302.85;;;;;0.97;308.74;;
4889;;;0.97;303.04;;;;;0.97;308.92;;
4890;;;0.97;303.22;;;;;0.97;309.11;;
4891;;;0.97;303.40;;;;;0.97;309.29;;
4892;;;0.97;303.57;;;;;0.97;309.47;;
4893;;;0.97;303.64;;;;;0.97;309.54;;
4894;;;0.97;303.71;;;;;0.97;309.61;;
4895;;;0.97;303.89;;;;;0.97;309.79;;
4896;;;0.97;304.08;;;;;0.97;309.98;;
4897;;;0.97;304.14;;;;;0.97;310.05;;
4898;;;0.97;304.21;;;;;0.97;310.12;;
4899;;;0.97;304.39;;;;;0.97;310.31;;
4900;;;0.97;304.58;;;;;0.97;310.50;;
4901;;;0.97;304.76;;;;;0.97;310.68;;
4902;;;0.97;304.95;;;;;0.97;310.87;;
4903;;;0.97;305.12;;;;;0.97;311.05;;
4904;;;0.97;305.30;;;;;0.97;311.23;;
4905;;;0.97;305.48;;;;;0.97;311.42;;
4906;;;0.97;305.67;;;;;0.97;311.60;;
4907;;;0.97;305.84;;;;;0.97;311.78;;
4908;;;0.97;306.02;;;;;0.97;311.96;;
4909;;;0.97;306.08;;;;;0.97;312.03;;
4910;;;0.97;306.15;;;;;0.97;312.10;;
4911;;;0.97;306.22;;;;;0.97;312.17;;
4912;;;0.97;306.28;;;;;0.97;312.24;;
4913;;;0.97;306.35;;;;;0.97;312.30;;
4914;;;0.97;306.42;;;;;0.97;312.37;;
4915;;;0.97;306.49;;;;;0.97;312.44;;
4916;;;0.97;306.55;;;;;0.97;312.51;;
4917;;;0.97;306.74;;;;;0.97;312.70;;
4918;;;0.97;306.92;;;;;0.97;312.89;;
4919;;;0.97;307.10;;;;;0.97;313.07;;
4920;;;0.97;307.28;;;;;0.97;313.25;;
4921;;;0.97;307.63;;;;;0.97;313.61;;
4922;;;0.97;307.81;;;;;0.97;313.79;;
4923;;;0.97;307.99;;;;;0.97;313.97;;
4924;;;0.97;308.06;;;;;0.97;314.04;;
4925;;;0.97;308.12;;;;;0.97;314.11;;
4926;;;0.97;308.19;;;;;0.97;314.18;;
4927;;;0.97;308.26;;;;;0.97;314.25;;
4928;;;0.97;308.33;;;;;0.97;314.32;;
4929;;;0.97;308.39;;;;;0.97;314.39;;
4930;;;0.97;308.46;;;;;0.97;314.46;;
4931;;;0.97;308.53;;;;;0.97;314.52;;
4932;;;0.97;308.71;;;;;0.97;314.71;;
4933;;;0.97;308.89;;;;;0.97;314.89;;
4934;;;0.97;309.06;;;;;0.97;315.07;;
4935;;;0.97;309.24;;;;;0.97;315.25;;
4936;;;0.97;309.60;;;;;0.97;315.61;;
4937;;;0.97;309.78;;;;;0.97;315.79;;
4938;;;0.97;309.95;;;;;0.97;315.98;;
4939;;;0.97;310.02;;;;;0.97;316.04;;
4940;;;0.97;310.09;;;;;0.97;316.11;;
4941;;;0.97;310.16;;;;;0.97;316.18;;
4942;;;0.97;310.23;;;;;0.97;316.25;;
4943;;;0.97;310.29;;;;;0.97;316.32;;
4944;;;0.97;310.36;;;;;0.97;316.39;;
4945;;;0.97;310.43;;;;;0.97;316.46;;
4946;;;0.97;310.50;;;;;0.97;316.53;;
4947;;;0.97;310.67;;;;;0.97;316.71;;
4948;;;0.97;311.03;;;;;0.97;317.08;;
4949;;;0.97;311.21;;;;;0.97;317.26;;
4950;;;0.97;311.57;;;;;0.97;317.63;;
4951;;;0.97;311.75;;;;;0.97;317.81;;
4952;;;0.97;311.93;;;;;0.97;317.99;;
4953;;;0.97;312.00;;;;;0.97;318.06;;
4954;;;0.97;312.06;;;;;0.97;318.13;;
4955;;;0.97;312.13;;;;;0.97;318.20;;
4956;;;0.97;312.20;;;;;0.97;318.27;;
4957;;;0.97;312.27;;;;;0.97;318.34;;
4958;;;0.97;312.33;;;;;0.97;318.41;;
4959;;;0.97;312.40;;;;;0.97;318.48;;
4960;;;0.97;312.47;;;;;0.97;318.55;;
4961;;;0.97;312.53;;;;;0.97;318.61;;
4962;;;0.97;312.59;;;;;0.97;318.67;;
4963;;;0.97;312.65;;;;;0.97;318.73;;
4964;;;0.97;312.71;;;;;0.97;318.79;;
4965;;;0.97;312.77;;;;;0.97;318.85;;
4966;;;0.97;312.83;;;;;0.97;318.91;;
4967;;;0.97;312.89;;;;;0.97;318.98;;
4968;;;0.97;312.95;;;;;0.97;319.04;;
4969;;;0.97;313.01;;;;;0.97;319.10;;
4970;;;0.97;313.06;;;;;0.97;319.16;;
4971;;;0.97;313.12;;;;;0.97;319.22;;
4972;;;0.97;313.18;;;;;0.97;319.28;;
4973;;;0.97;313.24;;;;;0.97;319.34;;
4974;;;0.97;313.30;;;;;0.97;319.41;;
4975;;;0.97;313.36;;;;;0.97;319.47;;
4976;;;0.97;313.42;;;;;0.97;319.53;;
4977;;;0.97;313.48;;;;;0.97;319.59;;
4978;;;0.97;313.54;;;;;0.97;319.65;;
4979;;;0.97;313.60;;;;;0.97;319.71;;
4980;;;0.97;313.66;;;;;0.97;319.77;;
4981;;;0.97;313.72;;;;;0.97;319.83;;
4982;;;0.97;313.78;;;;;0.97;319.90;;
4983;;;0.97;313.84;;;;;0.97;319.96;;
4984;;;0.97;313.90;;;;;0.97;320.02;;
4985;;;0.97;313.96;;;;;0.97;320.08;;
4986;;;0.97;314.02;;;;;0.97;320.14;;
4987;;;0.97;314.07;;;;;0.97;320.20;;
4988;;;0.97;314.13;;;;;0.97;320.26;;
4989;;;0.97;314.19;;;;;0.97;320.32;;
4990;;;0.97;314.25;;;;;0.97;320.39;;
4991;;;0.97;314.31;;;;;0.97;320.45;;
4992;;;0.97;314.37;;;;;0.97;320.51;;
4993;;;0.97;314.43;;;;;0.97;320.57;;
4994;;;0.97;314.49;;;;;0.97;320.63;;
4995;;;0.97;314.55;;;;;0.97;320.69;;
4996;;;0.97;314.61;;;;;0.97;320.75;;
4997;;;0.97;314.67;;;;;0.97;320.81;;
4998;;;0.97;314.73;;;;;0.97;320.88;;
4999;;;0.97;314.79;;;;;0.97;320.94;;
5000;;;0.97;314.85;;;;;0.97;321.00;;
5001;;;0.97;315.02;;;;;0.97;321.18;;
5002;;;0.97;315.20;;;;;0.97;321.36;;
5003;;;0.97;315.26;;;;;0.97;321.42;;
5004;;;0.97;315.32;;;;;0.97;321.48;;
5005;;;0.97;315.50;;;;;0.97;321.66;;
5006;;;0.97;315.67;;;;;0.97;321.84;;
5007;;;0.97;315.73;;;;;0.97;321.90;;
5008;;;0.97;315.79;;;;;0.97;321.96;;
5009;;;0.97;315.85;;;;;0.97;322.03;;
5010;;;0.97;315.91;;;;;0.97;322.09;;
5011;;;0.97;315.97;;;;;0.97;322.15;;
5012;;;0.97;316.03;;;;;0.97;322.21;;
5013;;;0.97;316.09;;;;;0.97;322.27;;
5014;;;0.97;316.15;;;;;0.97;322.33;;
5015;;;0.97;316.21;;;;;0.97;322.39;;
5016;;;0.97;316.27;;;;;0.97;322.46;;
5017;;;0.97;316.33;;;;;0.97;322.52;;
5018;;;0.97;316.39;;;;;0.97;322.58;;
5019;;;0.97;316.45;;;;;0.97;322.64;;
5020;;;0.97;316.51;;;;;0.97;322.70;;
5021;;;0.97;316.57;;;;;0.97;322.76;;
5022;;;0.97;316.63;;;;;0.97;322.82;;
5023;;;0.97;316.69;;;;;0.97;322.89;;
5024;;;0.97;316.75;;;;;0.97;322.95;;
5025;;;0.97;316.81;;;;;0.97;323.01;;
5026;;;0.97;316.87;;;;;0.97;323.07;;
5027;;;0.97;316.93;;;;;0.97;323.13;;
5028;;;0.97;316.99;;;;;0.97;323.19;;
5029;;;0.97;317.05;;;;;0.97;323.25;;
5030;;;0.97;317.11;;;;;0.97;323.31;;
5031;;;0.97;317.16;;;;;0.97;323.38;;
5032;;;0.97;317.22;;;;;0.97;323.44;;
5033;;;0.97;317.28;;;;;0.97;323.50;;
5034;;;0.97;317.34;;;;;0.97;323.56;;
5035;;;0.97;317.40;;;;;0.97;323.62;;
5036;;;0.97;317.46;;;;;0.97;323.68;;
5037;;;0.97;317.52;;;;;0.97;323.74;;
5038;;;0.97;317.58;;;;;0.97;323.81;;
5039;;;0.97;317.64;;;;;0.97;323.87;;
5040;;;0.97;317.70;;;;;0.97;323.93;;
5041;;;0.97;317.76;;;;;0.97;323.99;;
5042;;;0.97;317.82;;;;;0.97;324.05;;
5043;;;0.97;317.88;;;;;0.97;324.11;;
5044;;;0.97;317.94;;;;;0.97;324.17;;
5045;;;0.97;318.00;;;;;0.97;324.23;;
5046;;;0.97;318.06;;;;;0.97;324.29;;
5047;;;0.97;318.12;;;;;0.97;324.35;;
5048;;;0.97;318.18;;;;;0.97;324.42;;
5049;;;0.97;318.24;;;;;0.97;324.48;;
5050;;;0.97;318.30;;;;;0.97;324.54;;
5051;;;0.97;318.36;;;;;0.97;324.60;;
5052;;;0.97;318.42;;;;;0.97;324.66;;
5053;;;0.97;318.48;;;;;0.97;324.72;;
5054;;;0.97;318.54;;;;;0.97;324.79;;
5055;;;0.97;318.60;;;;;0.97;324.85;;
5056;;;0.97;318.66;;;;;0.97;324.91;;
5057;;;0.97;318.72;;;;;0.97;324.97;;
5058;;;0.97;318.78;;;;;0.97;325.03;;
5059;;;0.97;318.84;;;;;0.97;325.09;;
5060;;;0.97;318.89;;;;;0.97;325.15;;
5061;;;0.97;318.95;;;;;0.97;325.21;;
5062;;;0.97;319.01;;;;;0.97;325.27;;
5063;;;0.97;319.07;;;;;0.97;325.33;;
5064;;;0.97;319.13;;;;;0.97;325.40;;
5065;;;0.97;319.19;;;;;0.97;325.46;;
5066;;;0.97;319.25;;;;;0.97;325.52;;
5067;;;0.97;319.31;;;;;0.97;325.58;;
5068;;;0.97;319.37;;;;;0.97;325.64;;
5069;;;0.97;319.43;;;;;0.97;325.70;;
5070;;;0.97;319.49;;;;;0.97;325.76;;
5071;;;0.97;319.55;;;;;0.97;325.83;;
5072;;;0.97;319.61;;;;;0.97;325.89;;
5073;;;0.97;319.67;;;;;0.97;325.95;;
5074;;;0.97;319.73;;;;;0.97;326.01;;
5075;;;0.97;319.79;;;;;0.97;326.07;;
5076;;;0.97;319.85;;;;;0.97;326.13;;
5077;;;0.97;319.91;;;;;0.97;326.19;;
5078;;;0.97;319.97;;;;;0.97;326.25;;
5079;;;0.97;320.03;;;;;0.97;326.32;;
5080;;;0.97;320.09;;;;;0.97;326.38;;
5081;;;0.97;320.15;;;;;0.97;326.44;;
5082;;;0.97;320.21;;;;;0.97;326.50;;
5083;;;0.97;320.27;;;;;0.97;326.56;;
5084;;;0.97;320.33;;;;;0.97;326.62;;
5085;;;0.97;320.39;;;;;0.97;326.69;;
5086;;;0.97;320.45;;;;;0.97;326.75;;
5087;;;0.97;320.51;;;;;0.97;326.81;;
5088;;;0.97;320.57;;;;;0.97;326.87;;
5089;;;0.97;320.76;;;;;0.97;327.06;;
5090;;;0.97;320.95;;;;;0.97;327.26;;
5091;;;0.97;321.51;;;;;0.97;327.83;;
5092;;;0.97;321.70;;;;;0.97;328.02;;
5093;;;0.97;322.14;;;;;0.97;328.48;;
5094;;;0.97;322.22;;;;;0.97;328.55;;
5095;;;0.97;322.29;;;;;0.97;328.63;;
5096;;;0.97;322.37;;;;;0.97;328.70;;
5097;;;0.97;322.44;;;;;0.97;328.78;;
5098;;;0.97;322.51;;;;;0.97;328.85;;
5099;;;0.97;322.59;;;;;0.97;328.93;;
5100;;;0.97;322.66;;;;;0.97;329.01;;
5101;;;0.97;322.85;;;;;0.97;329.20;;
5102;;;0.97;323.05;;;;;0.97;329.40;;
5103;;;0.97;323.61;;;;;0.97;329.97;;
5104;;;0.97;323.80;;;;;0.97;330.17;;
5105;;;0.97;324.25;;;;;0.97;330.62;;
5106;;;0.97;324.32;;;;;0.97;330.69;;
5107;;;0.97;324.39;;;;;0.97;330.77;;
5108;;;0.97;324.47;;;;;0.97;330.84;;
5109;;;0.97;324.54;;;;;0.97;330.92;;
5110;;;0.97;324.61;;;;;0.97;331.00;;
5111;;;0.97;324.69;;;;;0.97;331.07;;
5112;;;0.97;324.76;;;;;0.97;331.15;;
5113;;;0.97;324.95;;;;;0.97;331.35;;
5114;;;0.97;325.14;;;;;0.97;331.54;;
5115;;;0.97;325.71;;;;;0.97;332.12;;
5116;;;0.97;325.90;;;;;0.97;332.31;;
5117;;;0.97;326.35;;;;;0.97;332.77;;
5118;;;0.97;326.42;;;;;0.97;332.84;;
5119;;;0.97;326.50;;;;;0.97;332.92;;
5120;;;0.97;326.57;;;;;0.97;332.99;;
5121;;;0.97;326.64;;;;;0.97;333.07;;
5122;;;0.97;326.72;;;;;0.97;333.14;;
5123;;;0.97;326.79;;;;;0.97;333.22;;
5124;;;0.97;326.86;;;;;0.97;333.29;;
5125;;;0.97;327.06;;;;;0.97;333.49;;
5126;;;0.97;327.25;;;;;0.97;333.69;;
5127;;;0.97;327.81;;;;;0.97;334.26;;
5128;;;0.97;328.01;;;;;0.97;334.46;;
5129;;;0.97;328.46;;;;;0.97;334.92;;
5130;;;0.97;328.53;;;;;0.97;334.99;;
5131;;;0.97;328.60;;;;;0.97;335.07;;
5132;;;0.97;328.68;;;;;0.97;335.14;;
5133;;;0.97;328.75;;;;;0.97;335.22;;
5134;;;0.97;328.82;;;;;0.97;335.29;;
5135;;;0.98;328.89;;;;;0.98;335.37;;
5136;;;0.98;328.97;;;;;0.98;335.45;;
5137;;;0.98;329.16;;;;;0.98;335.64;;
5138;;;0.98;329.35;;;;;0.98;335.84;;
5139;;;0.98;329.92;;;;;0.98;336.42;;
5140;;;0.98;330.11;;;;;0.98;336.62;;
5141;;;0.98;330.56;;;;;0.98;337.08;;
5142;;;0.98;330.63;;;;;0.98;337.15;;
5143;;;0.98;330.71;;;;;0.98;337.23;;
5144;;;0.98;330.78;;;;;0.98;337.30;;
5145;;;0.98;330.85;;;;;0.98;337.38;;
5146;;;0.98;330.93;;;;;0.98;337.45;;
5147;;;0.98;331.00;;;;;0.98;337.53;;
5148;;;0.98;331.08;;;;;0.98;337.61;;
5149;;;0.98;331.27;;;;;0.98;337.80;;
5150;;;0.98;331.46;;;;;0.98;338.00;;
5151;;;0.98;331.65;;;;;0.98;338.20;;
5152;;;0.98;331.85;;;;;0.98;338.40;;
5153;;;0.98;332.04;;;;;0.98;338.59;;
5154;;;0.98;332.23;;;;;0.98;338.79;;
5155;;;0.98;332.61;;;;;0.98;339.18;;
5156;;;0.98;332.69;;;;;0.98;339.26;;
5157;;;0.98;332.76;;;;;0.98;339.33;;
5158;;;0.98;332.84;;;;;0.98;339.41;;
5159;;;0.98;332.91;;;;;0.98;339.48;;
5160;;;0.98;332.98;;;;;0.98;339.56;;
5161;;;0.98;333.06;;;;;0.98;339.64;;
5162;;;0.98;333.13;;;;;0.98;339.71;;
5163;;;0.98;333.21;;;;;0.98;339.79;;
5164;;;0.98;333.40;;;;;0.98;339.99;;
5165;;;0.98;333.59;;;;;0.98;340.18;;
5166;;;0.98;334.16;;;;;0.98;340.77;;
5167;;;0.98;334.36;;;;;0.98;340.97;;
5168;;;0.98;334.81;;;;;0.98;341.43;;
5169;;;0.98;334.88;;;;;0.98;341.50;;
5170;;;0.98;334.95;;;;;0.98;341.58;;
5171;;;0.98;335.03;;;;;0.98;341.65;;
5172;;;0.98;335.10;;;;;0.98;341.73;;
5173;;;0.98;335.17;;;;;0.98;341.80;;
5174;;;0.98;335.25;;;;;0.98;341.88;;
5175;;;0.98;335.32;;;;;0.98;341.95;;
5176;;;0.98;335.52;;;;;0.98;342.15;;
5177;;;0.98;335.71;;;;;0.98;342.35;;
5178;;;0.98;336.28;;;;;0.98;342.93;;
5179;;;0.98;336.48;;;;;0.98;343.13;;
5180;;;0.98;336.93;;;;;0.98;343.59;;
5181;;;0.98;337.00;;;;;0.98;343.67;;
5182;;;0.98;337.08;;;;;0.98;343.75;;
5183;;;0.98;337.15;;;;;0.98;343.82;;
5184;;;0.98;337.22;;;;;0.98;343.90;;
5185;;;0.98;337.30;;;;;0.98;343.97;;
5186;;;0.98;337.37;;;;;0.98;344.05;;
5187;;;0.98;337.44;;;;;0.98;344.12;;
5188;;;0.98;337.64;;;;;0.98;344.32;;
5189;;;0.98;337.83;;;;;0.98;344.52;;
5190;;;0.98;338.41;;;;;0.98;345.11;;
5191;;;0.98;338.60;;;;;0.98;345.30;;
5192;;;0.98;339.06;;;;;0.98;345.77;;
5193;;;0.98;339.13;;;;;0.98;345.85;;
5194;;;0.98;339.21;;;;;0.98;345.92;;
5195;;;0.98;339.28;;;;;0.98;346.00;;
5196;;;0.98;339.35;;;;;0.98;346.07;;
5197;;;0.98;339.43;;;;;0.98;346.15;;
5198;;;0.98;339.50;;;;;0.98;346.22;;
5199;;;0.98;339.57;;;;;0.98;346.30;;
5200;;;0.98;339.77;;;;;0.98;346.50;;
5201;;;0.98;339.96;;;;;0.98;346.70;;
5202;;;0.98;340.54;;;;;0.98;347.28;;
5203;;;0.98;340.74;;;;;0.98;347.48;;
5204;;;0.98;341.20;;;;;0.98;347.95;;
5205;;;0.98;341.27;;;;;0.98;348.02;;
5206;;;0.98;341.34;;;;;0.98;348.10;;
5207;;;0.98;341.42;;;;;0.98;348.17;;
5208;;;0.98;341.49;;;;;0.98;348.25;;
5209;;;0.98;341.56;;;;;0.98;348.32;;
5210;;;0.98;341.64;;;;;0.98;348.40;;
5211;;;0.98;341.71;;;;;0.98;348.47;;
5212;;;0.98;341.91;;;;;0.98;348.67;;
5213;;;0.98;342.10;;;;;0.98;348.87;;
5214;;;0.98;342.68;;;;;0.98;349.46;;
5215;;;0.98;342.88;;;;;0.98;349.66;;
5216;;;0.98;343.33;;;;;0.98;350.12;;
5217;;;0.98;343.40;;;;;0.98;350.19;;
5218;;;0.98;343.47;;;;;0.98;350.27;;
5219;;;0.98;343.55;;;;;0.98;350.34;;
5220;;;0.98;343.62;;;;;0.98;350.42;;
5221;;;0.98;343.69;;;;;0.98;350.50;;
5222;;;0.98;343.77;;;;;0.98;350.57;;
5223;;;0.98;343.84;;;;;0.98;350.65;;
5224;;;0.98;344.04;;;;;0.98;350.85;;
5225;;;0.98;344.23;;;;;0.98;351.05;;
5226;;;0.98;344.81;;;;;0.98;351.64;;
5227;;;0.98;345.01;;;;;0.98;351.83;;
5228;;;0.98;345.47;;;;;0.98;352.30;;
5229;;;0.98;345.54;;;;;0.98;352.38;;
5230;;;0.98;345.61;;;;;0.98;352.45;;
5231;;;0.98;345.69;;;;;0.98;352.53;;
5232;;;0.98;345.76;;;;;0.98;352.60;;
5233;;;0.98;345.83;;;;;0.98;352.68;;
5234;;;0.98;345.91;;;;;0.98;352.75;;
5235;;;0.98;345.98;;;;;0.98;352.83;;
5236;;;0.98;346.18;;;;;0.98;353.03;;
5237;;;0.98;346.37;;;;;0.98;353.23;;
5238;;;0.98;346.95;;;;;0.98;353.82;;
5239;;;0.98;347.15;;;;;0.98;354.02;;
5240;;;0.98;347.61;;;;;0.98;354.59;;
5241;;;0.98;347.68;;;;;0.98;354.67;;
5242;;;0.98;347.76;;;;;0.98;354.74;;
5243;;;0.98;347.83;;;;;0.98;354.82;;
5244;;;0.98;347.91;;;;;0.98;354.89;;
5245;;;0.98;347.98;;;;;0.98;354.97;;
5246;;;0.98;348.05;;;;;0.98;355.04;;
5247;;;0.98;348.13;;;;;0.98;355.12;;
5248;;;0.98;348.32;;;;;0.98;355.32;;
5249;;;0.98;348.52;;;;;0.98;355.52;;
5250;;;0.98;349.10;;;;;0.98;356.11;;
5251;;;0.98;349.29;;;;;0.98;356.31;;
5252;;;0.98;349.85;;;;;0.98;356.78;;
5253;;;0.98;349.92;;;;;0.98;356.86;;
5254;;;0.98;350.00;;;;;0.98;356.93;;
5255;;;0.98;350.07;;;;;0.98;357.01;;
5256;;;0.98;350.14;;;;;0.98;357.08;;
5257;;;0.98;350.22;;;;;0.98;357.16;;
5258;;;0.98;350.29;;;;;0.98;357.24;;
5259;;;0.98;350.36;;;;;0.98;357.31;;
5260;;;0.98;350.56;;;;;0.98;357.51;;
5261;;;0.98;350.76;;;;;0.98;357.71;;
5262;;;0.98;351.34;;;;;0.98;358.31;;
5263;;;0.98;351.54;;;;;0.98;358.51;;
5264;;;0.98;352.00;;;;;0.98;358.98;;
5265;;;0.98;352.08;;;;;0.98;359.06;;
5266;;;0.98;352.15;;;;;0.98;359.13;;
5267;;;0.98;352.22;;;;;0.98;359.21;;
5268;;;0.98;352.30;;;;;0.98;359.28;;
5269;;;0.98;352.37;;;;;0.98;359.36;;
5270;;;0.98;352.44;;;;;0.98;359.43;;
5271;;;0.98;352.52;;;;;0.98;359.51;;
5272;;;0.98;352.72;;;;;0.98;359.71;;
5273;;;0.98;352.91;;;;;0.98;359.91;;
5274;;;0.98;353.51;;;;;0.98;360.51;;
5275;;;0.98;353.70;;;;;0.98;360.71;;
5276;;;0.98;354.17;;;;;0.98;361.19;;
5277;;;0.98;354.24;;;;;0.98;361.26;;
5278;;;0.98;354.32;;;;;0.98;361.34;;
5279;;;0.98;354.39;;;;;0.98;361.41;;
5280;;;0.98;354.46;;;;;0.98;361.49;;
5281;;;0.98;354.54;;;;;0.98;361.56;;
5282;;;0.98;354.61;;;;;0.98;361.64;;
5283;;;0.98;354.69;;;;;0.98;361.71;;
5284;;;0.98;354.88;;;;;0.98;361.92;;
5285;;;0.98;355.07;;;;;0.98;362.11;;
5286;;;0.98;355.26;;;;;0.98;362.30;;
5287;;;0.98;355.45;;;;;0.98;362.49;;
5288;;;0.98;355.63;;;;;0.98;362.69;;
5289;;;0.98;355.83;;;;;0.98;362.89;;
5290;;;0.98;356.02;;;;;0.98;363.08;;
5291;;;0.98;356.21;;;;;0.98;363.27;;
5292;;;0.98;356.28;;;;;0.98;363.35;;
5293;;;0.98;356.35;;;;;0.98;363.42;;
5294;;;0.98;356.55;;;;;0.98;363.62;;
5295;;;0.98;356.75;;;;;0.98;363.82;;
5296;;;0.98;356.82;;;;;0.98;363.90;;
5297;;;0.98;356.90;;;;;0.98;363.97;;
5298;;;0.98;357.09;;;;;0.98;364.17;;
5299;;;0.98;357.29;;;;;0.98;364.37;;
5300;;;0.98;357.49;;;;;0.98;364.58;;
5301;;;0.98;357.68;;;;;0.98;364.77;;
5302;;;0.98;357.87;;;;;0.98;364.96;;
5303;;;0.98;358.06;;;;;0.98;365.15;;
5304;;;0.98;358.24;;;;;0.98;365.35;;
5305;;;0.98;358.44;;;;;0.98;365.55;;
5306;;;0.98;358.63;;;;;0.98;365.74;;
5307;;;0.98;358.82;;;;;0.98;365.94;;
5308;;;0.98;358.89;;;;;0.98;366.01;;
5309;;;0.98;358.97;;;;;0.98;366.09;;
5310;;;0.98;359.17;;;;;0.98;366.29;;
5311;;;0.98;359.36;;;;;0.98;366.49;;
5312;;;0.98;359.44;;;;;0.98;366.57;;
5313;;;0.98;359.51;;;;;0.98;366.64;;
5314;;;0.98;359.71;;;;;0.98;366.84;;
5315;;;0.98;359.91;;;;;0.98;367.04;;
5316;;;0.98;360.11;;;;;0.98;367.25;;
5317;;;0.98;360.30;;;;;0.98;367.44;;
5318;;;0.98;360.49;;;;;0.98;367.64;;
5319;;;0.98;360.68;;;;;0.98;367.83;;
5320;;;0.98;360.87;;;;;0.98;368.03;;
5321;;;0.98;361.06;;;;;0.98;368.23;;
5322;;;0.98;361.25;;;;;0.98;368.43;;
5323;;;0.98;361.44;;;;;0.98;368.62;;
5324;;;0.98;361.52;;;;;0.98;368.69;;
5325;;;0.98;361.59;;;;;0.98;368.77;;
5326;;;0.98;361.79;;;;;0.98;368.98;;
5327;;;0.98;361.99;;;;;0.98;369.18;;
5328;;;0.98;362.06;;;;;0.98;369.25;;
5329;;;0.98;362.14;;;;;0.98;369.33;;
5330;;;0.98;362.34;;;;;0.98;369.53;;
5331;;;0.98;362.53;;;;;0.98;369.73;;
5332;;;0.98;362.73;;;;;0.98;369.94;;
5333;;;0.98;362.92;;;;;0.98;370.13;;
5334;;;0.98;363.11;;;;;0.98;370.33;;
5335;;;0.98;363.30;;;;;0.98;370.52;;
5336;;;0.98;363.49;;;;;0.98;370.72;;
5337;;;0.98;363.70;;;;;0.98;370.92;;
5338;;;0.98;363.89;;;;;0.98;371.12;;
5339;;;0.98;364.08;;;;;0.98;371.31;;
5340;;;0.98;364.15;;;;;0.98;371.39;;
5341;;;0.98;364.23;;;;;0.98;371.46;;
5342;;;0.98;364.43;;;;;0.98;371.66;;
5343;;;0.98;364.62;;;;;0.98;371.87;;
5344;;;0.98;364.70;;;;;0.98;371.94;;
5345;;;0.98;364.77;;;;;0.98;372.02;;
5346;;;0.98;364.97;;;;;0.98;372.22;;
5347;;;0.98;365.17;;;;;0.98;372.43;;
5348;;;0.98;365.37;;;;;0.98;372.63;;
5349;;;0.98;365.56;;;;;0.98;372.83;;
5350;;;0.98;365.75;;;;;0.98;373.02;;
5351;;;0.98;365.94;;;;;0.98;373.22;;
5352;;;0.98;366.14;;;;;0.98;373.42;;
5353;;;0.98;366.34;;;;;0.98;373.62;;
5354;;;0.98;366.53;;;;;0.98;373.82;;
5355;;;0.98;366.72;;;;;0.98;374.01;;
5356;;;0.98;366.79;;;;;0.98;374.09;;
5357;;;0.98;366.86;;;;;0.98;374.16;;
5358;;;0.98;367.07;;;;;0.98;374.37;;
5359;;;0.98;367.26;;;;;0.98;374.57;;
5360;;;0.98;367.34;;;;;0.98;374.65;;
5361;;;0.98;367.41;;;;;0.98;374.72;;
5362;;;0.98;367.61;;;;;0.98;374.92;;
5363;;;0.98;367.81;;;;;0.98;375.13;;
5364;;;0.98;368.01;;;;;0.98;375.33;;
5365;;;0.98;368.20;;;;;0.98;375.53;;
5366;;;0.98;368.39;;;;;0.98;375.73;;
5367;;;0.98;368.59;;;;;0.98;375.92;;
5368;;;0.98;368.78;;;;;0.98;376.12;;
5369;;;0.98;368.98;;;;;0.98;376.33;;
5370;;;0.98;369.17;;;;;0.98;376.52;;
5371;;;0.98;369.36;;;;;0.98;376.72;;
5372;;;0.98;369.44;;;;;0.98;376.80;;
5373;;;0.98;369.51;;;;;0.98;376.87;;
5374;;;0.98;369.71;;;;;0.98;377.08;;
5375;;;0.98;369.91;;;;;0.98;377.28;;
5376;;;0.98;369.98;;;;;0.98;377.36;;
5377;;;0.98;370.06;;;;;0.98;377.43;;
5378;;;0.98;370.26;;;;;0.98;377.64;;
5379;;;0.98;370.46;;;;;0.98;377.84;;
5380;;;0.98;370.66;;;;;0.98;378.05;;
5381;;;0.98;370.85;;;;;0.98;378.25;;
5382;;;0.98;371.05;;;;;0.98;378.44;;
5383;;;0.98;371.24;;;;;0.98;378.64;;
5384;;;0.98;371.43;;;;;0.98;378.84;;
5385;;;0.98;371.64;;;;;0.98;379.04;;
5386;;;0.98;371.83;;;;;0.98;379.24;;
5387;;;0.98;372.02;;;;;0.98;379.44;;
5388;;;0.98;372.10;;;;;0.98;379.52;;
5389;;;0.98;372.17;;;;;0.98;379.59;;
5390;;;0.98;372.37;;;;;0.98;379.80;;
5391;;;0.98;372.57;;;;;0.98;380.00;;
5392;;;0.98;372.65;;;;;0.98;380.08;;
5393;;;0.98;372.72;;;;;0.98;380.15;;
5394;;;0.98;372.92;;;;;0.98;380.36;;
5395;;;0.98;373.12;;;;;0.98;380.56;;
5396;;;0.98;373.33;;;;;0.98;380.77;;
5397;;;0.98;373.52;;;;;0.98;380.97;;
5398;;;0.98;373.71;;;;;0.98;381.17;;
5399;;;0.98;373.91;;;;;0.98;381.36;;
5400;;;0.98;374.10;;;;;0.98;381.56;;
5401;;;0.98;374.30;;;;;0.98;381.77;;
5402;;;0.98;374.50;;;;;0.98;381.97;;
5403;;;0.98;374.69;;;;;0.98;382.17;;
5404;;;0.98;374.77;;;;;0.98;382.24;;
5405;;;0.98;374.84;;;;;0.98;382.32;;
5406;;;0.98;375.04;;;;;0.98;382.52;;
5407;;;0.98;375.25;;;;;0.98;382.73;;
5408;;;0.98;375.32;;;;;0.98;382.80;;
5409;;;0.98;375.39;;;;;0.98;382.88;;
5410;;;0.98;375.59;;;;;0.98;383.08;;
5411;;;0.98;375.80;;;;;0.98;383.29;;
5412;;;0.98;376.00;;;;;0.98;383.50;;
5413;;;0.98;376.20;;;;;0.98;383.70;;
5414;;;0.98;376.26;;;;;0.98;383.76;;
5415;;;0.98;376.33;;;;;0.98;383.83;;
5416;;;0.98;376.53;;;;;0.98;384.03;;
5417;;;0.98;376.80;;;;;0.98;384.31;;
5418;;;0.98;376.86;;;;;0.98;384.38;;
5419;;;0.98;376.94;;;;;0.98;384.45;;
5420;;;0.98;377.01;;;;;0.98;384.53;;
5421;;;0.98;377.21;;;;;0.98;384.73;;
5422;;;0.98;377.42;;;;;0.98;384.94;;
5423;;;0.98;377.49;;;;;0.98;385.01;;
5424;;;0.98;377.56;;;;;0.98;385.09;;
5425;;;0.98;377.77;;;;;0.98;385.30;;
5426;;;0.98;377.97;;;;;0.98;385.50;;
5427;;;0.98;378.17;;;;;0.98;385.71;;
5428;;;0.98;378.37;;;;;0.98;385.91;;
5429;;;0.98;378.44;;;;;0.98;385.98;;
5430;;;0.98;378.51;;;;;0.98;386.05;;
5431;;;0.98;378.70;;;;;0.98;386.25;;
5432;;;0.98;378.98;;;;;0.98;386.53;;
5433;;;0.98;379.04;;;;;0.98;386.60;;
5434;;;0.98;379.12;;;;;0.98;386.68;;
5435;;;0.98;379.19;;;;;0.98;386.75;;
5436;;;0.98;379.40;;;;;0.98;386.96;;
5437;;;0.98;379.60;;;;;0.98;387.17;;
5438;;;0.98;379.67;;;;;0.98;387.24;;
5439;;;0.98;379.75;;;;;0.98;387.32;;
5440;;;0.98;379.95;;;;;0.98;387.53;;
5441;;;0.98;380.15;;;;;0.98;387.74;;
5442;;;0.98;380.36;;;;;0.98;387.94;;
5443;;;0.98;380.56;;;;;0.98;388.15;;
5444;;;0.98;380.62;;;;;0.98;388.21;;
5445;;;0.98;380.69;;;;;0.98;388.28;;
5446;;;0.98;380.89;;;;;0.98;388.49;;
5447;;;0.98;381.16;;;;;0.98;388.76;;
5448;;;0.98;381.23;;;;;0.98;388.83;;
5449;;;0.98;381.30;;;;;0.98;388.91;;
5450;;;0.98;381.38;;;;;0.98;388.98;;
5451;;;0.98;381.58;;;;;0.98;389.19;;
5452;;;0.98;381.79;;;;;0.98;389.40;;
5453;;;0.98;381.86;;;;;0.98;389.48;;
5454;;;0.98;381.93;;;;;0.98;389.55;;
5455;;;0.98;382.14;;;;;0.98;389.76;;
5456;;;0.98;382.34;;;;;0.98;389.97;;
5457;;;0.98;382.55;;;;;0.98;390.18;;
5458;;;0.98;382.74;;;;;0.98;390.38;;
5459;;;0.98;382.81;;;;;0.98;390.45;;
5460;;;0.98;382.88;;;;;0.98;390.52;;
5461;;;0.98;383.08;;;;;0.98;390.72;;
5462;;;0.98;383.35;;;;;0.98;391.00;;
5463;;;0.98;383.42;;;;;0.98;391.07;;
5464;;;0.98;383.49;;;;;0.98;391.14;;
5465;;;0.98;383.57;;;;;0.98;391.22;;
5466;;;0.98;383.77;;;;;0.98;391.43;;
5467;;;0.98;383.98;;;;;0.98;391.64;;
5468;;;0.98;384.05;;;;;0.98;391.71;;
5469;;;0.98;384.13;;;;;0.98;391.79;;
5470;;;0.98;384.33;;;;;0.98;392.00;;
5471;;;0.98;384.54;;;;;0.98;392.21;;
5472;;;0.98;384.74;;;;;0.98;392.42;;
5473;;;0.98;384.94;;;;;0.98;392.62;;
5474;;;0.98;385.14;;;;;0.98;392.82;;
5475;;;0.98;385.33;;;;;0.98;393.03;;
5476;;;0.98;385.53;;;;;0.98;393.23;;
5477;;;0.98;385.74;;;;;0.98;393.44;;
5478;;;0.98;385.94;;;;;0.98;393.64;;
5479;;;0.98;386.13;;;;;0.98;393.84;;
5480;;;0.98;386.21;;;;;0.98;393.92;;
5481;;;0.98;386.28;;;;;0.98;394.00;;
5482;;;0.98;386.49;;;;;0.98;394.21;;
5483;;;0.98;386.69;;;;;0.98;394.42;;
5484;;;0.98;386.77;;;;;0.98;394.49;;
5485;;;0.98;386.84;;;;;0.98;394.57;;
5486;;;0.98;387.05;;;;;0.98;394.78;;
5487;;;0.98;387.25;;;;;0.98;394.99;;
5488;;;0.98;387.46;;;;;0.98;395.20;;
5489;;;0.98;387.66;;;;;0.98;395.41;;
5490;;;0.98;387.85;;;;;0.98;395.61;;
5491;;;0.98;388.05;;;;;0.98;395.81;;
5492;;;0.98;388.25;;;;;0.98;396.02;;
5493;;;0.98;388.46;;;;;0.98;396.23;;
5494;;;0.98;388.66;;;;;0.98;396.44;;
5495;;;0.98;388.86;;;;;0.98;396.64;;
5496;;;0.98;388.93;;;;;0.98;396.71;;
5497;;;0.98;389.01;;;;;0.98;396.79;;
5498;;;0.98;389.21;;;;;0.98;397.00;;
5499;;;0.98;389.42;;;;;0.98;397.21;;
5500;;;0.98;389.49;;;;;0.98;397.29;;
5501;;;0.98;389.57;;;;;0.98;397.36;;
5502;;;0.98;389.77;;;;;0.98;397.57;;
5503;;;0.98;389.98;;;;;0.98;397.78;;
5504;;;0.98;390.18;;;;;0.98;397.99;;
5505;;;0.98;390.38;;;;;0.98;398.20;;
5506;;;0.98;390.45;;;;;0.98;398.27;;
5507;;;0.98;390.65;;;;;0.98;398.47;;
5508;;;0.98;390.85;;;;;0.98;398.67;;
5509;;;0.98;391.13;;;;;0.98;398.95;;
5510;;;0.98;391.20;;;;;0.98;399.02;;
5511;;;0.98;391.27;;;;;0.98;399.10;;
5512;;;0.98;391.35;;;;;0.98;399.18;;
5513;;;0.98;391.56;;;;;0.98;399.39;;
5514;;;0.98;391.76;;;;;0.98;399.60;;
5515;;;0.98;391.83;;;;;0.98;399.68;;
5516;;;0.98;391.91;;;;;0.98;399.75;;
5517;;;0.98;392.11;;;;;0.98;399.96;;
5518;;;0.98;392.32;;;;;0.98;400.17;;
5519;;;0.98;392.53;;;;;0.98;400.39;;
5520;;;0.98;392.73;;;;;0.98;400.59;;
5521;;;0.98;392.93;;;;;0.98;400.80;;
5522;;;0.98;393.13;;;;;0.98;401.00;;
5523;;;0.98;393.33;;;;;0.98;401.21;;
5524;;;0.98;393.54;;;;;0.98;401.42;;
5525;;;0.98;393.74;;;;;0.98;401.62;;
5526;;;0.98;393.94;;;;;0.98;401.83;;
5527;;;0.98;394.02;;;;;0.98;401.90;;
5528;;;0.98;394.09;;;;;0.98;401.98;;
5529;;;0.98;394.30;;;;;0.98;402.19;;
5530;;;0.98;394.51;;;;;0.98;402.40;;
5531;;;0.98;394.59;;;;;0.98;402.48;;
5532;;;0.98;394.66;;;;;0.98;402.56;;
5533;;;0.98;394.87;;;;;0.98;402.77;;
5534;;;0.98;395.08;;;;;0.98;402.98;;
5535;;;0.98;395.29;;;;;0.98;403.19;;
5536;;;0.98;395.49;;;;;0.98;403.40;;
5537;;;0.98;395.69;;;;;0.98;403.60;;
5538;;;0.98;395.89;;;;;0.98;403.81;;
5539;;;0.98;396.09;;;;;0.98;404.01;;
5540;;;0.98;396.30;;;;;0.98;404.23;;
5541;;;0.98;396.51;;;;;0.98;404.43;;
5542;;;0.98;396.71;;;;;0.98;404.64;;
5543;;;0.98;396.78;;;;;0.98;404.71;;
5544;;;0.98;396.85;;;;;0.98;404.79;;
5545;;;0.98;397.06;;;;;0.98;405.00;;
5546;;;0.98;397.27;;;;;0.98;405.21;;
5547;;;0.98;397.34;;;;;0.98;405.29;;
5548;;;0.98;397.42;;;;;0.98;405.37;;
5549;;;0.98;397.63;;;;;0.98;405.58;;
5550;;;0.98;397.83;;;;;0.98;405.79;;
5551;;;0.98;398.04;;;;;0.98;406.00;;
5552;;;0.98;398.24;;;;;0.98;406.21;;
5553;;;0.98;398.45;;;;;0.98;406.42;;
5554;;;0.98;398.65;;;;;0.98;406.62;;
5555;;;0.98;398.85;;;;;0.98;406.83;;
5556;;;0.98;399.06;;;;;0.98;407.04;;
5557;;;0.98;399.26;;;;;0.98;407.25;;
5558;;;0.98;399.46;;;;;0.98;407.46;;
5559;;;0.98;399.53;;;;;0.98;407.53;;
5560;;;0.98;399.61;;;;;0.98;407.61;;
5561;;;0.98;399.82;;;;;0.98;407.82;;
5562;;;0.98;400.03;;;;;0.98;408.04;;
5563;;;0.98;400.10;;;;;0.98;408.11;;
5564;;;0.98;400.18;;;;;0.98;408.19;;
5565;;;0.98;400.38;;;;;0.98;408.40;;
5566;;;0.98;400.59;;;;;0.98;408.62;;
5567;;;0.98;400.80;;;;;0.98;408.83;;
5568;;;0.98;401.00;;;;;0.98;409.04;;
5569;;;0.98;401.21;;;;;0.98;409.25;;
5570;;;0.98;401.41;;;;;0.98;409.46;;
5571;;;0.98;401.61;;;;;0.98;409.66;;
5572;;;0.98;401.82;;;;;0.98;409.88;;
5573;;;0.98;402.02;;;;;0.98;410.08;;
5574;;;0.98;402.23;;;;;0.98;410.29;;
5575;;;0.98;402.30;;;;;0.98;410.37;;
5576;;;0.98;402.37;;;;;0.98;410.45;;
5577;;;0.98;402.58;;;;;0.98;410.66;;
5578;;;0.98;402.79;;;;;0.98;410.87;;
5579;;;0.98;402.87;;;;;0.98;410.95;;
5580;;;0.98;402.94;;;;;0.98;411.03;;
5581;;;0.98;403.15;;;;;0.98;411.24;;
5582;;;0.98;403.36;;;;;0.98;411.46;;
5583;;;0.98;403.57;;;;;0.98;411.67;;
5584;;;0.98;403.77;;;;;0.98;411.88;;
5585;;;0.98;403.98;;;;;0.98;412.09;;
5586;;;0.98;404.18;;;;;0.98;412.30;;
5587;;;0.98;404.38;;;;;0.98;412.51;;
5588;;;0.98;404.59;;;;;0.98;412.73;;
5589;;;0.98;404.80;;;;;0.98;412.94;;
5590;;;0.98;405.00;;;;;0.98;413.15;;
5591;;;0.98;405.07;;;;;0.98;413.22;;
5592;;;0.98;405.15;;;;;0.98;413.30;;
5593;;;0.98;405.36;;;;;0.98;413.52;;
5594;;;0.98;405.57;;;;;0.98;413.73;;
5595;;;0.98;405.64;;;;;0.98;413.81;;
5596;;;0.98;405.72;;;;;0.98;413.88;;
5597;;;0.98;405.93;;;;;0.98;414.10;;
5598;;;0.98;406.14;;;;;0.98;414.31;;
5599;;;0.98;406.35;;;;;0.98;414.53;;
5600;;;0.98;406.55;;;;;0.98;414.74;;
5601;;;0.98;406.76;;;;;0.98;414.95;;
5602;;;0.98;406.96;;;;;0.98;415.16;;
5603;;;0.98;407.17;;;;;0.98;415.37;;
5604;;;0.98;407.38;;;;;0.98;415.59;;
5605;;;0.98;407.58;;;;;0.98;415.80;;
5606;;;0.98;407.79;;;;;0.98;416.01;;
5607;;;0.98;407.86;;;;;0.98;416.09;;
5608;;;0.98;407.94;;;;;0.98;416.17;;
5609;;;0.98;408.15;;;;;0.98;416.38;;
5610;;;0.98;408.35;;;;;0.98;416.60;;
5611;;;0.98;408.43;;;;;0.98;416.67;;
5612;;;0.98;408.50;;;;;0.98;416.75;;
5613;;;0.98;408.71;;;;;0.98;416.97;;
5614;;;0.98;408.92;;;;;0.98;417.19;;
5615;;;0.98;409.14;;;;;0.98;417.40;;
5616;;;0.98;409.34;;;;;0.98;417.61;;
5617;;;0.98;409.55;;;;;0.98;417.82;;
5618;;;0.98;409.75;;;;;0.98;418.04;;
5619;;;0.98;409.96;;;;;0.98;418.24;;
5620;;;0.98;410.17;;;;;0.98;418.46;;
5621;;;0.98;410.38;;;;;0.98;418.67;;
5622;;;0.98;410.58;;;;;0.98;418.88;;
5623;;;0.98;410.66;;;;;0.98;418.96;;
5624;;;0.98;410.73;;;;;0.98;419.03;;
5625;;;0.98;410.94;;;;;0.98;419.25;;
5626;;;0.98;411.15;;;;;0.98;419.47;;
5627;;;0.98;411.23;;;;;0.98;419.54;;
5628;;;0.98;411.30;;;;;0.98;419.62;;
5629;;;0.98;411.51;;;;;0.98;419.83;;
5630;;;0.98;411.73;;;;;0.98;420.05;;
5631;;;0.98;411.94;;;;;0.98;420.27;;
5632;;;0.98;412.15;;;;;0.98;420.48;;
5633;;;0.98;412.35;;;;;0.98;420.69;;
5634;;;0.98;412.56;;;;;0.98;420.90;;
5635;;;0.98;412.77;;;;;0.98;421.12;;
5636;;;0.98;412.98;;;;;0.98;421.33;;
5637;;;0.98;413.19;;;;;0.98;421.55;;
5638;;;0.98;413.39;;;;;0.98;421.76;;
5639;;;0.98;413.47;;;;;0.98;421.83;;
5640;;;0.98;413.54;;;;;0.98;421.91;;
5641;;;0.98;413.76;;;;;0.98;422.13;;
5642;;;0.98;413.97;;;;;0.98;422.35;;
5643;;;0.98;414.04;;;;;0.98;422.42;;
5644;;;0.98;414.12;;;;;0.98;422.50;;
5645;;;0.98;414.33;;;;;0.98;422.71;;
5646;;;0.98;414.54;;;;;0.98;422.93;;
5647;;;0.98;414.75;;;;;0.98;423.15;;
5648;;;0.98;414.96;;;;;0.98;423.36;;
5649;;;0.98;415.17;;;;;0.98;423.58;;
5650;;;0.98;415.38;;;;;0.98;423.79;;
5651;;;0.98;415.59;;;;;0.98;424.01;;
5652;;;0.98;415.80;;;;;0.98;424.22;;
5653;;;0.98;416.01;;;;;0.98;424.44;;
5654;;;0.98;416.22;;;;;0.98;424.65;;
5655;;;0.98;416.29;;;;;0.98;424.73;;
5656;;;0.98;416.37;;;;;0.98;424.80;;
5657;;;0.98;416.58;;;;;0.98;425.02;;
5658;;;0.98;416.79;;;;;0.98;425.24;;
5659;;;0.98;416.87;;;;;0.98;425.31;;
5660;;;0.98;416.94;;;;;0.98;425.39;;
5661;;;0.98;417.15;;;;;0.98;425.61;;
5662;;;0.98;417.37;;;;;0.98;425.83;;
5663;;;0.98;417.58;;;;;0.98;426.05;;
5664;;;0.98;417.79;;;;;0.98;426.26;;
5665;;;0.98;417.99;;;;;0.98;426.48;;
5666;;;0.98;418.20;;;;;0.98;426.69;;
5667;;;0.98;418.41;;;;;0.98;426.90;;
5668;;;0.98;418.63;;;;;0.98;427.12;;
5669;;;0.98;418.83;;;;;0.98;427.34;;
5670;;;0.98;419.04;;;;;0.98;427.55;;
5671;;;0.98;419.12;;;;;0.98;427.62;;
5672;;;0.98;419.19;;;;;0.98;427.70;;
5673;;;0.98;419.40;;;;;0.98;427.92;;
5674;;;0.98;419.62;;;;;0.98;428.14;;
5675;;;0.98;419.69;;;;;0.98;428.21;;
5676;;;0.98;419.76;;;;;0.98;428.29;;
5677;;;0.98;419.98;;;;;0.98;428.51;;
5678;;;0.98;420.19;;;;;0.98;428.73;;
5679;;;0.98;420.41;;;;;0.98;428.95;;
5680;;;0.98;420.62;;;;;0.98;429.16;;
5681;;;0.98;420.82;;;;;0.98;429.38;;
5682;;;0.98;421.03;;;;;0.98;429.59;;
5683;;;0.98;421.24;;;;;0.98;429.80;;
5684;;;0.98;421.46;;;;;0.98;430.02;;
5685;;;0.98;421.67;;;;;0.98;430.24;;
5686;;;0.98;421.88;;;;;0.98;430.45;;
5687;;;0.98;421.95;;;;;0.98;430.53;;
5688;;;0.98;422.02;;;;;0.98;430.61;;
5689;;;0.98;422.24;;;;;0.98;430.83;;
5690;;;0.98;422.45;;;;;0.98;431.05;;
5691;;;0.98;422.53;;;;;0.98;431.12;;
5692;;;0.98;422.60;;;;;0.98;431.20;;
5693;;;0.98;422.82;;;;;0.98;431.42;;
5694;;;0.98;423.03;;;;;0.98;431.64;;
5695;;;0.98;423.25;;;;;0.98;431.86;;
5696;;;0.98;423.46;;;;;0.98;432.07;;
5697;;;0.98;423.67;;;;;0.98;432.29;;
5698;;;0.98;423.88;;;;;0.98;432.50;;
5699;;;0.98;424.09;;;;;0.98;432.72;;
5700;;;0.98;424.30;;;;;0.98;432.94;;
5701;;;0.98;424.51;;;;;0.98;433.16;;
5702;;;0.98;424.72;;;;;0.98;433.37;;
5703;;;0.98;424.80;;;;;0.98;433.45;;
5704;;;0.98;424.87;;;;;0.98;433.53;;
5705;;;0.98;425.09;;;;;0.98;433.75;;
5706;;;0.98;425.30;;;;;0.98;433.97;;
5707;;;0.98;425.38;;;;;0.98;434.05;;
5708;;;0.98;425.45;;;;;0.98;434.14;;
5709;;;0.98;425.67;;;;;0.98;434.36;;
5710;;;0.98;425.88;;;;;0.98;434.58;;
5711;;;0.98;426.10;;;;;0.98;434.80;;
5712;;;0.98;426.31;;;;;0.98;435.01;;
5713;;;0.98;426.52;;;;;0.98;435.23;;
5714;;;0.98;426.73;;;;;0.98;435.44;;
5715;;;0.98;426.94;;;;;0.98;435.65;;
5716;;;0.98;427.16;;;;;0.98;435.87;;
5717;;;0.98;427.37;;;;;0.98;436.11;;
5718;;;0.98;427.58;;;;;0.98;436.34;;
5719;;;0.98;427.65;;;;;0.98;436.41;;
5720;;;0.98;427.73;;;;;0.98;436.49;;
5721;;;0.98;427.94;;;;;0.98;436.72;;
5722;;;0.98;428.16;;;;;0.98;436.95;;
5723;;;0.98;428.23;;;;;0.98;437.03;;
5724;;;0.98;428.31;;;;;0.98;437.11;;
5725;;;0.98;428.52;;;;;0.98;437.34;;
5726;;;0.98;428.74;;;;;0.98;437.57;;
5727;;;0.98;428.96;;;;;0.98;437.81;;
5728;;;0.98;429.17;;;;;0.98;438.04;;
5729;;;0.98;429.38;;;;;0.98;438.26;;
5730;;;0.98;429.59;;;;;0.98;438.49;;
5731;;;0.98;429.80;;;;;0.98;438.72;;
5732;;;0.98;430.02;;;;;0.98;438.96;;
5733;;;0.98;430.23;;;;;0.98;439.19;;
5734;;;0.98;430.45;;;;;0.98;439.41;;
5735;;;0.98;430.52;;;;;0.98;439.49;;
5736;;;0.98;430.60;;;;;0.98;439.57;;
5737;;;0.98;430.82;;;;;0.98;439.80;;
5738;;;0.98;431.03;;;;;0.98;440.03;;
5739;;;0.98;431.11;;;;;0.98;440.10;;
5740;;;0.98;431.18;;;;;0.98;440.18;;
5741;;;0.98;431.40;;;;;0.98;440.41;;
5742;;;0.98;431.61;;;;;0.98;440.64;;
5743;;;0.98;431.83;;;;;0.98;440.88;;
5744;;;0.98;432.04;;;;;0.98;441.11;;
5745;;;0.98;432.26;;;;;0.98;441.33;;
5746;;;0.98;432.47;;;;;0.98;441.56;;
5747;;;0.98;432.68;;;;;0.98;441.79;;
5748;;;0.98;432.90;;;;;0.98;442.03;;
5749;;;0.98;433.11;;;;;0.98;442.26;;
5750;;;0.98;433.33;;;;;0.98;442.49;;
5751;;;0.98;433.40;;;;;0.98;442.56;;
5752;;;0.98;433.48;;;;;0.98;442.64;;
5753;;;0.98;433.69;;;;;0.98;442.86;;
5754;;;0.98;433.91;;;;;0.98;443.07;;
5755;;;0.98;433.99;;;;;0.98;443.15;;
5756;;;0.98;434.06;;;;;0.98;443.22;;
5757;;;0.98;434.28;;;;;0.98;443.44;;
5758;;;0.98;434.49;;;;;0.98;443.66;;
5759;;;0.98;434.71;;;;;0.98;443.88;;
5760;;;0.98;434.93;;;;;0.98;444.10;;
5761;;;0.98;435.14;;;;;0.98;444.31;;
5762;;;0.98;435.35;;;;;0.98;444.53;;
5763;;;0.98;435.57;;;;;0.98;444.74;;
5764;;;0.98;435.79;;;;;0.98;444.96;;
5765;;;0.98;436.00;;;;;0.98;445.17;;
5766;;;0.98;436.22;;;;;0.98;445.39;;
5767;;;0.98;436.29;;;;;0.98;445.46;;
5768;;;0.98;436.37;;;;;0.98;445.54;;
5769;;;0.98;436.59;;;;;0.98;445.76;;
5770;;;0.98;436.80;;;;;0.98;445.98;;
5771;;;0.98;436.88;;;;;0.98;446.05;;
5772;;;0.98;436.95;;;;;0.98;446.13;;
5773;;;0.98;437.17;;;;;0.98;446.34;;
5774;;;0.98;437.39;;;;;0.98;446.56;;
5775;;;0.98;437.61;;;;;0.98;446.79;;
5776;;;0.98;437.82;;;;;0.98;447.00;;
5777;;;0.98;438.03;;;;;0.98;447.22;;
5778;;;0.98;438.25;;;;;0.98;447.44;;
5779;;;0.98;438.46;;;;;0.98;447.65;;
5780;;;0.98;438.68;;;;;0.98;447.87;;
5781;;;0.98;438.89;;;;;0.98;448.09;;
5782;;;0.98;439.11;;;;;0.98;448.31;;
5783;;;0.98;439.18;;;;;0.98;448.38;;
5784;;;0.98;439.26;;;;;0.98;448.45;;
5785;;;0.98;439.48;;;;;0.98;448.68;;
5786;;;0.98;439.70;;;;;0.98;448.89;;
5787;;;0.98;439.77;;;;;0.98;448.97;;
5788;;;0.98;439.85;;;;;0.98;449.04;;
5789;;;0.98;440.06;;;;;0.98;449.26;;
5790;;;0.98;440.28;;;;;0.98;449.48;;
5791;;;0.98;440.35;;;;;0.98;449.56;;
5792;;;0.98;440.43;;;;;0.98;449.63;;
5793;;;0.98;440.50;;;;;0.98;449.70;;
5794;;;0.98;440.57;;;;;0.98;449.78;;
5795;;;0.98;440.64;;;;;0.98;449.85;;
5796;;;0.98;440.72;;;;;0.98;449.92;;
5797;;;0.98;440.79;;;;;0.98;449.99;;
5798;;;0.98;440.86;;;;;0.98;450.07;;
5799;;;0.98;440.93;;;;;0.98;450.14;;
5800;;;0.98;441.01;;;;;0.98;450.21;;
5801;;;0.98;441.08;;;;;0.98;450.29;;
5802;;;0.98;441.15;;;;;0.98;450.36;;
5803;;;0.98;441.22;;;;;0.98;450.43;;
5804;;;0.98;441.30;;;;;0.98;450.50;;
5805;;;0.98;441.37;;;;;0.98;450.58;;
5806;;;0.98;441.44;;;;;0.98;450.65;;
5807;;;0.98;441.66;;;;;0.98;450.87;;
5808;;;0.98;441.87;;;;;0.98;451.09;;
5809;;;0.98;441.95;;;;;0.98;451.16;;
5810;;;0.98;442.02;;;;;0.98;451.23;;
5811;;;0.98;442.23;;;;;0.98;451.45;;
5812;;;0.98;442.45;;;;;0.98;451.67;;
5813;;;0.98;442.52;;;;;0.98;451.74;;
5814;;;0.98;442.60;;;;;0.98;451.81;;
5815;;;0.98;442.82;;;;;0.98;452.03;;
5816;;;0.98;443.03;;;;;0.98;452.25;;
5817;;;0.98;443.25;;;;;0.98;452.47;;
5818;;;0.98;443.47;;;;;0.98;452.69;;
5819;;;0.98;443.69;;;;;0.98;452.91;;
5820;;;0.98;443.91;;;;;0.98;453.14;;
5821;;;0.98;444.13;;;;;0.98;453.36;;
5822;;;0.98;444.35;;;;;0.98;453.57;;
5823;;;0.98;444.57;;;;;0.98;453.79;;
5824;;;0.98;444.79;;;;;0.98;454.01;;
5825;;;0.98;444.86;;;;;0.98;454.08;;
5826;;;0.98;444.93;;;;;0.98;454.16;;
5827;;;0.98;445.15;;;;;0.98;454.37;;
5828;;;0.98;445.37;;;;;0.98;454.59;;
5829;;;0.98;445.44;;;;;0.98;454.66;;
5830;;;0.98;445.51;;;;;0.98;454.74;;
5831;;;0.98;445.73;;;;;0.98;454.96;;
5832;;;0.98;445.81;;;;;0.98;455.03;;
5833;;;0.98;446.25;;;;;0.98;455.47;;
5834;;;0.98;446.47;;;;;0.98;455.69;;
5835;;;0.98;446.68;;;;;0.98;455.91;;
5836;;;0.98;446.90;;;;;0.98;456.13;;
5837;;;0.98;447.12;;;;;0.98;456.35;;
5838;;;0.98;447.34;;;;;0.98;456.57;;
5839;;;0.98;447.56;;;;;0.98;456.79;;
5840;;;0.98;447.63;;;;;0.98;456.86;;
5841;;;0.98;447.71;;;;;0.98;456.93;;
5842;;;0.98;447.92;;;;;0.98;457.15;;
5843;;;0.98;448.14;;;;;0.98;457.37;;
5844;;;0.98;448.21;;;;;0.98;457.44;;
5845;;;0.98;448.29;;;;;0.98;457.51;;
5846;;;0.98;448.51;;;;;0.98;457.74;;
5847;;;0.98;448.73;;;;;0.98;457.96;;
5848;;;0.98;448.95;;;;;0.98;458.18;;
5849;;;0.98;449.17;;;;;0.98;458.40;;
5850;;;0.98;449.39;;;;;0.98;458.62;;
5851;;;0.98;449.61;;;;;0.98;458.84;;
5852;;;0.98;449.84;;;;;0.98;459.06;;
5853;;;0.98;450.06;;;;;0.98;459.28;;
5854;;;0.98;450.28;;;;;0.98;459.51;;
5855;;;0.98;450.50;;;;;0.98;459.72;;
5856;;;0.98;450.57;;;;;0.98;459.80;;
5857;;;0.98;450.64;;;;;0.98;459.87;;
5858;;;0.98;450.86;;;;;0.98;460.09;;
5859;;;0.98;451.08;;;;;0.98;460.31;;
5860;;;0.98;451.15;;;;;0.98;460.38;;
5861;;;0.98;451.22;;;;;0.98;460.45;;
5862;;;0.98;451.44;;;;;0.98;460.67;;
5863;;;0.98;451.66;;;;;0.98;460.89;;
5864;;;0.98;451.88;;;;;0.98;461.12;;
5865;;;0.98;452.11;;;;;0.98;461.34;;
5866;;;0.98;452.33;;;;;0.98;461.56;;
5867;;;0.98;452.55;;;;;0.98;461.78;;
5868;;;0.98;452.77;;;;;0.98;462.01;;
5869;;;0.98;452.99;;;;;0.98;462.23;;
5870;;;0.98;453.21;;;;;0.98;462.45;;
5871;;;0.98;453.43;;;;;0.98;462.67;;
5872;;;0.98;453.51;;;;;0.98;462.74;;
5873;;;0.98;453.58;;;;;0.98;462.82;;
5874;;;0.98;453.80;;;;;0.98;463.03;;
5875;;;0.98;454.02;;;;;0.98;463.26;;
5876;;;0.98;454.09;;;;;0.98;463.33;;
5877;;;0.98;454.16;;;;;0.98;463.40;;
5878;;;0.98;454.24;;;;;0.98;463.48;;
5879;;;0.98;454.31;;;;;0.98;463.56;;
5880;;;0.98;454.75;;;;;0.98;464.00;;
5881;;;0.98;454.83;;;;;0.98;464.08;;
5882;;;0.98;454.91;;;;;0.98;464.15;;
5883;;;0.98;455.13;;;;;0.98;464.38;;
5884;;;0.98;455.57;;;;;0.98;464.82;;
5885;;;0.98;455.79;;;;;0.98;465.04;;
5886;;;0.98;455.86;;;;;0.98;465.11;;
5887;;;0.98;455.93;;;;;0.98;465.18;;
5888;;;0.98;456.15;;;;;0.98;465.40;;
5889;;;0.98;456.38;;;;;0.98;465.62;;
5890;;;0.98;456.45;;;;;0.98;465.70;;
5891;;;0.98;456.52;;;;;0.98;465.77;;
5892;;;0.98;456.60;;;;;0.98;465.85;;
5893;;;0.98;456.67;;;;;0.98;465.92;;
5894;;;0.98;456.90;;;;;0.98;466.15;;
5895;;;0.98;457.12;;;;;0.98;466.38;;
5896;;;0.98;457.20;;;;;0.98;466.45;;
5897;;;0.98;457.28;;;;;0.98;466.53;;
5898;;;0.98;457.51;;;;;0.98;466.76;;
5899;;;0.98;457.73;;;;;0.98;466.98;;
5900;;;0.98;457.95;;;;;0.98;467.21;;
5901;;;0.98;458.17;;;;;0.98;467.43;;
5902;;;0.98;458.25;;;;;0.98;467.50;;
5903;;;0.98;458.32;;;;;0.98;467.57;;
5904;;;0.98;458.54;;;;;0.98;467.80;;
5905;;;0.98;458.76;;;;;0.98;468.02;;
5906;;;0.98;458.84;;;;;0.98;468.09;;
5907;;;0.98;458.91;;;;;0.98;468.17;;
5908;;;0.98;458.99;;;;;0.98;468.24;;
5909;;;0.98;459.06;;;;;0.98;468.32;;
5910;;;0.98;459.29;;;;;0.98;468.54;;
5911;;;0.98;459.51;;;;;0.98;468.77;;
5912;;;0.98;459.59;;;;;0.98;468.85;;
5913;;;0.98;459.67;;;;;0.98;468.92;;
5914;;;0.98;459.90;;;;;0.98;469.15;;
5915;;;0.98;460.12;;;;;0.98;469.38;;
5916;;;0.98;460.34;;;;;0.98;469.60;;
5917;;;0.98;460.57;;;;;0.98;469.82;;
5918;;;0.98;460.64;;;;;0.98;469.90;;
5919;;;0.98;460.71;;;;;0.98;469.97;;
5920;;;0.98;460.94;;;;;0.98;470.19;;
5921;;;0.98;461.16;;;;;0.98;470.42;;
5922;;;0.98;461.23;;;;;0.98;470.49;;
5923;;;0.98;461.31;;;;;0.98;470.56;;
5924;;;0.98;461.38;;;;;0.98;470.64;;
5925;;;0.98;461.46;;;;;0.98;470.72;;
5926;;;0.98;461.69;;;;;0.98;470.95;;
5927;;;0.98;461.91;;;;;0.98;471.17;;
5928;;;0.98;461.99;;;;;0.98;471.25;;
5929;;;0.98;462.07;;;;;0.98;471.33;;
5930;;;0.98;462.29;;;;;0.98;471.55;;
5931;;;0.98;462.52;;;;;0.98;471.78;;
5932;;;0.98;462.60;;;;;0.98;471.86;;
5933;;;0.98;462.67;;;;;0.98;471.93;;
5934;;;0.98;462.75;;;;;0.98;472.01;;
5935;;;0.98;462.83;;;;;0.98;472.09;;
5936;;;0.98;462.91;;;;;0.98;472.16;;
5937;;;0.98;462.98;;;;;0.98;472.24;;
5938;;;0.98;463.06;;;;;0.98;472.32;;
5939;;;0.98;463.14;;;;;0.98;472.40;;
5940;;;0.98;463.22;;;;;0.98;472.47;;
5941;;;0.98;463.29;;;;;0.98;472.55;;
5942;;;0.98;463.37;;;;;0.98;472.63;;
5943;;;0.98;463.45;;;;;0.98;472.71;;
5944;;;0.98;463.53;;;;;0.98;472.78;;
5945;;;0.98;463.60;;;;;0.98;472.86;;
5946;;;0.98;463.68;;;;;0.98;472.94;;
5947;;;0.98;463.76;;;;;0.98;473.02;;
5948;;;0.98;463.98;;;;;0.98;473.24;;
5949;;;0.98;464.21;;;;;0.98;473.46;;
5950;;;0.98;464.28;;;;;0.98;473.54;;
5951;;;0.98;464.35;;;;;0.98;473.61;;
5952;;;0.98;464.58;;;;;0.98;473.84;;
5953;;;0.98;464.80;;;;;0.98;474.06;;
5954;;;0.98;464.87;;;;;0.98;474.14;;
5955;;;0.98;464.95;;;;;0.98;474.21;;
5956;;;0.98;465.17;;;;;0.98;474.44;;
5957;;;0.98;465.40;;;;;0.98;474.66;;
5958;;;0.98;465.62;;;;;0.98;474.89;;
5959;;;0.98;465.85;;;;;0.98;475.11;;
5960;;;0.98;466.07;;;;;0.98;475.34;;
5961;;;0.98;466.30;;;;;0.98;475.57;;
5962;;;0.98;466.53;;;;;0.98;475.80;;
5963;;;0.98;466.76;;;;;0.98;476.02;;
5964;;;0.98;466.98;;;;;0.98;476.25;;
5965;;;0.98;467.21;;;;;0.98;476.47;;
5966;;;0.98;467.28;;;;;0.98;476.55;;
5967;;;0.98;467.35;;;;;0.98;476.62;;
5968;;;0.98;467.58;;;;;0.98;476.85;;
5969;;;0.98;467.80;;;;;0.98;477.07;;
5970;;;0.98;467.88;;;;;0.98;477.15;;
5971;;;0.98;467.95;;;;;0.98;477.22;;
5972;;;0.98;468.18;;;;;0.98;477.45;;
5973;;;0.98;468.40;;;;;0.98;477.68;;
5974;;;0.98;468.63;;;;;0.98;477.91;;
5975;;;0.98;468.86;;;;;0.98;478.13;;
5976;;;0.98;469.09;;;;;0.98;478.36;;
5977;;;0.98;469.32;;;;;0.98;478.59;;
5978;;;0.98;469.54;;;;;0.98;478.81;;
5979;;;0.98;469.77;;;;;0.98;479.04;;
5980;;;0.98;469.84;;;;;0.98;479.12;;
5981;;;0.98;469.92;;;;;0.98;479.19;;
5982;;;0.98;470.00;;;;;0.98;479.27;;
5983;;;0.98;470.08;;;;;0.98;479.35;;
5984;;;0.98;470.16;;;;;0.98;479.43;;
5985;;;0.98;470.23;;;;;0.98;479.51;;
5986;;;0.98;470.31;;;;;0.98;479.58;;
5987;;;0.98;470.39;;;;;0.98;479.66;;
5988;;;0.98;470.47;;;;;0.98;479.74;;
5989;;;0.98;470.54;;;;;0.98;479.82;;
5990;;;0.98;470.62;;;;;0.98;479.89;;
5991;;;0.98;470.70;;;;;0.98;479.97;;
5992;;;0.98;470.78;;;;;0.98;480.05;;
5993;;;0.98;470.85;;;;;0.98;480.13;;
5994;;;0.98;470.93;;;;;0.98;480.21;;
5995;;;0.98;471.01;;;;;0.98;480.29;;
5996;;;0.98;471.23;;;;;0.98;480.51;;
5997;;;0.98;471.46;;;;;0.98;480.74;;
5998;;;0.98;471.53;;;;;0.98;480.81;;
5999;;;0.98;471.61;;;;;0.98;480.89;;
6000;;;0.98;471.84;;;;;0.98;481.12;;
6001;;;0.98;472.06;;;;;0.98;481.34;;
6002;;;0.98;472.14;;;;;0.98;481.42;;
6003;;;0.98;472.21;;;;;0.98;481.49;;
6004;;;0.98;472.44;;;;;0.98;481.72;;
6005;;;0.98;472.66;;;;;0.98;481.95;;
6006;;;0.98;472.89;;;;;0.98;482.18;;
6007;;;0.98;473.12;;;;;0.98;482.40;;
6008;;;0.98;473.34;;;;;0.98;482.63;;
6009;;;0.98;473.57;;;;;0.98;482.86;;
6010;;;0.98;473.80;;;;;0.98;483.09;;
6011;;;0.98;474.03;;;;;0.98;483.32;;
6012;;;0.98;474.25;;;;;0.98;483.55;;
6013;;;0.98;474.48;;;;;0.98;483.77;;
6014;;;0.98;474.55;;;;;0.98;483.85;;
6015;;;0.98;474.63;;;;;0.98;483.93;;
6016;;;0.98;474.85;;;;;0.98;484.15;;
6017;;;0.98;475.08;;;;;0.98;484.38;;
6018;;;0.98;475.15;;;;;0.98;484.46;;
6019;;;0.98;475.23;;;;;0.98;484.53;;
6020;;;0.98;475.46;;;;;0.98;484.76;;
6021;;;0.98;475.69;;;;;0.98;484.99;;
6022;;;0.98;475.91;;;;;0.98;485.22;;
6023;;;0.98;476.14;;;;;0.98;485.45;;
6024;;;0.98;476.37;;;;;0.98;485.68;;
6025;;;0.98;476.60;;;;;0.98;485.91;;
6026;;;0.98;476.83;;;;;0.98;486.14;;
6027;;;0.98;477.05;;;;;0.98;486.37;;
6028;;;0.98;477.28;;;;;0.98;486.60;;
6029;;;0.98;477.51;;;;;0.98;486.82;;
6030;;;0.98;477.58;;;;;0.98;486.90;;
6031;;;0.98;477.66;;;;;0.98;486.98;;
6032;;;0.98;477.89;;;;;0.98;487.20;;
6033;;;0.98;478.11;;;;;0.98;487.43;;
6034;;;0.98;478.19;;;;;0.98;487.51;;
6035;;;0.98;478.26;;;;;0.98;487.58;;
6036;;;0.98;478.49;;;;;0.98;487.81;;
6037;;;0.98;478.72;;;;;0.98;488.04;;
6038;;;0.98;478.95;;;;;0.98;488.27;;
6039;;;0.98;479.18;;;;;0.98;488.50;;
6040;;;0.98;479.41;;;;;0.98;488.73;;
6041;;;0.98;479.64;;;;;0.98;488.97;;
6042;;;0.98;479.87;;;;;0.98;489.20;;
6043;;;0.98;480.10;;;;;0.98;489.43;;
6044;;;0.98;480.33;;;;;0.98;489.66;;
6045;;;0.98;480.55;;;;;0.98;489.89;;
6046;;;0.98;480.63;;;;;0.98;489.96;;
6047;;;0.98;480.70;;;;;0.98;490.04;;
6048;;;0.98;480.93;;;;;0.98;490.27;;
6049;;;0.98;481.16;;;;;0.98;490.50;;
6050;;;0.98;481.23;;;;;0.98;490.57;;
6051;;;0.98;481.31;;;;;0.98;490.65;;
6052;;;0.98;481.54;;;;;0.98;490.88;;
6053;;;0.98;481.77;;;;;0.98;491.11;;
6054;;;0.98;482.00;;;;;0.98;491.34;;
6055;;;0.98;482.23;;;;;0.98;491.57;;
6056;;;0.98;482.46;;;;;0.98;491.80;;
6057;;;0.98;482.69;;;;;0.98;492.03;;
6058;;;0.98;482.92;;;;;0.98;492.26;;
6059;;;0.98;483.15;;;;;0.98;492.49;;
6060;;;0.98;483.23;;;;;0.98;492.57;;
6061;;;0.98;483.31;;;;;0.98;492.65;;
6062;;;0.98;483.39;;;;;0.98;492.72;;
6063;;;0.98;483.47;;;;;0.98;492.80;;
6064;;;0.98;483.55;;;;;0.98;492.88;;
6065;;;0.98;483.62;;;;;0.98;492.96;;
6066;;;0.98;483.70;;;;;0.98;493.04;;
6067;;;0.98;483.78;;;;;0.98;493.12;;
6068;;;0.98;484.01;;;;;0.98;493.34;;
6069;;;0.98;484.24;;;;;0.98;493.57;;
6070;;;0.98;484.32;;;;;0.98;493.65;;
6071;;;0.98;484.39;;;;;0.98;493.72;;
6072;;;0.98;484.62;;;;;0.98;493.95;;
6073;;;0.98;484.85;;;;;0.98;494.18;;
6074;;;0.98;484.92;;;;;0.98;494.26;;
6075;;;0.98;485.00;;;;;0.98;494.33;;
6076;;;0.98;485.23;;;;;0.98;494.56;;
6077;;;0.98;485.46;;;;;0.98;494.79;;
6078;;;0.98;485.69;;;;;0.98;495.02;;
6079;;;0.98;485.92;;;;;0.98;495.25;;
6080;;;0.98;486.15;;;;;0.98;495.49;;
6081;;;0.98;486.38;;;;;0.98;495.72;;
6082;;;0.98;486.62;;;;;0.98;495.95;;
6083;;;0.98;486.85;;;;;0.98;496.18;;
6084;;;0.98;487.08;;;;;0.98;496.41;;
6085;;;0.98;487.31;;;;;0.98;496.64;;
6086;;;0.98;487.38;;;;;0.98;496.71;;
6087;;;0.98;487.46;;;;;0.98;496.79;;
6088;;;0.98;487.69;;;;;0.98;497.02;;
6089;;;0.98;487.92;;;;;0.98;497.25;;
6090;;;0.98;487.99;;;;;0.98;497.33;;
6091;;;0.98;488.07;;;;;0.98;497.40;;
6092;;;0.98;488.30;;;;;0.98;497.63;;
6093;;;0.98;488.53;;;;;0.98;497.87;;
6094;;;0.98;488.77;;;;;0.98;498.10;;
6095;;;0.98;489.00;;;;;0.98;498.33;;
6096;;;0.98;489.23;;;;;0.98;498.57;;
6097;;;0.98;489.46;;;;;0.98;498.80;;
6098;;;0.98;489.70;;;;;0.98;499.03;;
6099;;;0.98;489.93;;;;;0.98;499.26;;
6100;;;0.98;490.16;;;;;0.98;499.49;;
6101;;;0.98;490.39;;;;;0.98;499.72;;
6102;;;0.98;490.46;;;;;0.98;499.80;;
6103;;;0.98;490.54;;;;;0.98;499.87;;
6104;;;0.98;490.77;;;;;0.98;500.10;;
6105;;;0.98;491.00;;;;;0.98;500.33;;
6106;;;0.98;491.07;;;;;0.98;500.41;;
6107;;;0.98;491.15;;;;;0.98;500.48;;
6108;;;0.98;491.23;;;;;0.98;500.56;;
6109;;;0.98;491.31;;;;;0.98;500.64;;
6110;;;0.98;491.54;;;;;0.98;500.87;;
6111;;;0.98;491.77;;;;;0.98;501.11;;
6112;;;0.98;491.85;;;;;0.98;501.19;;
6113;;;0.98;491.93;;;;;0.98;501.27;;
6114;;;0.98;492.16;;;;;0.98;501.50;;
6115;;;0.98;492.39;;;;;0.98;501.73;;
6116;;;0.98;492.62;;;;;0.98;501.97;;
6117;;;0.98;492.85;;;;;0.98;502.20;;
6118;;;0.98;492.93;;;;;0.98;502.27;;
6119;;;0.98;493.00;;;;;0.98;502.35;;
6120;;;0.98;493.23;;;;;0.98;502.58;;
6121;;;0.98;493.46;;;;;0.98;502.81;;
6122;;;0.98;493.54;;;;;0.98;502.89;;
6123;;;0.98;493.61;;;;;0.98;502.96;;
6124;;;0.98;493.69;;;;;0.98;503.04;;
6125;;;0.98;493.77;;;;;0.98;503.12;;
6126;;;0.98;494.01;;;;;0.98;503.35;;
6127;;;0.98;494.24;;;;;0.98;503.59;;
6128;;;0.98;494.32;;;;;0.98;503.67;;
6129;;;0.98;494.40;;;;;0.98;503.74;;
6130;;;0.98;494.64;;;;;0.98;503.98;;
6131;;;0.98;494.87;;;;;0.98;504.21;;
6132;;;0.98;495.10;;;;;0.98;504.44;;
6133;;;0.98;495.33;;;;;0.98;504.78;;
6134;;;0.98;495.40;;;;;0.98;504.85;;
6135;;;0.98;495.48;;;;;0.98;504.93;;
6136;;;0.98;495.71;;;;;0.98;505.16;;
6137;;;0.98;495.94;;;;;0.98;505.39;;
6138;;;0.98;496.02;;;;;0.98;505.47;;
6139;;;0.98;496.09;;;;;0.98;505.55;;
6140;;;0.98;496.17;;;;;0.98;505.63;;
6141;;;0.98;496.25;;;;;0.98;505.70;;
6142;;;0.98;496.49;;;;;0.98;505.95;;
6143;;;0.98;496.72;;;;;0.98;506.18;;
6144;;;0.98;496.80;;;;;0.98;506.26;;
6145;;;0.98;496.88;;;;;0.98;506.34;;
6146;;;0.98;497.11;;;;;0.98;506.57;;
6147;;;0.98;497.35;;;;;0.98;506.81;;
6148;;;0.98;497.58;;;;;0.98;507.04;;
6149;;;0.98;497.81;;;;;0.98;507.27;;
6150;;;0.98;497.88;;;;;0.98;507.35;;
6151;;;0.98;497.96;;;;;0.98;507.42;;
6152;;;0.98;498.19;;;;;0.98;507.66;;
6153;;;0.98;498.42;;;;;0.98;507.89;;
6154;;;0.98;498.50;;;;;0.98;507.96;;
6155;;;0.98;498.57;;;;;0.98;508.04;;
6156;;;0.98;498.65;;;;;0.98;508.12;;
6157;;;0.98;498.73;;;;;0.98;508.20;;
6158;;;0.98;498.97;;;;;0.98;508.44;;
6159;;;0.98;499.20;;;;;0.98;508.67;;
6160;;;0.98;499.28;;;;;0.98;508.75;;
6161;;;0.98;499.36;;;;;0.98;508.83;;
6162;;;0.98;499.59;;;;;0.98;509.06;;
6163;;;0.98;499.83;;;;;0.98;509.30;;
6164;;;0.98;500.06;;;;;0.98;509.53;;
6165;;;0.98;500.29;;;;;0.98;509.76;;
6166;;;0.98;500.37;;;;;0.98;509.84;;
6167;;;0.98;500.45;;;;;0.98;509.92;;
6168;;;0.98;500.68;;;;;0.98;510.15;;
6169;;;0.98;500.91;;;;;0.98;510.38;;
6170;;;0.98;500.98;;;;;0.98;510.46;;
6171;;;0.98;501.06;;;;;0.98;510.53;;
6172;;;0.98;501.14;;;;;0.98;510.62;;
6173;;;0.98;501.22;;;;;0.98;510.70;;
6174;;;0.98;501.45;;;;;0.98;510.93;;
6175;;;0.98;501.79;;;;;0.98;511.17;;
6176;;;0.98;501.87;;;;;0.98;511.25;;
6177;;;0.98;501.95;;;;;0.98;511.33;;
6178;;;0.98;502.19;;;;;0.98;511.56;;
6179;;;0.98;502.43;;;;;0.98;511.80;;
6180;;;0.98;502.66;;;;;0.98;512.03;;
6181;;;0.98;502.89;;;;;0.98;512.26;;
6182;;;0.98;502.97;;;;;0.98;512.34;;
6183;;;0.98;503.04;;;;;0.98;512.42;;
6184;;;0.98;503.28;;;;;0.98;512.65;;
6185;;;0.98;503.51;;;;;0.98;512.88;;
6186;;;0.98;503.59;;;;;0.98;512.96;;
6187;;;0.98;503.66;;;;;0.98;513.04;;
6188;;;0.98;503.74;;;;;0.98;513.12;;
6189;;;0.98;503.82;;;;;0.98;513.20;;
6190;;;0.98;504.06;;;;;0.98;513.43;;
6191;;;0.98;504.30;;;;;0.98;513.67;;
6192;;;0.98;504.38;;;;;0.98;513.75;;
6193;;;0.98;504.46;;;;;0.98;513.83;;
6194;;;0.98;504.69;;;;;0.98;514.07;;
6195;;;0.98;504.92;;;;;0.98;514.30;;
6196;;;0.98;505.16;;;;;0.98;514.54;;
6197;;;0.98;505.39;;;;;0.98;514.77;;
6198;;;0.98;505.47;;;;;0.98;514.84;;
6199;;;0.98;505.54;;;;;0.98;514.92;;
6200;;;0.98;505.78;;;;;0.98;515.16;;
6201;;;0.98;506.01;;;;;0.98;515.39;;
6202;;;0.98;506.09;;;;;0.98;515.47;;
6203;;;0.98;506.16;;;;;0.98;515.54;;
6204;;;0.98;506.24;;;;;0.98;515.62;;
6205;;;0.98;506.32;;;;;0.98;515.70;;
6206;;;0.98;506.56;;;;;0.98;515.94;;
6207;;;0.98;506.79;;;;;0.98;516.17;;
6208;;;0.98;506.87;;;;;0.98;516.25;;
6209;;;0.98;506.95;;;;;0.98;516.33;;
6210;;;0.98;507.19;;;;;0.98;516.57;;
6211;;;0.98;507.43;;;;;0.98;516.81;;
6212;;;0.98;507.66;;;;;0.98;517.04;;
6213;;;0.98;507.89;;;;;0.98;517.28;;
6214;;;0.98;507.97;;;;;0.98;517.35;;
6215;;;0.98;508.05;;;;;0.98;517.43;;
6216;;;0.98;508.28;;;;;0.98;517.66;;
6217;;;0.98;508.51;;;;;0.98;517.90;;
6218;;;0.98;508.59;;;;;0.98;517.97;;
6219;;;0.98;508.67;;;;;0.98;518.05;;
6220;;;0.98;508.75;;;;;0.98;518.13;;
6221;;;0.98;508.83;;;;;0.98;518.21;;
6222;;;0.98;509.07;;;;;0.98;518.45;;
6223;;;0.98;509.30;;;;;0.98;518.69;;
6224;;;0.98;509.38;;;;;0.98;518.77;;
6225;;;0.98;509.46;;;;;0.98;518.85;;
6226;;;0.98;509.70;;;;;0.98;519.09;;
6227;;;0.98;509.93;;;;;0.98;519.32;;
6228;;;0.98;510.17;;;;;0.98;519.56;;
6229;;;0.98;510.40;;;;;0.98;519.79;;
6230;;;0.98;510.48;;;;;0.98;519.87;;
6231;;;0.98;510.56;;;;;0.98;519.95;;
6232;;;0.98;510.79;;;;;0.98;520.18;;
6233;;;0.98;511.03;;;;;0.98;520.42;;
6234;;;0.98;511.10;;;;;0.98;520.49;;
6235;;;0.98;511.18;;;;;0.98;520.57;;
6236;;;0.98;511.26;;;;;0.98;520.65;;
6237;;;0.98;511.34;;;;;0.98;520.73;;
6238;;;0.98;511.58;;;;;0.98;520.97;;
6239;;;0.98;511.81;;;;;0.98;521.20;;
6240;;;0.98;511.89;;;;;0.98;521.28;;
6241;;;0.98;511.97;;;;;0.98;521.36;;
6242;;;0.98;512.21;;;;;0.98;521.60;;
6243;;;0.98;512.45;;;;;0.98;521.84;;
6244;;;0.98;512.68;;;;;0.98;522.07;;
6245;;;0.98;512.92;;;;;0.98;522.31;;
6246;;;0.98;513.00;;;;;0.98;522.38;;
6247;;;0.98;513.07;;;;;0.98;522.46;;
6248;;;0.98;513.31;;;;;0.98;522.70;;
6249;;;0.98;513.54;;;;;0.98;522.93;;
6250;;;0.98;513.62;;;;;0.98;523.01;;
6251;;;0.98;513.69;;;;;0.98;523.08;;
6252;;;0.98;513.78;;;;;0.98;523.17;;
6253;;;0.98;513.86;;;;;0.98;523.25;;
6254;;;0.98;514.10;;;;;0.98;523.49;;
6255;;;0.98;514.33;;;;;0.98;523.73;;
6256;;;0.98;514.42;;;;;0.98;523.81;;
6257;;;0.98;514.50;;;;;0.98;523.89;;
6258;;;0.98;514.73;;;;;0.98;524.13;;
6259;;;0.98;514.97;;;;;0.98;524.36;;
6260;;;0.98;515.20;;;;;0.98;524.60;;
6261;;;0.98;515.44;;;;;0.98;524.83;;
6262;;;0.98;515.52;;;;;0.98;524.91;;
6263;;;0.98;515.60;;;;;0.98;524.99;;
6264;;;0.98;515.83;;;;;0.98;525.22;;
6265;;;0.98;516.06;;;;;0.98;525.46;;
6266;;;0.98;516.14;;;;;0.98;525.53;;
6267;;;0.98;516.22;;;;;0.98;525.61;;
6268;;;0.98;516.30;;;;;0.98;525.69;;
6269;;;0.98;516.38;;;;;0.98;525.77;;
6270;;;0.98;516.62;;;;;0.98;526.01;;
6271;;;0.98;516.86;;;;;0.98;526.25;;
6272;;;0.98;516.94;;;;;0.98;526.33;;
6273;;;0.98;517.02;;;;;0.98;526.41;;
6274;;;0.98;517.26;;;;;0.98;526.65;;
6275;;;0.98;517.50;;;;;0.98;526.89;;
6276;;;0.98;517.74;;;;;0.98;527.13;;
6277;;;0.98;517.97;;;;;0.98;527.36;;
6278;;;0.98;518.05;;;;;0.98;527.44;;
6279;;;0.98;518.13;;;;;0.98;527.51;;
6280;;;0.98;518.36;;;;;0.98;527.75;;
6281;;;0.98;518.60;;;;;0.98;527.99;;
6282;;;0.98;518.67;;;;;0.98;528.06;;
6283;;;0.98;518.75;;;;;0.98;528.14;;
6284;;;0.98;518.83;;;;;0.98;528.22;;
6285;;;0.98;518.91;;;;;0.98;528.31;;
6286;;;0.98;519.39;;;;;0.98;528.78;;
6287;;;0.98;519.47;;;;;0.98;528.86;;
6288;;;0.98;519.55;;;;;0.98;528.94;;
6289;;;0.98;519.79;;;;;0.98;529.18;;
6290;;;0.98;520.27;;;;;0.98;529.65;;
6291;;;0.98;520.50;;;;;0.98;529.89;;
6292;;;0.98;520.58;;;;;0.98;529.97;;
6293;;;0.98;520.66;;;;;0.98;530.04;;
6294;;;0.98;520.89;;;;;0.98;530.28;;
6295;;;0.98;521.21;;;;;0.98;530.60;;
6296;;;0.98;521.29;;;;;0.98;530.68;;
6297;;;0.98;521.37;;;;;0.98;530.76;;
6298;;;0.98;521.45;;;;;0.98;530.84;;
6299;;;0.98;521.69;;;;;0.98;531.08;;
6300;;;0.98;521.93;;;;;0.98;531.32;;
6301;;;0.98;522.01;;;;;0.98;531.40;;
6302;;;0.98;522.09;;;;;0.98;531.48;;
6303;;;0.98;522.33;;;;;0.98;531.72;;
6304;;;0.98;522.57;;;;;0.98;531.96;;
6305;;;0.98;522.81;;;;;0.98;532.20;;
6306;;;0.98;523.05;;;;;0.98;532.44;;
6307;;;0.98;523.12;;;;;0.98;532.52;;
6308;;;0.98;523.20;;;;;0.98;532.59;;
6309;;;0.98;523.44;;;;;0.98;532.83;;
6310;;;0.98;523.76;;;;;0.98;533.15;;
6311;;;0.98;523.84;;;;;0.98;533.23;;
6312;;;0.98;523.92;;;;;0.98;533.31;;
6313;;;0.98;524.00;;;;;0.98;533.39;;
6314;;;0.98;524.24;;;;;0.98;533.63;;
6315;;;0.98;524.48;;;;;0.98;533.87;;
6316;;;0.98;524.56;;;;;0.98;533.95;;
6317;;;0.98;524.65;;;;;0.98;534.03;;
6318;;;0.98;524.89;;;;;0.98;534.27;;
6319;;;0.98;525.13;;;;;0.98;534.51;;
6320;;;0.98;525.36;;;;;0.98;534.75;;
6321;;;0.98;525.60;;;;;0.98;534.99;;
6322;;;0.98;525.68;;;;;0.98;535.07;;
6323;;;0.98;525.76;;;;;0.98;535.15;;
6324;;;0.98;525.99;;;;;0.98;535.38;;
6325;;;0.98;526.23;;;;;0.98;535.62;;
6326;;;0.98;526.31;;;;;0.98;535.70;;
6327;;;0.98;526.39;;;;;0.98;535.78;;
6328;;;0.98;526.47;;;;;0.98;535.86;;
6329;;;0.98;526.55;;;;;0.98;535.94;;
6330;;;0.98;527.03;;;;;0.98;536.42;;
6331;;;0.98;527.11;;;;;0.98;536.50;;
6332;;;0.98;527.19;;;;;0.98;536.58;;
6333;;;0.98;527.43;;;;;0.98;536.82;;
6334;;;0.98;527.91;;;;;0.98;537.30;;
6335;;;0.98;528.15;;;;;0.98;537.54;;
6336;;;0.98;528.22;;;;;0.98;537.61;;
6337;;;0.98;528.30;;;;;0.98;537.69;;
6338;;;0.98;528.54;;;;;0.98;537.93;;
6339;;;0.98;528.78;;;;;0.98;538.17;;
6340;;;0.98;528.86;;;;;0.98;538.25;;
6341;;;0.98;528.94;;;;;0.98;538.33;;
6342;;;0.98;529.02;;;;;0.98;538.41;;
6343;;;0.98;529.10;;;;;0.98;538.49;;
6344;;;0.98;529.58;;;;;0.98;538.97;;
6345;;;0.98;529.66;;;;;0.98;539.05;;
6346;;;0.98;529.74;;;;;0.98;539.13;;
6347;;;0.98;529.98;;;;;0.98;539.38;;
6348;;;0.98;530.47;;;;;0.98;539.85;;
6349;;;0.98;530.55;;;;;0.98;539.93;;
6350;;;0.98;530.63;;;;;0.98;540.02;;
6351;;;0.98;530.71;;;;;0.98;540.10;;
6352;;;0.98;530.79;;;;;0.98;540.18;;
6353;;;0.98;531.03;;;;;0.98;540.42;;
6354;;;0.98;531.27;;;;;0.98;540.66;;
6355;;;0.98;531.59;;;;;0.98;540.97;;
6356;;;0.98;531.67;;;;;0.98;541.05;;
6357;;;0.98;531.74;;;;;0.98;541.13;;
6358;;;0.98;531.98;;;;;0.98;541.37;;
6359;;;0.98;532.23;;;;;0.98;541.61;;
6360;;;0.98;532.31;;;;;0.98;541.69;;
6361;;;0.98;532.39;;;;;0.98;541.78;;
6362;;;0.98;532.47;;;;;0.98;541.86;;
6363;;;0.98;532.71;;;;;0.98;542.10;;
6364;;;0.98;532.95;;;;;0.98;542.34;;
6365;;;0.98;533.19;;;;;0.98;542.58;;
6366;;;0.98;533.28;;;;;0.98;542.67;;
6367;;;0.98;533.74;;;;;0.98;543.13;;
6368;;;0.98;533.98;;;;;0.98;543.38;;
6369;;;0.98;534.22;;;;;0.98;543.62;;
6370;;;0.98;534.30;;;;;0.98;543.70;;
6371;;;0.98;534.38;;;;;0.98;543.78;;
6372;;;0.98;534.62;;;;;0.98;544.02;;
6373;;;0.98;534.86;;;;;0.98;544.26;;
6374;;;0.98;535.10;;;;;0.98;544.50;;
6375;;;0.98;535.19;;;;;0.98;544.58;;
6376;;;0.98;535.27;;;;;0.98;544.67;;
6377;;;0.98;535.35;;;;;0.98;544.75;;
6378;;;0.98;535.59;;;;;0.98;544.99;;
6379;;;0.98;535.84;;;;;0.98;545.24;;
6380;;;0.98;535.92;;;;;0.98;545.32;;
6381;;;0.98;536.00;;;;;0.98;545.40;;
6382;;;0.98;536.73;;;;;0.98;546.13;;
6383;;;0.98;536.97;;;;;0.98;546.37;;
6384;;;0.98;537.21;;;;;0.98;546.61;;
6385;;;0.98;537.45;;;;;0.98;546.86;;
6386;;;0.98;537.69;;;;;0.98;547.10;;
6387;;;0.98;537.94;;;;;0.98;547.34;;
6388;;;0.98;538.01;;;;;0.98;547.42;;
6389;;;0.98;538.26;;;;;0.98;547.66;;
6390;;;0.98;538.50;;;;;0.98;547.91;;
6391;;;0.98;538.74;;;;;0.98;548.15;;
6392;;;0.98;538.82;;;;;0.98;548.23;;
6393;;;0.98;538.89;;;;;0.98;548.31;;
6394;;;0.98;539.13;;;;;0.98;548.55;;
6395;;;0.98;539.38;;;;;0.98;548.79;;
6396;;;0.98;539.62;;;;;0.98;549.03;;
6397;;;0.98;539.70;;;;;0.98;549.12;;
6398;;;0.98;539.78;;;;;0.98;549.20;;
6399;;;0.98;539.87;;;;;0.98;549.28;;
6400;;;0.98;540.11;;;;;0.98;549.53;;
6401;;;0.98;540.19;;;;;0.98;549.61;;
6402;;;0.98;540.28;;;;;0.98;549.69;;
6403;;;0.98;540.36;;;;;0.98;549.77;;
6404;;;0.98;540.83;;;;;0.98;550.24;;
6405;;;0.98;541.32;;;;;0.98;550.73;;
6406;;;0.98;541.40;;;;;0.98;550.81;;
6407;;;0.98;541.48;;;;;0.98;550.89;;
6408;;;0.98;541.56;;;;;0.98;550.97;;
6409;;;0.98;541.65;;;;;0.98;551.06;;
6410;;;0.98;541.73;;;;;0.98;551.14;;
6411;;;0.98;541.81;;;;;0.98;551.22;;
6412;;;0.98;541.89;;;;;0.98;551.30;;
6413;;;0.98;541.98;;;;;0.98;551.39;;
6414;;;0.98;542.45;;;;;0.98;551.85;;
6415;;;0.98;542.69;;;;;0.98;552.10;;
6416;;;0.98;542.77;;;;;0.98;552.18;;
6417;;;0.98;543.01;;;;;0.98;552.42;;
6418;;;0.98;543.26;;;;;0.98;552.66;;
6419;;;0.98;543.50;;;;;0.98;552.90;;
6420;;;0.98;543.74;;;;;0.98;553.15;;
6421;;;0.98;543.82;;;;;0.98;553.23;;
6422;;;0.98;543.90;;;;;0.98;553.31;;
6423;;;0.98;543.98;;;;;0.98;553.39;;
6424;;;0.98;544.23;;;;;0.98;553.64;;
6425;;;0.98;544.31;;;;;0.98;553.72;;
6426;;;0.98;544.39;;;;;0.98;553.80;;
6427;;;0.98;544.47;;;;;0.98;553.88;;
6428;;;0.98;544.71;;;;;0.98;554.12;;
6429;;;0.98;544.95;;;;;0.98;554.36;;
6430;;;0.98;545.03;;;;;0.98;554.45;;
6431;;;0.98;545.12;;;;;0.98;554.53;;
6432;;;0.98;545.20;;;;;0.98;554.61;;
6433;;;0.98;545.44;;;;;0.98;554.86;;
6434;;;0.98;545.53;;;;;0.98;554.94;;
6435;;;0.98;545.61;;;;;0.98;555.03;;
6436;;;0.98;545.69;;;;;0.98;555.11;;
6437;;;0.98;546.18;;;;;0.98;555.60;;
6438;;;0.98;546.68;;;;;0.98;556.09;;
6439;;;0.98;546.92;;;;;0.98;556.33;;
6440;;;0.98;547.00;;;;;0.98;556.42;;
6441;;;0.98;547.09;;;;;0.98;556.50;;
6442;;;0.98;547.17;;;;;0.98;556.58;;
6443;;;0.98;547.41;;;;;0.98;556.83;;
6444;;;0.98;547.50;;;;;0.98;556.91;;
6445;;;0.98;547.58;;;;;0.98;556.99;;
6446;;;0.98;547.66;;;;;0.98;557.08;;
6447;;;0.98;548.38;;;;;0.98;557.79;;
6448;;;0.98;548.62;;;;;0.98;558.04;;
6449;;;0.98;549.09;;;;;0.98;558.50;;
6450;;;0.98;549.34;;;;;0.98;558.75;;
6451;;;0.98;549.58;;;;;0.98;559.00;;
6452;;;0.98;549.67;;;;;0.98;559.08;;
6453;;;0.98;549.75;;;;;0.98;559.16;;
6454;;;0.98;549.83;;;;;0.98;559.24;;
6455;;;0.98;550.07;;;;;0.98;559.48;;
6456;;;0.98;550.15;;;;;0.98;559.56;;
6457;;;0.98;550.23;;;;;0.98;559.64;;
6458;;;0.98;550.31;;;;;0.98;559.72;;
6459;;;0.98;550.55;;;;;0.98;559.97;;
6460;;;0.98;550.64;;;;;0.98;560.05;;
6461;;;0.98;550.72;;;;;0.98;560.13;;
6462;;;0.98;550.80;;;;;0.98;560.21;;
6463;;;0.98;550.88;;;;;0.98;560.29;;
6464;;;0.98;551.12;;;;;0.98;560.54;;
6465;;;0.98;551.37;;;;;0.98;560.79;;
6466;;;0.98;551.62;;;;;0.98;561.04;;
6467;;;0.98;551.70;;;;;0.98;561.12;;
6468;;;0.98;551.78;;;;;0.98;561.20;;
6469;;;0.98;552.03;;;;;0.98;561.45;;
6470;;;0.98;552.27;;;;;0.98;561.69;;
6471;;;0.98;552.57;;;;;0.98;561.98;;
6472;;;0.98;552.81;;;;;0.98;562.23;;
6473;;;0.98;553.06;;;;;0.98;562.47;;
6474;;;0.98;553.38;;;;;0.98;562.79;;
6475;;;0.98;553.46;;;;;0.98;562.88;;
6476;;;0.98;553.54;;;;;0.98;562.96;;
6477;;;0.98;553.62;;;;;0.98;563.04;;
6478;;;0.98;553.87;;;;;0.98;563.28;;
6479;;;0.98;554.11;;;;;0.98;563.53;;
6480;;;0.98;554.36;;;;;0.98;563.77;;
6481;;;0.98;554.65;;;;;0.98;564.07;;
6482;;;0.98;554.73;;;;;0.98;564.15;;
6483;;;0.98;554.82;;;;;0.98;564.23;;
6484;;;0.98;555.06;;;;;0.98;564.48;;
6485;;;0.98;555.14;;;;;0.98;564.56;;
6486;;;0.98;555.22;;;;;0.98;564.64;;
6487;;;0.98;555.30;;;;;0.98;564.72;;
6488;;;0.98;555.54;;;;;0.98;564.96;;
6489;;;0.98;555.79;;;;;0.98;565.21;;
6490;;;0.98;556.04;;;;;0.98;565.46;;
6491;;;0.98;556.29;;;;;0.98;565.71;;
6492;;;0.98;556.37;;;;;0.98;565.79;;
6493;;;0.98;556.62;;;;;0.98;566.04;;
6494;;;0.98;556.87;;;;;0.98;566.29;;
6495;;;0.98;557.41;;;;;0.98;566.82;;
6496;;;0.98;557.65;;;;;0.98;567.07;;
6497;;;0.98;557.90;;;;;0.98;567.31;;
6498;;;0.98;558.14;;;;;0.98;567.56;;
6499;;;0.98;558.22;;;;;0.98;567.64;;
6500;;;0.98;558.30;;;;;0.98;567.72;;
6501;;;0.98;558.38;;;;;0.98;567.80;;
6502;;;0.98;558.46;;;;;0.98;567.88;;
6503;;;0.98;558.55;;;;;0.98;567.96;;
6504;;;0.98;558.63;;;;;0.98;568.05;;
6505;;;0.98;558.72;;;;;0.98;568.13;;
6506;;;0.98;558.80;;;;;0.98;568.22;;
6507;;;0.98;559.05;;;;;0.98;568.47;;
6508;;;0.98;559.13;;;;;0.98;568.55;;
6509;;;0.98;559.22;;;;;0.98;568.64;;
6510;;;0.98;559.30;;;;;0.98;568.72;;
6511;;;0.98;559.55;;;;;0.98;568.97;;
6512;;;0.98;560.04;;;;;0.98;569.46;;
6513;;;0.98;560.29;;;;;0.98;569.71;;
6514;;;0.98;560.37;;;;;0.98;569.79;;
6515;;;0.98;560.45;;;;;0.98;569.87;;
6516;;;0.98;560.53;;;;;0.98;569.95;;
6517;;;0.98;560.78;;;;;0.98;570.20;;
6518;;;0.98;561.03;;;;;0.98;570.45;;
6519;;;0.98;561.28;;;;;0.98;570.70;;
6520;;;0.98;561.36;;;;;0.98;570.78;;
6521;;;0.98;561.45;;;;;0.98;570.87;;
6522;;;0.98;561.70;;;;;0.98;571.12;;
6523;;;0.98;561.95;;;;;0.98;571.37;;
6524;;;0.98;562.20;;;;;0.98;571.62;;
6525;;;0.98;562.28;;;;;0.98;571.70;;
6526;;;0.98;562.36;;;;;0.98;571.78;;
6527;;;0.98;562.61;;;;;0.98;572.03;;
6528;;;0.98;562.86;;;;;0.98;572.28;;
6529;;;0.98;563.16;;;;;0.98;572.58;;
6530;;;0.98;563.24;;;;;0.98;572.66;;
6531;;;0.98;563.33;;;;;0.98;572.75;;
6532;;;0.98;563.41;;;;;0.98;572.83;;
6533;;;0.98;563.66;;;;;0.98;573.08;;
6534;;;0.98;563.91;;;;;0.98;573.33;;
6535;;;0.98;563.99;;;;;0.98;573.42;;
6536;;;0.98;564.07;;;;;0.98;573.50;;
6537;;;0.98;564.32;;;;;0.98;573.75;;
6538;;;0.98;564.82;;;;;0.98;574.24;;
6539;;;0.98;565.12;;;;;0.98;574.54;;
6540;;;0.98;565.37;;;;;0.98;574.79;;
6541;;;0.98;565.61;;;;;0.98;575.04;;
6542;;;0.98;565.91;;;;;0.98;575.34;;
6543;;;0.98;565.99;;;;;0.98;575.42;;
6544;;;0.98;566.07;;;;;0.98;575.50;;
6545;;;0.98;566.32;;;;;0.98;575.75;;
6546;;;0.98;566.82;;;;;0.98;576.24;;
6547;;;0.98;567.07;;;;;0.98;576.50;;
6548;;;0.98;567.16;;;;;0.98;576.58;;
6549;;;0.98;567.41;;;;;0.98;576.83;;
6550;;;0.98;567.49;;;;;0.98;576.92;;
6551;;;0.98;567.58;;;;;0.98;577.00;;
6552;;;0.98;567.66;;;;;0.98;577.08;;
6553;;;0.98;567.74;;;;;0.98;577.17;;
6554;;;0.98;567.82;;;;;0.98;577.25;;
6555;;;0.98;567.90;;;;;0.98;577.33;;
6556;;;0.98;568.15;;;;;0.98;577.58;;
6557;;;0.98;568.23;;;;;0.98;577.66;;
6558;;;0.98;568.48;;;;;0.98;577.91;;
6559;;;0.98;568.72;;;;;0.98;578.15;;
6560;;;0.98;569.05;;;;;0.98;578.48;;
6561;;;0.98;569.13;;;;;0.98;578.56;;
6562;;;0.98;569.21;;;;;0.98;578.64;;
6563;;;0.98;569.29;;;;;0.98;578.72;;
6564;;;0.98;569.54;;;;;0.98;578.98;;
6565;;;0.98;569.63;;;;;0.98;579.06;;
6566;;;0.98;569.71;;;;;0.98;579.15;;
6567;;;0.98;569.80;;;;;0.98;579.23;;
6568;;;0.98;570.04;;;;;0.98;579.48;;
6569;;;0.98;570.29;;;;;0.98;579.73;;
6570;;;0.98;570.54;;;;;0.98;579.98;;
6571;;;0.98;570.63;;;;;0.98;580.07;;
6572;;;0.98;570.87;;;;;0.98;580.31;;
6573;;;0.98;571.37;;;;;0.98;580.81;;
6574;;;0.98;571.62;;;;;0.98;581.06;;
6575;;;0.98;571.70;;;;;0.98;581.15;;
6576;;;0.98;571.78;;;;;0.98;581.23;;
6577;;;0.98;572.03;;;;;0.98;581.48;;
6578;;;0.98;572.53;;;;;0.98;581.98;;
6579;;;0.98;572.78;;;;;0.98;582.23;;
6580;;;0.98;573.03;;;;;0.98;582.47;;
6581;;;0.98;573.28;;;;;0.98;582.72;;
6582;;;0.98;573.53;;;;;0.98;582.97;;
6583;;;0.98;573.78;;;;;0.98;583.23;;
6584;;;0.98;574.02;;;;;0.98;583.48;;
6585;;;0.98;574.27;;;;;0.98;583.72;;
6586;;;0.98;574.36;;;;;0.98;583.81;;
6587;;;0.98;574.44;;;;;0.98;583.89;;
6588;;;0.98;574.69;;;;;0.98;584.15;;
6589;;;0.98;574.94;;;;;0.98;584.40;;
6590;;;0.98;575.03;;;;;0.98;584.48;;
6591;;;0.98;575.11;;;;;0.98;584.57;;
6592;;;0.98;575.36;;;;;0.98;584.82;;
6593;;;0.98;575.61;;;;;0.98;585.07;;
6594;;;0.98;575.87;;;;;0.98;585.32;;
6595;;;0.98;576.12;;;;;0.98;585.57;;
6596;;;0.98;576.37;;;;;0.98;585.82;;
6597;;;0.98;576.61;;;;;0.98;586.07;;
6598;;;0.98;576.86;;;;;0.98;586.32;;
6599;;;0.98;577.12;;;;;0.98;586.58;;
6600;;;0.98;577.37;;;;;0.98;586.82;;
6601;;;0.98;577.61;;;;;0.98;587.07;;
6602;;;0.98;577.70;;;;;0.98;587.16;;
6603;;;0.98;577.78;;;;;0.98;587.24;;
6604;;;0.98;578.04;;;;;0.98;587.49;;
6605;;;0.98;578.29;;;;;0.98;587.75;;
6606;;;0.98;578.37;;;;;0.98;587.83;;
6607;;;0.98;578.46;;;;;0.98;587.91;;
6608;;;0.98;578.71;;;;;0.98;588.17;;
6609;;;0.98;578.96;;;;;0.98;588.42;;
6610;;;0.98;579.21;;;;;0.98;588.67;;
6611;;;0.98;579.47;;;;;0.98;588.93;;
6612;;;0.98;579.71;;;;;0.98;589.18;;
6613;;;0.98;579.96;;;;;0.98;589.42;;
6614;;;0.98;580.21;;;;;0.98;589.68;;
6615;;;0.98;580.47;;;;;0.98;589.93;;
6616;;;0.98;580.72;;;;;0.98;590.18;;
6617;;;0.98;580.97;;;;;0.98;590.43;;
6618;;;0.98;581.05;;;;;0.98;590.51;;
6619;;;0.98;581.14;;;;;0.98;590.59;;
6620;;;0.98;581.39;;;;;0.98;590.85;;
6621;;;0.98;581.64;;;;;0.98;591.10;;
6622;;;0.98;581.73;;;;;0.98;591.18;;
6623;;;0.98;581.81;;;;;0.98;591.27;;
6624;;;0.98;582.06;;;;;0.98;591.52;;
6625;;;0.98;582.32;;;;;0.98;591.78;;
6626;;;0.98;582.57;;;;;0.98;592.03;;
6627;;;0.98;582.82;;;;;0.98;592.29;;
6628;;;0.98;583.07;;;;;0.98;592.54;;
6629;;;0.98;583.32;;;;;0.98;592.79;;
6630;;;0.98;583.57;;;;;0.98;593.04;;
6631;;;0.98;583.83;;;;;0.98;593.30;;
6632;;;0.98;584.08;;;;;0.98;593.55;;
6633;;;0.98;584.33;;;;;0.98;593.80;;
6634;;;0.98;584.41;;;;;0.98;593.88;;
6635;;;0.98;584.50;;;;;0.98;593.97;;
6636;;;0.98;584.75;;;;;0.98;594.22;;
6637;;;0.98;585.00;;;;;0.98;594.47;;
6638;;;0.98;585.09;;;;;0.98;594.56;;
6639;;;0.98;585.17;;;;;0.98;594.64;;
6640;;;0.98;585.43;;;;;0.98;594.89;;
6641;;;0.98;585.68;;;;;0.98;595.15;;
6642;;;0.98;585.94;;;;;0.98;595.40;;
6643;;;0.98;586.19;;;;;0.98;595.66;;
6644;;;0.98;586.44;;;;;0.98;595.91;;
6645;;;0.98;586.69;;;;;0.98;596.16;;
6646;;;0.98;586.95;;;;;0.98;596.41;;
6647;;;0.98;587.20;;;;;0.98;596.67;;
6648;;;0.98;587.45;;;;;0.98;596.92;;
6649;;;0.98;587.70;;;;;0.98;597.17;;
6650;;;0.98;587.79;;;;;0.98;597.25;;
6651;;;0.98;587.87;;;;;0.98;597.34;;
6652;;;0.98;588.13;;;;;0.98;597.60;;
6653;;;0.98;588.38;;;;;0.98;597.85;;
6654;;;0.98;588.47;;;;;0.98;597.93;;
6655;;;0.98;588.55;;;;;0.98;598.02;;
6656;;;0.98;588.80;;;;;0.98;598.27;;
6657;;;0.98;589.06;;;;;0.98;598.53;;
6658;;;0.98;589.32;;;;;0.98;598.78;;
6659;;;0.98;589.57;;;;;0.98;599.04;;
6660;;;0.98;589.82;;;;;0.98;599.29;;
6661;;;0.98;590.08;;;;;0.98;599.54;;
6662;;;0.98;590.33;;;;;0.98;599.80;;
6663;;;0.98;590.58;;;;;0.98;600.05;;
6664;;;0.98;590.84;;;;;0.98;600.31;;
6665;;;0.98;591.09;;;;;0.98;600.56;;
6666;;;0.98;591.18;;;;;0.98;600.64;;
6667;;;0.98;591.26;;;;;0.98;600.73;;
6668;;;0.98;591.52;;;;;0.98;600.98;;
6669;;;0.98;591.78;;;;;0.98;601.24;;
6670;;;0.98;591.86;;;;;0.98;601.32;;
6671;;;0.98;591.94;;;;;0.98;601.41;;
6672;;;0.98;592.20;;;;;0.98;601.67;;
6673;;;0.98;592.45;;;;;0.98;601.92;;
6674;;;0.98;592.71;;;;;0.98;602.18;;
6675;;;0.98;592.96;;;;;0.98;602.43;;
6676;;;0.98;593.22;;;;;0.98;602.69;;
6677;;;0.98;593.47;;;;;0.98;602.94;;
6678;;;0.98;593.73;;;;;0.98;603.19;;
6679;;;0.98;593.98;;;;;0.98;603.45;;
6680;;;0.98;594.23;;;;;0.98;603.70;;
6681;;;0.98;594.49;;;;;0.98;603.96;;
6682;;;0.98;594.57;;;;;0.98;604.04;;
6683;;;0.98;594.66;;;;;0.98;604.13;;
6684;;;0.98;594.91;;;;;0.98;604.38;;
6685;;;0.98;595.16;;;;;0.98;604.64;;
6686;;;0.98;595.25;;;;;0.98;604.72;;
6687;;;0.98;595.33;;;;;0.98;604.81;;
6688;;;0.98;595.59;;;;;0.98;605.06;;
6689;;;0.98;595.85;;;;;0.98;605.32;;
6690;;;0.98;596.10;;;;;0.98;605.58;;
6691;;;0.98;596.36;;;;;0.98;605.83;;
6692;;;0.98;596.61;;;;;0.98;606.09;;
6693;;;0.98;596.87;;;;;0.98;606.34;;
6694;;;0.98;597.12;;;;;0.98;606.60;;
6695;;;0.98;597.38;;;;;0.98;606.86;;
6696;;;0.98;597.63;;;;;0.98;607.11;;
6697;;;0.98;597.89;;;;;0.98;607.37;;
6698;;;0.98;597.97;;;;;0.98;607.45;;
6699;;;0.98;598.06;;;;;0.98;607.54;;
6700;;;0.98;598.32;;;;;0.98;607.80;;
6701;;;0.98;598.57;;;;;0.98;608.05;;
6702;;;0.98;598.66;;;;;0.98;608.14;;
6703;;;0.98;598.74;;;;;0.98;608.22;;
6704;;;0.98;599.00;;;;;0.98;608.48;;
6705;;;0.98;599.25;;;;;0.98;608.73;;
6706;;;0.98;599.51;;;;;0.98;608.99;;
6707;;;0.98;599.77;;;;;0.98;609.25;;
6708;;;0.98;600.02;;;;;0.98;609.50;;
6709;;;0.98;600.28;;;;;0.98;609.76;;
6710;;;0.98;600.53;;;;;0.98;610.02;;
6711;;;0.98;600.79;;;;;0.98;610.28;;
6712;;;0.98;601.05;;;;;0.98;610.53;;
6713;;;0.98;601.31;;;;;0.98;610.79;;
6714;;;0.98;601.39;;;;;0.98;610.88;;
6715;;;0.98;601.48;;;;;0.98;610.96;;
6716;;;0.98;601.73;;;;;0.98;611.22;;
6717;;;0.98;601.99;;;;;0.98;611.47;;
6718;;;0.98;602.07;;;;;0.98;611.56;;
6719;;;0.98;602.16;;;;;0.98;611.64;;
6720;;;0.98;602.42;;;;;0.98;611.90;;
6721;;;0.98;602.68;;;;;0.98;612.16;;
6722;;;0.98;602.93;;;;;0.98;612.42;;
6723;;;0.98;603.19;;;;;0.98;612.67;;
6724;;;0.98;603.45;;;;;0.98;612.93;;
6725;;;0.98;603.70;;;;;0.98;613.19;;
6726;;;0.98;603.96;;;;;0.98;613.45;;
6727;;;0.98;604.22;;;;;0.98;613.70;;
6728;;;0.98;604.47;;;;;0.98;613.96;;
6729;;;0.98;604.73;;;;;0.98;614.22;;
6730;;;0.98;604.82;;;;;0.98;614.30;;
6731;;;0.98;604.90;;;;;0.98;614.39;;
6732;;;0.98;605.16;;;;;0.98;614.65;;
6733;;;0.98;605.42;;;;;0.98;614.91;;
6734;;;0.98;605.50;;;;;0.98;614.99;;
6735;;;0.98;605.59;;;;;0.98;615.07;;
6736;;;0.98;605.84;;;;;0.98;615.34;;
6737;;;0.98;606.10;;;;;0.98;615.59;;
6738;;;0.98;606.35;;;;;0.98;615.85;;
6739;;;0.98;606.61;;;;;0.98;616.11;;
6740;;;0.98;606.87;;;;;0.98;616.37;;
6741;;;0.98;607.13;;;;;0.98;616.63;;
6742;;;0.98;607.39;;;;;0.98;616.88;;
6743;;;0.98;607.65;;;;;0.98;617.14;;
6744;;;0.98;607.90;;;;;0.98;617.40;;
6745;;;0.98;608.16;;;;;0.98;617.66;;
6746;;;0.98;608.25;;;;;0.98;617.74;;
6747;;;0.98;608.33;;;;;0.98;617.82;;
6748;;;0.98;608.59;;;;;0.98;618.08;;
6749;;;0.98;608.85;;;;;0.98;618.34;;
6750;;;0.98;608.93;;;;;0.98;618.42;;
6751;;;0.98;609.01;;;;;0.98;618.51;;
6752;;;0.98;609.27;;;;;0.98;618.77;;
6753;;;0.98;609.53;;;;;0.98;619.03;;
6754;;;0.98;609.79;;;;;0.98;619.29;;
6755;;;0.98;610.05;;;;;0.98;619.55;;
6756;;;0.98;610.31;;;;;0.98;619.80;;
6757;;;0.98;610.57;;;;;0.98;620.06;;
6758;;;0.98;610.83;;;;;0.98;620.32;;
6759;;;0.98;611.09;;;;;0.98;620.58;;
6760;;;0.98;611.35;;;;;0.98;620.84;;
6761;;;0.98;611.60;;;;;0.98;621.10;;
6762;;;0.98;611.69;;;;;0.98;621.18;;
6763;;;0.98;611.77;;;;;0.98;621.27;;
6764;;;0.98;612.04;;;;;0.98;621.53;;
6765;;;0.98;612.30;;;;;0.98;621.79;;
6766;;;0.98;612.38;;;;;0.98;621.88;;
6767;;;0.98;612.47;;;;;0.98;621.96;;
6768;;;0.98;612.72;;;;;0.98;622.22;;
6769;;;0.98;612.98;;;;;0.98;622.48;;
6770;;;0.98;613.24;;;;;0.98;622.74;;
6771;;;0.98;613.50;;;;;0.98;623.00;;
6772;;;0.98;613.76;;;;;0.98;623.26;;
6773;;;0.98;614.02;;;;;0.98;623.52;;
6774;;;0.98;614.28;;;;;0.98;623.78;;
6775;;;0.98;614.54;;;;;0.98;624.04;;
6776;;;0.98;614.80;;;;;0.98;624.31;;
6777;;;0.98;615.06;;;;;0.98;624.57;;
6778;;;0.98;615.15;;;;;0.98;624.65;;
6779;;;0.98;615.23;;;;;0.98;624.74;;
6780;;;0.98;615.49;;;;;0.98;625.00;;
6781;;;0.98;615.75;;;;;0.98;625.25;;
6782;;;0.98;615.83;;;;;0.98;625.34;;
6783;;;0.98;615.92;;;;;0.98;625.42;;
6784;;;0.98;616.18;;;;;0.98;625.68;;
6785;;;0.98;616.44;;;;;0.98;625.95;;
6786;;;0.98;616.70;;;;;0.98;626.21;;
6787;;;0.98;616.96;;;;;0.98;626.47;;
6788;;;0.98;617.23;;;;;0.98;626.73;;
6789;;;0.98;617.48;;;;;0.98;626.99;;
6790;;;0.98;617.75;;;;;0.98;627.25;;
6791;;;0.98;618.01;;;;;0.98;627.51;;
6792;;;0.98;618.27;;;;;0.98;627.77;;
6793;;;0.98;618.53;;;;;0.98;628.03;;
6794;;;0.98;618.61;;;;;0.98;628.12;;
6795;;;0.98;618.70;;;;;0.98;628.20;;
6796;;;0.98;618.96;;;;;0.98;628.47;;
6797;;;0.98;619.22;;;;;0.98;628.73;;
6798;;;0.98;619.30;;;;;0.98;628.81;;
6799;;;0.98;619.39;;;;;0.98;628.90;;
6800;;;0.98;619.65;;;;;0.98;629.16;;
6801;;;0.98;619.91;;;;;0.98;629.42;;
6802;;;0.98;620.17;;;;;0.98;629.68;;
6803;;;0.98;620.43;;;;;0.98;629.94;;
6804;;;0.98;620.69;;;;;0.98;630.20;;
6805;;;0.98;620.95;;;;;0.98;630.46;;
6806;;;0.98;621.21;;;;;0.98;630.73;;
6807;;;0.98;621.48;;;;;0.98;630.99;;
6808;;;0.98;621.74;;;;;0.98;631.25;;
6809;;;0.98;622.00;;;;;0.98;631.51;;
6810;;;0.98;622.08;;;;;0.98;631.60;;
6811;;;0.98;622.17;;;;;0.98;631.68;;
6812;;;0.98;622.43;;;;;0.98;631.95;;
6813;;;0.98;622.69;;;;;0.98;632.21;;
6814;;;0.98;622.77;;;;;0.98;632.29;;
6815;;;0.98;622.86;;;;;0.98;632.38;;
6816;;;0.98;623.12;;;;;0.98;632.64;;
6817;;;0.98;623.39;;;;;0.98;632.91;;
6818;;;0.98;623.65;;;;;0.98;633.17;;
6819;;;0.98;623.91;;;;;0.98;633.43;;
6820;;;0.98;624.18;;;;;0.98;633.69;;
6821;;;0.98;624.44;;;;;0.98;633.95;;
6822;;;0.98;624.70;;;;;0.98;634.22;;
6823;;;0.98;624.96;;;;;0.98;634.48;;
6824;;;0.98;625.23;;;;;0.98;634.74;;
6825;;;0.98;625.49;;;;;0.98;635.01;;
6826;;;0.98;625.57;;;;;0.98;635.09;;
6827;;;0.98;625.66;;;;;0.98;635.18;;
6828;;;0.98;625.92;;;;;0.98;635.44;;
6829;;;0.98;626.19;;;;;0.98;635.71;;
6830;;;0.98;626.27;;;;;0.98;635.79;;
6831;;;0.98;626.35;;;;;0.98;635.87;;
6832;;;0.98;626.62;;;;;0.98;636.14;;
6833;;;0.98;626.88;;;;;0.98;636.40;;
6834;;;0.98;627.14;;;;;0.98;636.66;;
6835;;;0.98;627.40;;;;;0.98;636.93;;
6836;;;0.98;627.67;;;;;0.98;637.19;;
6837;;;0.98;627.93;;;;;0.98;637.45;;
6838;;;0.98;628.19;;;;;0.98;637.71;;
6839;;;0.98;628.46;;;;;0.98;637.98;;
6840;;;0.98;628.72;;;;;0.98;638.24;;
6841;;;0.98;628.98;;;;;0.98;638.51;;
6842;;;0.98;629.07;;;;;0.98;638.59;;
6843;;;0.98;629.15;;;;;0.98;638.67;;
6844;;;0.98;629.41;;;;;0.98;638.94;;
6845;;;0.98;629.68;;;;;0.98;639.20;;
6846;;;0.98;629.76;;;;;0.98;639.28;;
6847;;;0.98;629.84;;;;;0.98;639.37;;
6848;;;0.98;630.11;;;;;0.98;639.63;;
6849;;;0.98;630.37;;;;;0.98;639.89;;
6850;;;0.98;630.64;;;;;0.98;640.16;;
6851;;;0.98;630.90;;;;;0.98;640.42;;
6852;;;0.98;631.16;;;;;0.98;640.69;;
6853;;;0.98;631.43;;;;;0.98;640.96;;
6854;;;0.98;631.70;;;;;0.98;641.22;;
6855;;;0.98;631.96;;;;;0.98;641.49;;
6856;;;0.98;632.22;;;;;0.98;641.75;;
6857;;;0.98;632.49;;;;;0.98;642.02;;
6858;;;0.98;632.57;;;;;0.98;642.10;;
6859;;;0.98;632.66;;;;;0.98;642.19;;
6860;;;0.98;632.92;;;;;0.98;642.45;;
6861;;;0.98;633.18;;;;;0.98;642.72;;
6862;;;0.98;633.27;;;;;0.98;642.80;;
6863;;;0.98;633.35;;;;;0.98;642.88;;
6864;;;0.98;633.61;;;;;0.98;643.15;;
6865;;;0.98;633.88;;;;;0.98;643.41;;
6866;;;0.98;634.14;;;;;0.98;643.68;;
6867;;;0.98;634.41;;;;;0.98;643.94;;
6868;;;0.98;634.67;;;;;0.98;644.21;;
6869;;;0.98;634.94;;;;;0.98;644.48;;
6870;;;0.98;635.20;;;;;0.98;644.74;;
6871;;;0.98;635.47;;;;;0.98;645.01;;
6872;;;0.98;635.73;;;;;0.98;645.28;;
6873;;;0.98;636.00;;;;;0.98;645.54;;
6874;;;0.98;636.08;;;;;0.98;645.63;;
6875;;;0.98;636.17;;;;;0.98;645.71;;
6876;;;0.98;636.43;;;;;0.98;645.98;;
6877;;;0.98;636.70;;;;;0.98;646.24;;
6878;;;0.98;636.78;;;;;0.98;646.33;;
6879;;;0.98;636.86;;;;;0.98;646.41;;
6880;;;0.98;637.13;;;;;0.98;646.68;;
6881;;;0.98;637.40;;;;;0.98;646.94;;
6882;;;0.98;637.66;;;;;0.98;647.21;;
6883;;;0.98;637.93;;;;;0.98;647.48;;
6884;;;0.98;638.20;;;;;0.98;647.74;;
6885;;;0.98;638.46;;;;;0.98;648.01;;
6886;;;0.98;638.77;;;;;0.98;648.28;;
6887;;;0.98;639.03;;;;;0.98;648.54;;
6888;;;0.98;639.30;;;;;0.98;648.81;;
6889;;;0.98;639.57;;;;;0.98;649.08;;
6890;;;0.98;639.65;;;;;0.98;649.16;;
6891;;;0.98;639.74;;;;;0.98;649.25;;
6892;;;0.98;640.00;;;;;0.98;649.51;;
6893;;;0.98;640.27;;;;;0.98;649.78;;
6894;;;0.98;640.35;;;;;0.98;649.87;;
6895;;;0.98;640.44;;;;;0.98;649.95;;
6896;;;0.98;640.70;;;;;0.98;650.22;;
6897;;;0.98;640.96;;;;;0.98;650.48;;
6898;;;0.98;641.23;;;;;0.98;650.75;;
6899;;;0.98;641.50;;;;;0.98;651.02;;
6900;;;0.98;641.76;;;;;0.98;651.28;;
6901;;;0.98;642.03;;;;;0.98;651.55;;
6902;;;0.98;642.30;;;;;0.98;651.82;;
6903;;;0.98;642.57;;;;;0.98;652.08;;
6904;;;0.98;642.83;;;;;0.98;652.35;;
6905;;;0.98;643.10;;;;;0.98;652.62;;
6906;;;0.98;643.18;;;;;0.98;652.71;;
6907;;;0.98;643.27;;;;;0.98;652.79;;
6908;;;0.98;643.54;;;;;0.98;653.06;;
6909;;;0.98;643.80;;;;;0.98;653.32;;
6910;;;0.98;643.88;;;;;0.98;653.41;;
6911;;;0.98;643.97;;;;;0.98;653.49;;
6912;;;0.98;644.23;;;;;0.98;653.76;;
6913;;;0.98;644.50;;;;;0.98;654.03;;
6914;;;0.98;644.77;;;;;0.98;654.30;;
6915;;;0.98;645.04;;;;;0.98;654.57;;
6916;;;0.98;645.31;;;;;0.98;654.84;;
6917;;;0.98;645.57;;;;;0.98;655.11;;
6918;;;0.98;645.84;;;;;0.98;655.37;;
6919;;;0.98;646.11;;;;;0.98;655.64;;
6920;;;0.98;646.38;;;;;0.98;655.91;;
6921;;;0.98;646.65;;;;;0.98;656.18;;
6922;;;0.98;646.73;;;;;0.98;656.26;;
6923;;;0.98;646.82;;;;;0.98;656.35;;
6924;;;0.98;647.08;;;;;0.98;656.62;;
6925;;;0.98;647.35;;;;;0.98;656.89;;
6926;;;0.98;647.44;;;;;0.98;656.97;;
6927;;;0.98;647.52;;;;;0.98;657.06;;
6928;;;0.98;647.79;;;;;0.98;657.32;;
6929;;;0.98;648.05;;;;;0.98;657.59;;
6930;;;0.98;648.32;;;;;0.98;657.86;;
6931;;;0.98;648.59;;;;;0.98;658.13;;
6932;;;0.98;648.86;;;;;0.98;658.40;;
6933;;;0.98;649.13;;;;;0.98;658.67;;
6934;;;0.98;649.40;;;;;0.98;658.94;;
6935;;;0.98;649.66;;;;;0.98;659.21;;
6936;;;0.98;649.93;;;;;0.98;659.48;;
6937;;;0.98;650.20;;;;;0.98;659.75;;
6938;;;0.98;650.29;;;;;0.98;659.84;;
6939;;;0.98;650.37;;;;;0.98;659.92;;
6940;;;0.98;650.64;;;;;0.98;660.19;;
6941;;;0.98;650.90;;;;;0.98;660.46;;
6942;;;0.98;650.99;;;;;0.98;660.54;;
6943;;;0.98;651.07;;;;;0.98;660.63;;
6944;;;0.98;651.34;;;;;0.98;660.90;;
6945;;;0.98;651.61;;;;;0.98;661.17;;
6946;;;0.98;651.88;;;;;0.98;661.44;;
6947;;;0.98;652.15;;;;;0.98;661.71;;
6948;;;0.98;652.42;;;;;0.98;661.98;;
6949;;;0.98;652.69;;;;;0.98;662.25;;
6950;;;0.98;652.96;;;;;0.98;662.52;;
6951;;;0.98;653.23;;;;;0.98;662.79;;
6952;;;0.98;653.50;;;;;0.98;663.06;;
6953;;;0.98;653.77;;;;;0.98;663.33;;
6954;;;0.98;653.86;;;;;0.98;663.42;;
6955;;;0.98;653.94;;;;;0.98;663.50;;
6956;;;0.98;654.21;;;;;0.98;663.77;;
6957;;;0.98;654.48;;;;;0.98;664.04;;
6958;;;0.98;654.57;;;;;0.98;664.13;;
6959;;;0.98;654.65;;;;;0.98;664.21;;
6960;;;0.98;654.92;;;;;0.98;664.48;;
6961;;;0.98;655.19;;;;;0.98;664.75;;
6962;;;0.98;655.46;;;;;0.98;665.02;;
6963;;;0.98;655.73;;;;;0.98;665.30;;
6964;;;0.98;656.00;;;;;0.98;665.57;;
6965;;;0.98;656.27;;;;;0.98;665.84;;
6966;;;0.98;656.54;;;;;0.98;666.11;;
6967;;;0.98;656.81;;;;;0.98;666.38;;
6968;;;0.98;657.09;;;;;0.98;666.65;;
6969;;;0.98;657.36;;;;;0.98;666.92;;
6970;;;0.98;657.44;;;;;0.98;667.01;;
6971;;;0.98;657.53;;;;;0.98;667.09;;
6972;;;0.98;657.80;;;;;0.98;667.36;;
6973;;;0.98;658.06;;;;;0.98;667.63;;
6974;;;0.98;658.15;;;;;0.98;667.71;;
6975;;;0.98;658.23;;;;;0.98;667.80;;
6976;;;0.98;658.50;;;;;0.98;668.07;;
6977;;;0.98;658.77;;;;;0.98;668.34;;
6978;;;0.98;659.04;;;;;0.98;668.61;;
6979;;;0.98;659.31;;;;;0.98;668.88;;
6980;;;0.98;659.59;;;;;0.98;669.16;;
6981;;;0.98;659.86;;;;;0.98;669.43;;
6982;;;0.98;660.13;;;;;0.98;669.70;;
6983;;;0.98;660.40;;;;;0.98;669.98;;
6984;;;0.98;660.68;;;;;0.98;670.25;;
6985;;;0.98;660.95;;;;;0.98;670.52;;
6986;;;0.98;661.03;;;;;0.98;670.61;;
6987;;;0.98;661.12;;;;;0.98;670.69;;
6988;;;0.98;661.39;;;;;0.98;670.97;;
6989;;;0.98;661.66;;;;;0.98;671.24;;
6990;;;0.98;661.74;;;;;0.98;671.32;;
6991;;;0.98;661.83;;;;;0.98;671.41;;
6992;;;0.98;662.10;;;;;0.98;671.68;;
6993;;;0.98;662.37;;;;;0.98;671.95;;
6994;;;0.98;662.64;;;;;0.98;672.22;;
6995;;;0.98;662.92;;;;;0.98;672.49;;
6996;;;0.98;663.19;;;;;0.98;672.77;;
6997;;;0.98;663.46;;;;;0.98;673.04;;
6998;;;0.98;663.73;;;;;0.98;673.32;;
6999;;;0.98;664.00;;;;;0.98;673.59;;
7000;;;0.98;664.28;;;;;0.98;673.86;;
7001;;;0.98;664.55;;;;;0.98;674.13;;
7002;;;0.98;664.63;;;;;0.98;674.22;;
7003;;;0.98;664.72;;;;;0.98;674.30;;
7004;;;0.98;664.99;;;;;0.98;674.57;;
7005;;;0.98;665.26;;;;;0.98;674.85;;
7006;;;0.98;665.35;;;;;0.98;674.93;;
7007;;;0.98;665.43;;;;;0.98;675.02;;
7008;;;0.98;665.70;;;;;0.98;675.29;;
7009;;;0.98;665.98;;;;;0.98;675.56;;
7010;;;0.98;666.25;;;;;0.98;675.83;;
7011;;;0.98;666.52;;;;;0.98;676.10;;
7012;;;0.98;666.79;;;;;0.98;676.38;;
7013;;;0.98;667.06;;;;;0.98;676.65;;
7014;;;0.98;667.33;;;;;0.98;676.92;;
7015;;;0.98;667.60;;;;;0.98;677.19;;
7016;;;0.98;667.88;;;;;0.98;677.47;;
7017;;;0.98;668.15;;;;;0.98;677.74;;
7018;;;0.98;668.23;;;;;0.98;677.83;;
7019;;;0.98;668.32;;;;;0.98;677.91;;
7020;;;0.98;668.59;;;;;0.98;678.19;;
7021;;;0.98;668.86;;;;;0.98;678.46;;
7022;;;0.98;668.95;;;;;0.98;678.54;;
7023;;;0.98;669.03;;;;;0.98;678.63;;
7024;;;0.98;669.30;;;;;0.98;678.90;;
7025;;;0.98;669.57;;;;;0.98;679.17;;
7026;;;0.98;669.85;;;;;0.98;679.45;;
7027;;;0.98;670.12;;;;;0.98;679.72;;
7028;;;0.98;670.39;;;;;0.98;679.99;;
7029;;;0.98;670.66;;;;;0.98;680.27;;
7030;;;0.98;670.93;;;;;0.98;680.54;;
7031;;;0.98;671.21;;;;;0.98;680.82;;
7032;;;0.98;671.48;;;;;0.98;681.09;;
7033;;;0.98;671.75;;;;;0.98;681.36;;
7034;;;0.98;671.84;;;;;0.98;681.45;;
7035;;;0.98;671.92;;;;;0.98;681.53;;
7036;;;0.98;672.20;;;;;0.98;681.81;;
7037;;;0.98;672.47;;;;;0.98;682.08;;
7038;;;0.98;672.56;;;;;0.98;682.17;;
7039;;;0.98;672.64;;;;;0.98;682.25;;
7040;;;0.98;672.91;;;;;0.98;682.52;;
7041;;;0.98;673.19;;;;;0.98;682.80;;
7042;;;0.98;673.46;;;;;0.98;683.08;;
7043;;;0.98;673.73;;;;;0.98;683.35;;
7044;;;0.98;674.00;;;;;0.98;683.62;;
7045;;;0.98;674.28;;;;;0.98;683.90;;
7046;;;0.98;674.55;;;;;0.98;684.17;;
7047;;;0.98;674.82;;;;;0.98;684.45;;
7048;;;0.98;675.10;;;;;0.98;684.73;;
7049;;;0.98;675.37;;;;;0.98;685.00;;
7050;;;0.98;675.46;;;;;0.98;685.09;;
7051;;;0.98;675.54;;;;;0.98;685.17;;
7052;;;0.98;675.82;;;;;0.98;685.44;;
7053;;;0.98;676.09;;;;;0.98;685.72;;
7054;;;0.98;676.17;;;;;0.98;685.80;;
7055;;;0.98;676.26;;;;;0.98;685.89;;
7056;;;0.98;676.53;;;;;0.98;686.16;;
7057;;;0.98;676.80;;;;;0.98;686.43;;
7058;;;0.98;677.08;;;;;0.98;686.71;;
7059;;;0.98;677.35;;;;;0.98;686.98;;
7060;;;0.98;677.63;;;;;0.98;687.26;;
7061;;;0.98;677.90;;;;;0.98;687.54;;
7062;;;0.98;678.18;;;;;0.98;687.81;;
7063;;;0.98;678.45;;;;;0.98;688.09;;
7064;;;0.98;678.73;;;;;0.98;688.36;;
7065;;;0.98;679.00;;;;;0.98;688.64;;
7066;;;0.98;679.09;;;;;0.98;688.72;;
7067;;;0.98;679.17;;;;;0.98;688.81;;
7068;;;0.98;679.45;;;;;0.98;689.08;;
7069;;;0.98;679.72;;;;;0.98;689.36;;
7070;;;0.98;679.80;;;;;0.98;689.44;;
7071;;;0.98;679.89;;;;;0.98;689.53;;
7072;;;0.98;680.16;;;;;0.98;689.80;;
7073;;;0.98;680.44;;;;;0.98;690.20;;
7074;;;0.98;680.71;;;;;0.98;690.47;;
7075;;;0.98;680.99;;;;;0.98;690.75;;
7076;;;0.98;681.26;;;;;0.98;691.03;;
7077;;;0.98;681.54;;;;;0.98;691.30;;
7078;;;0.98;681.81;;;;;0.98;691.58;;
7079;;;0.98;682.09;;;;;0.98;691.85;;
7080;;;0.98;682.37;;;;;0.98;692.13;;
7081;;;0.98;682.65;;;;;0.98;692.41;;
7082;;;0.98;682.73;;;;;0.98;692.50;;
7083;;;0.98;682.82;;;;;0.98;692.58;;
7084;;;0.98;683.09;;;;;0.98;692.86;;
7085;;;0.98;683.37;;;;;0.98;693.13;;
7086;;;0.98;683.45;;;;;0.98;693.22;;
7087;;;0.98;683.54;;;;;0.98;693.30;;
7088;;;0.98;683.81;;;;;0.98;693.58;;
7089;;;0.98;684.09;;;;;0.98;693.85;;
7090;;;0.98;684.17;;;;;0.98;693.94;;
7091;;;0.98;684.26;;;;;0.98;694.03;;
7092;;;0.98;684.35;;;;;0.98;694.12;;
7093;;;0.98;684.44;;;;;0.98;694.21;;
7094;;;0.98;684.53;;;;;0.98;694.30;;
7095;;;0.98;684.62;;;;;0.98;694.38;;
7096;;;0.98;684.71;;;;;0.98;694.47;;
7097;;;0.98;684.80;;;;;0.98;694.56;;
7098;;;0.98;684.89;;;;;0.98;694.65;;
7099;;;0.98;684.97;;;;;0.98;694.74;;
7100;;;0.98;685.06;;;;;0.98;694.83;;
7101;;;0.98;685.15;;;;;0.98;694.91;;
7102;;;0.98;685.24;;;;;0.98;695.00;;
7103;;;0.98;685.33;;;;;0.98;695.09;;
7104;;;0.98;685.41;;;;;0.98;695.18;;
7105;;;0.98;685.50;;;;;0.98;695.27;;
7106;;;0.98;685.59;;;;;0.98;695.36;;
7107;;;0.98;685.68;;;;;0.98;695.45;;
7108;;;0.98;685.76;;;;;0.98;695.53;;
7109;;;0.98;685.85;;;;;0.98;695.62;;
7110;;;0.98;685.94;;;;;0.98;695.71;;
7111;;;0.98;686.03;;;;;0.98;695.80;;
7112;;;0.98;686.12;;;;;0.98;695.89;;
7113;;;0.98;686.20;;;;;0.98;695.97;;
7114;;;0.98;686.29;;;;;0.98;696.06;;
7115;;;0.98;686.38;;;;;0.98;696.15;;
7116;;;0.98;686.47;;;;;0.98;696.24;;
7117;;;0.98;686.56;;;;;0.98;696.33;;
7118;;;0.98;686.64;;;;;0.98;696.42;;
7119;;;0.98;686.73;;;;;0.98;696.51;;
7120;;;0.98;686.82;;;;;0.98;696.60;;
7121;;;0.98;686.91;;;;;0.98;696.68;;
7122;;;0.98;686.99;;;;;0.98;696.77;;
7123;;;0.98;687.08;;;;;0.98;696.86;;
7124;;;0.98;687.17;;;;;0.98;696.95;;
7125;;;0.98;687.26;;;;;0.98;697.04;;
7126;;;0.98;687.34;;;;;0.98;697.13;;
7127;;;0.98;687.43;;;;;0.98;697.21;;
7128;;;0.98;687.52;;;;;0.98;697.30;;
7129;;;0.98;687.61;;;;;0.98;697.39;;
7130;;;0.98;687.70;;;;;0.98;697.48;;
7131;;;0.98;687.78;;;;;0.98;697.57;;
7132;;;0.98;687.87;;;;;0.98;697.65;;
7133;;;0.98;687.96;;;;;0.98;697.74;;
7134;;;0.98;688.05;;;;;0.98;697.83;;
7135;;;0.98;688.14;;;;;0.98;697.92;;
7136;;;0.98;688.22;;;;;0.98;698.01;;
7137;;;0.98;688.31;;;;;0.98;698.10;;
7138;;;0.98;688.40;;;;;0.98;698.18;;
7139;;;0.98;688.49;;;;;0.98;698.27;;
7140;;;0.98;688.57;;;;;0.98;698.36;;
7141;;;0.98;688.66;;;;;0.98;698.45;;
7142;;;0.98;688.75;;;;;0.98;698.54;;
7143;;;0.98;688.84;;;;;0.98;698.63;;
7144;;;0.98;688.92;;;;;0.98;698.71;;
7145;;;0.98;689.01;;;;;0.98;698.80;;
7146;;;0.98;689.10;;;;;0.98;698.89;;
7147;;;0.98;689.19;;;;;0.98;698.98;;
7148;;;0.98;689.28;;;;;0.98;699.07;;
7149;;;0.98;689.36;;;;;0.98;699.15;;
7150;;;0.98;689.45;;;;;0.98;699.24;;
7151;;;0.98;689.54;;;;;0.98;699.33;;
7152;;;0.98;689.63;;;;;0.98;699.42;;
7153;;;0.98;689.71;;;;;0.98;699.51;;
7154;;;0.98;689.80;;;;;0.98;699.59;;
7155;;;0.98;689.89;;;;;0.98;699.68;;
7156;;;0.98;689.98;;;;;0.98;699.77;;
7157;;;0.98;690.07;;;;;0.98;699.86;;
7158;;;0.98;690.16;;;;;0.98;699.95;;
7159;;;0.98;690.24;;;;;0.98;700.04;;
7160;;;0.98;690.33;;;;;0.98;700.13;;
7161;;;0.98;690.42;;;;;0.98;700.21;;
7162;;;0.98;690.51;;;;;0.98;700.30;;
7163;;;0.98;690.60;;;;;0.98;700.39;;
7164;;;0.98;690.68;;;;;0.98;700.48;;
7165;;;0.98;690.77;;;;;0.98;700.57;;
7166;;;0.98;690.86;;;;;0.98;700.66;;
7167;;;0.98;690.95;;;;;0.98;700.75;;
7168;;;0.98;691.03;;;;;0.98;700.83;;
7169;;;0.98;691.12;;;;;0.98;700.92;;
7170;;;0.98;691.21;;;;;0.98;701.01;;
7171;;;0.98;691.30;;;;;0.98;701.10;;
7172;;;0.98;691.39;;;;;0.98;701.19;;
7173;;;0.98;691.47;;;;;0.98;701.28;;
7174;;;0.98;691.56;;;;;0.98;701.36;;
7175;;;0.98;691.65;;;;;0.98;701.45;;
7176;;;0.98;691.74;;;;;0.98;701.54;;
7177;;;0.98;691.83;;;;;0.98;701.63;;
7178;;;0.98;691.91;;;;;0.98;701.72;;
7179;;;0.98;692.00;;;;;0.98;701.81;;
7180;;;0.98;692.09;;;;;0.98;701.89;;
7181;;;0.98;692.18;;;;;0.98;701.98;;
7182;;;0.98;692.27;;;;;0.98;702.07;;
7183;;;0.98;692.35;;;;;0.98;702.16;;
7184;;;0.98;692.44;;;;;0.98;702.25;;
7185;;;0.98;692.53;;;;;0.98;702.34;;
7186;;;0.98;692.62;;;;;0.98;702.43;;
7187;;;0.98;692.70;;;;;0.98;702.51;;
7188;;;0.98;692.79;;;;;0.98;702.60;;
7189;;;0.98;692.88;;;;;0.98;702.69;;
7190;;;0.98;692.97;;;;;0.98;702.78;;
7191;;;0.98;693.06;;;;;0.98;702.87;;
7192;;;0.98;693.15;;;;;0.98;702.96;;
7193;;;0.98;693.23;;;;;0.98;703.05;;
7194;;;0.98;693.32;;;;;0.98;703.13;;
7195;;;0.98;693.41;;;;;0.98;703.22;;
7196;;;0.98;693.50;;;;;0.98;703.31;;
7197;;;0.98;693.59;;;;;0.98;703.40;;
7198;;;0.98;693.67;;;;;0.98;703.49;;
7199;;;0.98;693.76;;;;;0.98;703.58;;
7200;;;0.98;693.85;;;;;0.98;703.67;;
7201;;;0.98;693.94;;;;;0.98;703.75;;
7202;;;0.98;694.03;;;;;0.98;703.84;;
7203;;;0.98;694.11;;;;;0.98;703.93;;
7204;;;0.98;694.20;;;;;0.98;704.02;;
7205;;;0.98;694.29;;;;;0.98;704.11;;
7206;;;0.98;694.38;;;;;0.98;704.20;;
7207;;;0.98;694.47;;;;;0.98;704.28;;
7208;;;0.98;694.55;;;;;0.98;704.37;;
7209;;;0.98;694.64;;;;;0.98;704.46;;
7210;;;0.98;694.73;;;;;0.98;704.55;;
7211;;;0.98;694.82;;;;;0.98;704.64;;
7212;;;0.98;694.91;;;;;0.98;704.73;;
7213;;;0.98;694.99;;;;;0.98;704.82;;
7214;;;0.98;695.08;;;;;0.98;704.91;;
7215;;;0.98;695.17;;;;;0.98;705.00;;
7216;;;0.98;695.26;;;;;0.98;705.08;;
7217;;;0.98;695.35;;;;;0.98;705.17;;
7218;;;0.98;695.43;;;;;0.98;705.26;;
7219;;;0.98;695.52;;;;;0.98;705.35;;
7220;;;0.98;695.61;;;;;0.98;705.44;;
7221;;;0.98;695.70;;;;;0.98;705.52;;
7222;;;0.98;695.78;;;;;0.98;705.61;;
7223;;;0.98;695.87;;;;;0.98;705.70;;
7224;;;0.98;695.96;;;;;0.98;705.79;;
7225;;;0.98;696.05;;;;;0.98;705.88;;
7226;;;0.98;696.13;;;;;0.98;705.96;;
7227;;;0.98;696.22;;;;;0.98;706.05;;
7228;;;0.98;696.31;;;;;0.98;706.14;;
7229;;;0.98;696.40;;;;;0.98;706.23;;
7230;;;0.98;696.49;;;;;0.98;706.32;;
7231;;;0.98;696.58;;;;;0.98;706.41;;
7232;;;0.98;696.66;;;;;0.98;706.49;;
7233;;;0.98;696.75;;;;;0.98;706.58;;
7234;;;0.98;696.84;;;;;0.98;706.67;;
7235;;;0.98;696.93;;;;;0.98;706.76;;
7236;;;0.98;697.02;;;;;0.98;706.85;;
7237;;;0.98;697.10;;;;;0.98;706.94;;
7238;;;0.98;697.19;;;;;0.98;707.03;;
7239;;;0.98;697.28;;;;;0.98;707.11;;
7240;;;0.98;697.37;;;;;0.98;707.20;;
7241;;;0.98;697.45;;;;;0.98;707.29;;
7242;;;0.98;697.54;;;;;0.98;707.38;;
7243;;;0.98;697.63;;;;;0.98;707.47;;
7244;;;0.98;697.72;;;;;0.98;707.56;;
7245;;;0.98;697.81;;;;;0.98;707.64;;
7246;;;0.98;697.89;;;;;0.98;707.73;;
7247;;;0.98;697.98;;;;;0.98;707.82;;
7248;;;0.98;698.07;;;;;0.98;707.91;;
7249;;;0.98;698.16;;;;;0.98;708.00;;
7250;;;0.98;698.25;;;;;0.98;708.09;;
7251;;;0.98;698.33;;;;;0.98;708.17;;
7252;;;0.98;698.42;;;;;0.98;708.26;;
7253;;;0.98;698.51;;;;;0.98;708.35;;
7254;;;0.98;698.60;;;;;0.98;708.44;;
7255;;;0.98;698.69;;;;;0.98;708.53;;
7256;;;0.98;698.77;;;;;0.98;708.62;;
7257;;;0.98;698.86;;;;;0.98;708.70;;
7258;;;0.98;698.95;;;;;0.98;708.79;;
7259;;;0.98;699.04;;;;;0.98;708.88;;
7260;;;0.98;699.12;;;;;0.98;708.97;;
7261;;;0.98;699.21;;;;;0.98;709.06;;
7262;;;0.98;699.30;;;;;0.98;709.15;;
7263;;;0.98;699.39;;;;;0.98;709.23;;
7264;;;0.98;699.48;;;;;0.98;709.32;;
7265;;;0.98;699.56;;;;;0.98;709.41;;
7266;;;0.98;699.65;;;;;0.98;709.50;;
7267;;;0.98;699.74;;;;;0.98;709.59;;
7268;;;0.98;699.83;;;;;0.98;709.68;;
7269;;;0.98;699.92;;;;;0.98;709.76;;
7270;;;0.98;700.00;;;;;0.98;709.85;;
7271;;;0.98;700.09;;;;;0.98;709.94;;
7272;;;0.98;700.18;;;;;0.98;710.03;;
7273;;;0.98;700.27;;;;;0.98;710.12;;
7274;;;0.98;700.36;;;;;0.98;710.21;;
7275;;;0.98;700.44;;;;;0.98;710.30;;
7276;;;0.98;700.53;;;;;0.98;710.38;;
7277;;;0.98;700.62;;;;;0.98;710.47;;
7278;;;0.98;700.71;;;;;0.98;710.56;;
7279;;;0.98;700.79;;;;;0.98;710.65;;
7280;;;0.98;700.88;;;;;0.98;710.74;;
7281;;;0.98;700.97;;;;;0.98;710.82;;
7282;;;0.98;701.06;;;;;0.98;710.91;;
7283;;;0.98;701.14;;;;;0.98;711.00;;
7284;;;0.98;701.23;;;;;0.98;711.09;;
7285;;;0.98;701.32;;;;;0.98;711.18;;
7286;;;0.98;701.41;;;;;0.98;711.27;;
7287;;;0.98;701.50;;;;;0.98;711.36;;
7288;;;0.98;701.58;;;;;0.98;711.44;;
7289;;;0.98;701.67;;;;;0.98;711.53;;
7290;;;0.98;701.76;;;;;0.98;711.62;;
7291;;;0.98;701.85;;;;;0.98;711.71;;
7292;;;0.98;701.94;;;;;0.98;711.80;;
7293;;;0.98;702.02;;;;;0.98;711.89;;
7294;;;0.98;702.11;;;;;0.98;711.98;;
7295;;;0.98;702.20;;;;;0.98;712.07;;
7296;;;0.98;702.29;;;;;0.98;712.15;;
7297;;;0.98;702.38;;;;;0.98;712.24;;
7298;;;0.98;702.46;;;;;0.98;712.33;;
7299;;;0.98;702.55;;;;;0.98;712.42;;
7300;;;0.98;702.64;;;;;0.98;712.51;;
7301;;;0.98;702.73;;;;;0.98;712.60;;
7302;;;0.98;702.82;;;;;0.98;712.68;;
7303;;;0.98;702.90;;;;;0.98;712.77;;
7304;;;0.98;702.99;;;;;0.98;712.86;;
7305;;;0.98;703.08;;;;;0.98;712.95;;
7306;;;0.98;703.17;;;;;0.98;713.04;;
7307;;;0.98;703.26;;;;;0.98;713.13;;
7308;;;0.98;703.34;;;;;0.98;713.21;;
7309;;;0.98;703.43;;;;;0.98;713.30;;
7310;;;0.98;703.52;;;;;0.98;713.39;;
7311;;;0.98;703.60;;;;;0.98;713.48;;
7312;;;0.98;703.69;;;;;0.98;713.57;;
7313;;;0.98;703.78;;;;;0.98;713.66;;
7314;;;0.98;703.87;;;;;0.98;713.75;;
7315;;;0.98;703.96;;;;;0.98;713.83;;
7316;;;0.98;704.04;;;;;0.98;713.92;;
7317;;;0.98;704.13;;;;;0.98;714.01;;
7318;;;0.98;704.22;;;;;0.98;714.10;;
7319;;;0.98;704.31;;;;;0.98;714.19;;
7320;;;0.98;704.40;;;;;0.98;714.27;;
7321;;;0.98;704.48;;;;;0.98;714.36;;
7322;;;0.98;704.57;;;;;0.98;714.45;;
7323;;;0.98;704.66;;;;;0.98;714.54;;
7324;;;0.98;704.75;;;;;0.98;714.63;;
7325;;;0.98;704.84;;;;;0.98;714.72;;
7326;;;0.98;704.92;;;;;0.98;714.80;;
7327;;;0.98;705.01;;;;;0.98;714.89;;
7328;;;0.98;705.10;;;;;0.98;714.98;;
7329;;;0.98;705.19;;;;;0.98;715.07;;
7330;;;0.98;705.27;;;;;0.98;715.15;;
7331;;;0.98;705.36;;;;;0.98;715.24;;
7332;;;0.98;705.45;;;;;0.98;715.33;;
7333;;;0.98;705.54;;;;;0.98;715.42;;
7334;;;0.98;705.63;;;;;0.98;715.51;;
7335;;;0.98;705.71;;;;;0.98;715.60;;
7336;;;0.98;705.80;;;;;0.98;715.68;;
7337;;;0.98;705.89;;;;;0.98;715.77;;
7338;;;0.98;705.98;;;;;0.98;715.86;;
7339;;;0.98;706.07;;;;;0.98;715.95;;
7340;;;0.98;706.15;;;;;0.98;716.04;;
7341;;;0.98;706.24;;;;;0.98;716.13;;
7342;;;0.98;706.33;;;;;0.98;716.21;;
7343;;;0.98;706.42;;;;;0.98;716.30;;
7344;;;0.98;706.50;;;;;0.98;716.39;;
7345;;;0.98;706.59;;;;;0.98;716.48;;
7346;;;0.98;706.87;;;;;0.98;716.77;;
7347;;;0.98;707.16;;;;;0.98;717.05;;
7348;;;0.98;707.43;;;;;0.98;717.32;;
7349;;;0.98;707.70;;;;;0.98;717.59;;
7350;;;0.98;708.11;;;;;0.98;717.88;;
7351;;;0.98;708.39;;;;;0.98;718.16;;
7352;;;0.98;708.66;;;;;0.98;718.43;;
7353;;;0.98;708.93;;;;;0.98;718.71;;
7354;;;0.98;709.03;;;;;0.98;718.80;;
7355;;;0.98;709.13;;;;;0.98;718.90;;
7356;;;0.98;709.41;;;;;0.98;719.18;;
7357;;;0.98;709.70;;;;;0.98;719.47;;
7358;;;0.98;709.79;;;;;0.98;719.56;;
7359;;;0.98;709.89;;;;;0.98;719.66;;
7360;;;0.98;710.17;;;;;0.98;719.94;;
7361;;;0.98;710.45;;;;;0.98;720.23;;
7362;;;0.98;710.74;;;;;0.98;720.51;;
7363;;;0.98;711.02;;;;;0.98;720.80;;
7364;;;0.98;711.30;;;;;0.98;721.07;;
7365;;;0.98;711.57;;;;;0.98;721.35;;
7366;;;0.98;711.85;;;;;0.98;721.63;;
7367;;;0.98;712.13;;;;;0.98;721.92;;
7368;;;0.98;712.41;;;;;0.98;722.19;;
7369;;;0.98;712.68;;;;;0.98;722.46;;
7370;;;0.98;712.78;;;;;0.98;722.56;;
7371;;;0.98;712.88;;;;;0.98;722.66;;
7372;;;0.98;713.16;;;;;0.98;722.94;;
7373;;;0.98;713.44;;;;;0.98;723.23;;
7374;;;0.98;713.54;;;;;0.98;723.32;;
7375;;;0.98;713.64;;;;;0.98;723.42;;
7376;;;0.98;713.92;;;;;0.98;723.71;;
7377;;;0.98;714.21;;;;;0.98;723.99;;
7378;;;0.98;714.50;;;;;0.98;724.28;;
7379;;;0.98;714.78;;;;;0.98;724.56;;
7380;;;0.98;715.05;;;;;0.98;724.83;;
7381;;;0.98;715.33;;;;;0.98;725.11;;
7382;;;0.98;715.61;;;;;0.98;725.39;;
7383;;;0.98;715.90;;;;;0.98;725.67;;
7384;;;0.98;716.17;;;;;0.98;725.95;;
7385;;;0.98;716.45;;;;;0.98;726.22;;
7386;;;0.98;716.55;;;;;0.98;726.32;;
7387;;;0.98;716.64;;;;;0.98;726.42;;
7388;;;0.98;716.93;;;;;0.98;726.70;;
7389;;;0.98;717.21;;;;;0.98;726.99;;
7390;;;0.98;717.31;;;;;0.98;727.08;;
7391;;;0.98;717.41;;;;;0.98;727.18;;
7392;;;0.98;717.69;;;;;0.98;727.47;;
7393;;;0.98;717.98;;;;;0.98;727.75;;
7394;;;0.98;718.27;;;;;0.98;728.04;;
7395;;;0.98;718.55;;;;;0.98;728.33;;
7396;;;0.98;718.82;;;;;0.98;728.60;;
7397;;;0.98;719.10;;;;;0.98;728.88;;
7398;;;0.98;719.38;;;;;0.98;729.16;;
7399;;;0.98;719.66;;;;;0.98;729.45;;
7400;;;0.98;719.94;;;;;0.98;729.73;;
7401;;;0.98;720.21;;;;;0.98;730.00;;
7402;;;0.98;720.31;;;;;0.98;730.10;;
7403;;;0.98;720.41;;;;;0.98;730.20;;
7404;;;0.98;720.69;;;;;0.98;730.49;;
7405;;;0.98;720.98;;;;;0.98;730.77;;
7406;;;0.98;721.07;;;;;0.98;730.87;;
7407;;;0.98;721.17;;;;;0.98;730.97;;
7408;;;0.98;721.45;;;;;0.98;731.25;;
7409;;;0.98;721.74;;;;;0.98;731.54;;
7410;;;0.98;722.03;;;;;0.98;731.83;;
7411;;;0.98;722.31;;;;;0.98;732.11;;
7412;;;0.98;722.59;;;;;0.98;732.39;;
7413;;;0.98;722.86;;;;;0.98;732.66;;
7414;;;0.98;723.14;;;;;0.98;732.95;;
7415;;;0.98;723.43;;;;;0.98;733.24;;
7416;;;0.98;723.71;;;;;0.98;733.51;;
7417;;;0.98;723.98;;;;;0.98;733.79;;
7418;;;0.98;724.08;;;;;0.98;733.89;;
7419;;;0.98;724.18;;;;;0.98;733.99;;
7420;;;0.98;724.46;;;;;0.98;734.28;;
7421;;;0.98;724.75;;;;;0.98;734.56;;
7422;;;0.98;724.85;;;;;0.98;734.66;;
7423;;;0.98;724.94;;;;;0.98;734.76;;
7424;;;0.98;725.23;;;;;0.98;735.04;;
7425;;;0.98;725.51;;;;;0.98;735.33;;
7426;;;0.98;725.80;;;;;0.98;735.62;;
7427;;;0.98;726.09;;;;;0.98;735.90;;
7428;;;0.98;726.36;;;;;0.98;736.18;;
7429;;;0.98;726.64;;;;;0.98;736.46;;
7430;;;0.98;726.92;;;;;0.98;736.75;;
7431;;;0.98;727.21;;;;;0.98;737.03;;
7432;;;0.98;727.48;;;;;0.98;737.31;;
7433;;;0.98;727.76;;;;;0.98;737.59;;
7434;;;0.98;727.86;;;;;0.98;737.69;;
7435;;;0.98;727.95;;;;;0.98;737.78;;
7436;;;0.98;728.24;;;;;0.98;738.07;;
7437;;;0.98;728.53;;;;;0.98;738.36;;
7438;;;0.98;728.62;;;;;0.98;738.46;;
7439;;;0.98;728.72;;;;;0.98;738.56;;
7440;;;0.98;729.01;;;;;0.98;738.84;;
7441;;;0.98;729.30;;;;;0.98;739.13;;
7442;;;0.98;729.58;;;;;0.98;739.42;;
7443;;;0.98;729.87;;;;;0.98;739.71;;
7444;;;0.98;730.14;;;;;0.98;739.98;;
7445;;;0.98;730.42;;;;;0.98;740.26;;
7446;;;0.98;730.71;;;;;0.98;740.55;;
7447;;;0.98;730.99;;;;;0.98;740.84;;
7448;;;0.98;731.27;;;;;0.98;741.12;;
7449;;;0.98;731.55;;;;;0.98;741.40;;
7450;;;0.98;731.65;;;;;0.98;741.50;;
7451;;;0.98;731.74;;;;;0.98;741.59;;
7452;;;0.98;732.03;;;;;0.98;741.88;;
7453;;;0.98;732.32;;;;;0.98;742.17;;
7454;;;0.98;732.41;;;;;0.98;742.27;;
7455;;;0.98;732.51;;;;;0.98;742.37;;
7456;;;0.98;732.80;;;;;0.98;742.65;;
7457;;;0.98;733.09;;;;;0.98;742.94;;
7458;;;0.98;733.37;;;;;0.98;743.23;;
7459;;;0.98;733.66;;;;;0.98;743.52;;
7460;;;0.98;733.94;;;;;0.98;743.80;;
7461;;;0.98;734.22;;;;;0.98;744.08;;
7462;;;0.98;734.51;;;;;0.98;744.37;;
7463;;;0.98;734.80;;;;;0.98;744.66;;
7464;;;0.98;735.07;;;;;0.98;744.94;;
7465;;;0.98;735.35;;;;;0.98;745.22;;
7466;;;0.98;735.45;;;;;0.98;745.31;;
7467;;;0.98;735.55;;;;;0.98;745.41;;
7468;;;0.98;735.84;;;;;0.98;745.70;;
7469;;;0.98;736.12;;;;;0.98;745.99;;
7470;;;0.98;736.22;;;;;0.98;746.09;;
7471;;;0.98;736.32;;;;;0.98;746.19;;
7472;;;0.98;736.61;;;;;0.98;746.48;;
7473;;;0.98;736.90;;;;;0.98;746.77;;
7474;;;0.98;737.18;;;;;0.98;747.06;;
7475;;;0.98;737.46;;;;;0.98;747.34;;
7476;;;0.98;737.74;;;;;0.98;747.62;;
7477;;;0.98;738.02;;;;;0.98;747.90;;
7478;;;0.98;738.30;;;;;0.98;748.18;;
7479;;;0.98;738.59;;;;;0.98;748.47;;
7480;;;0.98;738.87;;;;;0.98;748.75;;
7481;;;0.98;739.15;;;;;0.98;749.03;;
7482;;;0.98;739.25;;;;;0.98;749.13;;
7483;;;0.98;739.35;;;;;0.98;749.23;;
7484;;;0.98;739.64;;;;;0.98;749.51;;
7485;;;0.98;739.93;;;;;0.98;749.80;;
7486;;;0.98;740.02;;;;;0.98;749.90;;
7487;;;0.98;740.12;;;;;0.98;750.00;;
7488;;;0.98;740.41;;;;;0.98;750.29;;
7489;;;0.98;740.70;;;;;0.98;750.58;;
7490;;;0.98;740.99;;;;;0.98;750.87;;
7491;;;0.98;741.27;;;;;0.98;751.15;;
7492;;;0.98;741.55;;;;;0.98;751.44;;
7493;;;0.98;741.83;;;;;0.98;751.72;;
7494;;;0.98;742.11;;;;;0.98;752.00;;
7495;;;0.98;742.41;;;;;0.98;752.29;;
7496;;;0.98;742.69;;;;;0.98;752.57;;
7497;;;0.98;742.97;;;;;0.98;752.85;;
7498;;;0.98;743.07;;;;;0.98;752.95;;
7499;;;0.98;743.17;;;;;0.98;753.05;;
7500;;;0.98;743.46;;;;;0.98;753.34;;
7501;;;0.98;743.74;;;;;0.98;753.63;;
7502;;;0.98;743.84;;;;;0.98;753.73;;
7503;;;0.98;743.94;;;;;0.98;753.83;;
7504;;;0.98;744.23;;;;;0.98;754.12;;
7505;;;0.98;744.52;;;;;0.98;754.41;;
7506;;;0.98;744.81;;;;;0.98;754.70;;
7507;;;0.98;745.09;;;;;0.98;754.98;;
7508;;;0.98;745.38;;;;;0.98;755.27;;
7509;;;0.98;745.66;;;;;0.98;755.55;;
7510;;;0.98;745.94;;;;;0.98;755.83;;
7511;;;0.98;746.23;;;;;0.98;756.12;;
7512;;;0.98;746.51;;;;;0.98;756.41;;
7513;;;0.98;746.79;;;;;0.98;756.69;;
7514;;;0.98;746.89;;;;;0.98;756.79;;
7515;;;0.98;746.99;;;;;0.98;756.88;;
7516;;;0.98;747.28;;;;;0.98;757.17;;
7517;;;0.98;747.57;;;;;0.98;757.47;;
7518;;;0.98;747.67;;;;;0.98;757.56;;
7519;;;0.98;747.76;;;;;0.98;757.66;;
7520;;;0.98;748.05;;;;;0.98;757.95;;
7521;;;0.98;748.35;;;;;0.98;758.24;;
7522;;;0.98;748.64;;;;;0.98;758.54;;
7523;;;0.98;748.92;;;;;0.98;758.82;;
7524;;;0.98;749.20;;;;;0.98;759.10;;
7525;;;0.98;749.48;;;;;0.98;759.39;;
7526;;;0.98;749.76;;;;;0.98;759.67;;
7527;;;0.98;750.05;;;;;0.98;759.96;;
7528;;;0.98;750.34;;;;;0.98;760.25;;
7529;;;0.98;750.62;;;;;0.98;760.53;;
7530;;;0.98;750.72;;;;;0.98;760.63;;
7531;;;0.98;750.81;;;;;0.98;760.73;;
7532;;;0.98;751.11;;;;;0.98;761.02;;
7533;;;0.98;751.40;;;;;0.98;761.31;;
7534;;;0.98;751.49;;;;;0.98;761.41;;
7535;;;0.98;751.59;;;;;0.98;761.51;;
7536;;;0.98;751.88;;;;;0.98;761.80;;
7537;;;0.98;752.17;;;;;0.98;762.09;;
7538;;;0.98;752.47;;;;;0.98;762.39;;
7539;;;0.98;752.76;;;;;0.98;762.68;;
7540;;;0.98;753.04;;;;;0.98;762.96;;
7541;;;0.98;753.32;;;;;0.98;763.25;;
7542;;;0.98;753.60;;;;;0.98;763.53;;
7543;;;0.98;753.89;;;;;0.98;763.82;;
7544;;;0.98;754.18;;;;;0.98;764.11;;
7545;;;0.98;754.46;;;;;0.98;764.40;;
7546;;;0.98;754.56;;;;;0.98;764.49;;
7547;;;0.98;754.66;;;;;0.98;764.59;;
7548;;;0.98;754.95;;;;;0.98;764.88;;
7549;;;0.98;755.24;;;;;0.98;765.18;;
7550;;;0.98;755.34;;;;;0.98;765.27;;
7551;;;0.98;755.44;;;;;0.98;765.37;;
7552;;;0.98;755.73;;;;;0.98;765.66;;
7553;;;0.98;756.02;;;;;0.98;765.96;;
7554;;;0.98;756.32;;;;;0.98;766.25;;
7555;;;0.98;756.61;;;;;0.98;766.54;;
7556;;;0.98;756.89;;;;;0.98;766.83;;
7557;;;0.98;757.18;;;;;0.98;767.12;;
7558;;;0.98;757.47;;;;;0.98;767.41;;
7559;;;0.98;757.77;;;;;0.98;767.71;;
7560;;;0.98;758.05;;;;;0.98;767.99;;
7561;;;0.98;758.33;;;;;0.98;768.28;;
7562;;;0.98;758.43;;;;;0.98;768.38;;
7563;;;0.98;758.53;;;;;0.98;768.48;;
7564;;;0.98;758.83;;;;;0.98;768.77;;
7565;;;0.98;759.12;;;;;0.98;769.07;;
7566;;;0.98;759.22;;;;;0.98;769.16;;
7567;;;0.98;759.31;;;;;0.98;769.26;;
7568;;;0.98;759.61;;;;;0.98;769.56;;
7569;;;0.98;759.90;;;;;0.98;769.85;;
7570;;;0.98;760.20;;;;;0.98;770.15;;
7571;;;0.98;760.48;;;;;0.98;770.43;;
7572;;;0.98;760.77;;;;;0.98;770.72;;
7573;;;0.98;761.05;;;;;0.98;771.01;;
7574;;;0.98;761.34;;;;;0.98;771.29;;
7575;;;0.98;761.63;;;;;0.98;771.59;;
7576;;;0.98;761.92;;;;;0.98;771.88;;
7577;;;0.98;762.20;;;;;0.98;772.17;;
7578;;;0.98;762.30;;;;;0.98;772.26;;
7579;;;0.98;762.40;;;;;0.98;772.36;;
7580;;;0.98;762.70;;;;;0.98;772.66;;
7581;;;0.98;762.99;;;;;0.98;772.95;;
7582;;;0.98;763.09;;;;;0.98;773.05;;
7583;;;0.98;763.19;;;;;0.98;773.15;;
7584;;;0.98;763.48;;;;;0.98;773.44;;
7585;;;0.98;763.77;;;;;0.98;773.74;;
7586;;;0.98;764.07;;;;;0.98;774.03;;
7587;;;0.98;764.36;;;;;0.98;774.32;;
7588;;;0.98;764.65;;;;;0.98;774.61;;
7589;;;0.98;764.94;;;;;0.98;774.90;;
7590;;;0.98;765.22;;;;;0.98;775.19;;
7591;;;0.98;765.52;;;;;0.98;775.48;;
7592;;;0.98;765.81;;;;;0.98;775.77;;
7593;;;0.98;766.09;;;;;0.98;776.06;;
7594;;;0.98;766.19;;;;;0.98;776.16;;
7595;;;0.98;766.29;;;;;0.98;776.26;;
7596;;;0.98;766.59;;;;;0.98;776.55;;
7597;;;0.98;766.88;;;;;0.98;776.85;;
7598;;;0.98;766.98;;;;;0.98;776.95;;
7599;;;0.98;767.07;;;;;0.98;777.04;;
7600;;;0.98;767.37;;;;;0.98;777.34;;
7601;;;0.98;767.67;;;;;0.98;777.63;;
7602;;;0.98;767.96;;;;;0.98;777.93;;
7603;;;0.98;768.26;;;;;0.98;778.23;;
7604;;;0.98;768.55;;;;;0.98;778.52;;
7605;;;0.98;768.83;;;;;0.98;778.81;;
7606;;;0.98;769.13;;;;;0.98;779.10;;
7607;;;0.98;769.43;;;;;0.98;779.40;;
7608;;;0.98;769.71;;;;;0.98;779.69;;
7609;;;0.98;770.00;;;;;0.98;779.98;;
7610;;;0.98;770.10;;;;;0.98;780.08;;
7611;;;0.98;770.22;;;;;0.98;780.18;;
7612;;;0.98;770.51;;;;;0.98;780.48;;
7613;;;0.98;770.81;;;;;0.98;780.77;;
7614;;;0.98;770.91;;;;;0.98;780.87;;
7615;;;0.98;771.00;;;;;0.98;780.97;;
7616;;;0.98;771.30;;;;;0.98;781.26;;
7617;;;0.98;771.59;;;;;0.98;781.56;;
7618;;;0.98;771.89;;;;;0.98;781.86;;
7619;;;0.98;772.18;;;;;0.98;782.16;;
7620;;;0.98;772.47;;;;;0.98;782.45;;
7621;;;0.98;772.76;;;;;0.98;782.74;;
7622;;;0.98;773.06;;;;;0.98;783.04;;
7623;;;0.98;773.35;;;;;0.98;783.34;;
7624;;;0.98;773.64;;;;;0.98;783.63;;
7625;;;0.98;773.93;;;;;0.98;783.92;;
7626;;;0.98;774.03;;;;;0.98;784.02;;
7627;;;0.98;774.13;;;;;0.98;784.11;;
7628;;;0.98;774.43;;;;;0.98;784.41;;
7629;;;0.98;774.72;;;;;0.98;784.71;;
7630;;;0.98;774.82;;;;;0.98;784.81;;
7631;;;0.98;774.92;;;;;0.98;784.90;;
7632;;;0.98;775.21;;;;;0.98;785.20;;
7633;;;0.98;775.51;;;;;0.98;785.50;;
7634;;;0.98;775.81;;;;;0.98;785.80;;
7635;;;0.98;776.10;;;;;0.98;786.10;;
7636;;;0.98;776.39;;;;;0.98;786.39;;
7637;;;0.98;776.68;;;;;0.98;786.68;;
7638;;;0.98;776.98;;;;;0.98;786.98;;
7639;;;0.98;777.27;;;;;0.98;787.28;;
7640;;;0.98;777.56;;;;;0.98;787.57;;
7641;;;0.98;777.85;;;;;0.98;787.86;;
7642;;;0.98;777.95;;;;;0.98;787.96;;
7643;;;0.98;778.05;;;;;0.98;788.06;;
7644;;;0.98;778.34;;;;;0.98;788.36;;
7645;;;0.98;778.64;;;;;0.98;788.66;;
7646;;;0.98;778.73;;;;;0.98;788.75;;
7647;;;0.98;778.83;;;;;0.98;788.85;;
7648;;;0.98;779.13;;;;;0.98;789.15;;
7649;;;0.98;779.43;;;;;0.98;789.45;;
7650;;;0.98;779.72;;;;;0.98;789.75;;
7651;;;0.98;780.02;;;;;0.98;790.05;;
7652;;;0.98;780.31;;;;;0.98;790.34;;
7653;;;0.98;780.60;;;;;0.98;790.63;;
7654;;;0.98;780.89;;;;;0.98;790.93;;
7655;;;0.98;781.19;;;;;0.98;791.23;;
7656;;;0.98;781.48;;;;;0.98;791.52;;
7657;;;0.98;781.77;;;;;0.98;791.81;;
7658;;;0.98;781.87;;;;;0.98;791.91;;
7659;;;0.98;781.97;;;;;0.98;792.01;;
7660;;;0.98;782.27;;;;;0.98;792.31;;
7661;;;0.98;782.56;;;;;0.98;792.61;;
7662;;;0.98;782.66;;;;;0.98;792.71;;
7663;;;0.98;782.76;;;;;0.98;792.80;;
7664;;;0.98;783.06;;;;;0.98;793.10;;
7665;;;0.98;783.36;;;;;0.98;793.40;;
7666;;;0.98;783.65;;;;;0.98;793.70;;
7667;;;0.98;783.95;;;;;0.98;794.00;;
7668;;;0.98;784.24;;;;;0.98;794.30;;
7669;;;0.98;784.53;;;;;0.98;794.59;;
7670;;;0.98;784.83;;;;;0.98;794.89;;
7671;;;0.98;785.13;;;;;0.98;795.19;;
7672;;;0.98;785.42;;;;;0.98;795.49;;
7673;;;0.98;785.71;;;;;0.98;795.78;;
7674;;;0.98;785.81;;;;;0.98;795.88;;
7675;;;0.98;785.91;;;;;0.98;795.97;;
7676;;;0.98;786.21;;;;;0.98;796.28;;
7677;;;0.98;786.50;;;;;0.98;796.58;;
7678;;;0.98;786.60;;;;;0.98;796.67;;
7679;;;0.98;786.70;;;;;0.98;796.77;;
7680;;;0.98;787.00;;;;;0.98;797.07;;
7681;;;0.98;787.30;;;;;0.98;797.37;;
7682;;;0.98;787.59;;;;;0.98;797.67;;
7683;;;0.98;787.89;;;;;0.98;797.97;;
7684;;;0.98;788.18;;;;;0.98;798.27;;
7685;;;0.98;788.47;;;;;0.98;798.56;;
7686;;;0.98;788.77;;;;;0.98;798.86;;
7687;;;0.98;789.07;;;;;0.98;799.16;;
7688;;;0.98;789.36;;;;;0.98;799.46;;
7689;;;0.98;789.65;;;;;0.98;799.75;;
7690;;;0.98;789.75;;;;;0.98;799.85;;
7691;;;0.98;789.85;;;;;0.98;799.95;;
7692;;;0.98;790.15;;;;;0.98;800.25;;
7693;;;0.98;790.44;;;;;0.98;800.55;;
7694;;;0.98;790.54;;;;;0.98;800.65;;
7695;;;0.98;790.64;;;;;0.98;800.75;;
7696;;;0.98;790.94;;;;;0.98;801.05;;
7697;;;0.98;791.24;;;;;0.98;801.35;;
7698;;;0.98;791.54;;;;;0.98;801.65;;
7699;;;0.98;791.84;;;;;0.98;801.95;;
7700;;;0.98;792.13;;;;;0.98;802.24;;
7701;;;0.98;792.42;;;;;0.98;802.54;;
7702;;;0.98;792.72;;;;;0.98;802.84;;
7703;;;0.98;793.02;;;;;0.98;803.14;;
7704;;;0.98;793.32;;;;;0.98;803.44;;
7705;;;0.98;793.61;;;;;0.98;803.73;;
7706;;;0.98;793.71;;;;;0.98;803.83;;
7707;;;0.98;793.81;;;;;0.98;803.93;;
7708;;;0.98;794.11;;;;;0.98;804.23;;
7709;;;0.98;794.41;;;;;0.98;804.53;;
7710;;;0.98;794.50;;;;;0.98;804.63;;
7711;;;0.98;794.60;;;;;0.98;804.73;;
7712;;;0.98;794.90;;;;;0.98;805.03;;
7713;;;0.98;795.20;;;;;0.98;805.33;;
7714;;;0.98;795.50;;;;;0.98;805.63;;
7715;;;0.98;795.80;;;;;0.98;805.93;;
7716;;;0.98;796.09;;;;;0.98;806.23;;
7717;;;0.98;796.39;;;;;0.98;806.53;;
7718;;;0.98;796.69;;;;;0.98;806.83;;
7719;;;0.98;796.99;;;;;0.98;807.13;;
7720;;;0.98;797.28;;;;;0.98;807.43;;
7721;;;0.98;797.58;;;;;0.98;807.73;;
7722;;;0.98;797.68;;;;;0.98;807.82;;
7723;;;0.98;797.77;;;;;0.98;807.92;;
7724;;;0.98;798.08;;;;;0.98;808.22;;
7725;;;0.98;798.38;;;;;0.98;808.53;;
7726;;;0.98;798.47;;;;;0.98;808.62;;
7727;;;0.98;798.57;;;;;0.98;808.72;;
7728;;;0.98;798.87;;;;;0.98;809.03;;
7729;;;0.98;799.17;;;;;0.98;809.33;;
7730;;;0.98;799.47;;;;;0.98;809.63;;
7731;;;0.98;799.78;;;;;0.98;809.94;;
7732;;;0.98;800.07;;;;;0.98;810.23;;
7733;;;0.98;800.36;;;;;0.98;810.53;;
7734;;;0.98;800.67;;;;;0.98;810.83;;
7735;;;0.98;800.97;;;;;0.98;811.14;;
7736;;;0.98;801.26;;;;;0.98;811.44;;
7737;;;0.98;801.56;;;;;0.98;811.73;;
7738;;;0.98;801.66;;;;;0.98;811.83;;
7739;;;0.98;801.75;;;;;0.98;811.93;;
7740;;;0.98;802.05;;;;;0.98;812.23;;
7741;;;0.98;802.35;;;;;0.98;812.54;;
7742;;;0.98;802.45;;;;;0.98;812.63;;
7743;;;0.98;802.55;;;;;0.98;812.73;;
7744;;;0.98;802.85;;;;;0.98;813.03;;
7745;;;0.98;803.15;;;;;0.98;813.34;;
7746;;;0.98;803.45;;;;;0.98;813.64;;
7747;;;0.98;803.75;;;;;0.98;813.94;;
7748;;;0.98;804.05;;;;;0.98;814.24;;
7749;;;0.98;804.34;;;;;0.98;814.54;;
7750;;;0.98;804.65;;;;;0.98;814.84;;
7751;;;0.98;804.95;;;;;0.98;815.15;;
7752;;;0.98;805.25;;;;;0.98;815.45;;
7753;;;0.98;805.54;;;;;0.98;815.75;;
7754;;;0.98;805.64;;;;;0.98;815.84;;
7755;;;0.98;805.74;;;;;0.98;815.94;;
7756;;;0.98;806.04;;;;;0.98;816.25;;
7757;;;0.98;806.35;;;;;0.98;816.55;;
7758;;;0.98;806.44;;;;;0.98;816.65;;
7759;;;0.98;806.54;;;;;0.98;816.75;;
7760;;;0.98;806.84;;;;;0.98;817.05;;
7761;;;0.98;807.15;;;;;0.98;817.36;;
7762;;;0.98;807.45;;;;;0.98;817.66;;
7763;;;0.98;807.75;;;;;0.98;817.97;;
7764;;;0.98;808.05;;;;;0.98;818.27;;
7765;;;0.98;808.34;;;;;0.98;818.56;;
7766;;;0.98;808.65;;;;;0.98;818.87;;
7767;;;0.98;808.95;;;;;0.98;819.17;;
7768;;;0.98;809.25;;;;;0.98;819.47;;
7769;;;0.98;809.55;;;;;0.98;819.77;;
7770;;;0.98;809.65;;;;;0.98;819.87;;
7771;;;0.98;809.74;;;;;0.98;819.97;;
7772;;;0.98;810.05;;;;;0.98;820.28;;
7773;;;0.98;810.35;;;;;0.98;820.58;;
7774;;;0.98;810.45;;;;;0.98;820.68;;
7775;;;0.98;810.54;;;;;0.98;820.78;;
7776;;;0.98;810.85;;;;;0.98;821.09;;
7777;;;0.98;811.15;;;;;0.98;821.39;;
7778;;;0.98;811.46;;;;;0.98;821.70;;
7779;;;0.98;811.76;;;;;0.98;822.00;;
7780;;;0.98;812.06;;;;;0.98;822.30;;
7781;;;0.98;812.36;;;;;0.98;822.60;;
7782;;;0.98;812.66;;;;;0.98;822.91;;
7783;;;0.98;812.96;;;;;0.98;823.22;;
7784;;;0.98;813.26;;;;;0.98;823.52;;
7785;;;0.98;813.56;;;;;0.98;823.82;;
7786;;;0.98;813.66;;;;;0.98;823.92;;
7787;;;0.98;813.76;;;;;0.98;824.02;;
7788;;;0.98;814.06;;;;;0.98;824.32;;
7789;;;0.98;814.36;;;;;0.98;824.63;;
7790;;;0.98;814.46;;;;;0.98;824.72;;
7791;;;0.98;814.56;;;;;0.98;824.82;;
7792;;;0.98;814.86;;;;;0.98;825.13;;
7793;;;0.98;815.16;;;;;0.98;825.43;;
7794;;;0.98;815.47;;;;;0.98;825.74;;
7795;;;0.98;815.77;;;;;0.98;826.05;;
7796;;;0.98;816.07;;;;;0.98;826.35;;
7797;;;0.98;816.37;;;;;0.98;826.65;;
7798;;;0.98;816.68;;;;;0.98;826.95;;
7799;;;0.98;816.98;;;;;0.98;827.26;;
7800;;;0.98;817.28;;;;;0.98;827.56;;
7801;;;0.98;817.62;;;;;0.98;827.86;;
7802;;;0.98;817.71;;;;;0.98;827.96;;
7803;;;0.98;817.81;;;;;0.98;828.06;;
7804;;;0.98;818.11;;;;;0.98;828.36;;
7805;;;0.98;818.42;;;;;0.98;828.67;;
7806;;;0.98;818.52;;;;;0.98;828.77;;
7807;;;0.98;818.61;;;;;0.98;828.86;;
7808;;;0.98;818.92;;;;;0.98;829.17;;
7809;;;0.98;819.22;;;;;0.98;829.48;;
7810;;;0.98;819.53;;;;;0.98;829.82;;
7811;;;0.98;819.83;;;;;0.98;830.12;;
7812;;;0.98;820.13;;;;;0.98;830.42;;
7813;;;0.98;820.43;;;;;0.98;830.73;;
7814;;;0.98;820.74;;;;;0.98;831.03;;
7815;;;0.98;821.04;;;;;0.98;831.34;;
7816;;;0.98;821.34;;;;;0.98;831.64;;
7817;;;0.98;821.64;;;;;0.98;831.94;;
7818;;;0.98;821.74;;;;;0.98;832.04;;
7819;;;0.98;821.84;;;;;0.98;832.14;;
7820;;;0.98;822.14;;;;;0.98;832.45;;
7821;;;0.98;822.45;;;;;0.98;832.75;;
7822;;;0.98;822.55;;;;;0.98;832.85;;
7823;;;0.98;822.64;;;;;0.98;832.95;;
7824;;;0.98;822.95;;;;;0.98;833.26;;
7825;;;0.98;823.25;;;;;0.98;833.56;;
7826;;;0.98;823.56;;;;;0.98;833.87;;
7827;;;0.98;823.86;;;;;0.98;834.18;;
7828;;;0.98;824.16;;;;;0.98;834.48;;
7829;;;0.98;824.46;;;;;0.98;834.79;;
7830;;;0.98;824.77;;;;;0.98;835.10;;
7831;;;0.98;825.07;;;;;0.98;835.40;;
7832;;;0.98;825.37;;;;;0.98;835.71;;
7833;;;0.98;825.67;;;;;0.98;836.01;;
7834;;;0.98;825.77;;;;;0.98;836.11;;
7835;;;0.98;825.87;;;;;0.98;836.21;;
7836;;;0.98;826.17;;;;;0.98;836.52;;
7837;;;0.98;826.48;;;;;0.98;836.82;;
7838;;;0.98;826.58;;;;;0.98;836.92;;
7839;;;0.98;826.67;;;;;0.98;837.02;;
7840;;;0.98;826.98;;;;;0.98;837.33;;
7841;;;0.98;827.29;;;;;0.98;837.63;;
7842;;;0.98;827.59;;;;;0.98;837.94;;
7843;;;0.98;827.90;;;;;0.98;838.25;;
7844;;;0.98;828.20;;;;;0.98;838.55;;
7845;;;0.98;828.50;;;;;0.98;838.86;;
7846;;;0.98;828.81;;;;;0.98;839.16;;
7847;;;0.98;829.11;;;;;0.98;839.47;;
7848;;;0.98;829.42;;;;;0.98;839.78;;
7849;;;0.98;829.72;;;;;0.98;840.08;;
7850;;;0.98;829.82;;;;;0.98;840.18;;
7851;;;0.98;829.91;;;;;0.98;840.28;;
7852;;;0.98;830.22;;;;;0.98;840.59;;
7853;;;0.98;830.53;;;;;0.98;840.90;;
7854;;;0.98;830.62;;;;;0.98;840.99;;
7855;;;0.98;830.72;;;;;0.98;841.09;;
7856;;;0.98;831.03;;;;;0.98;841.40;;
7857;;;0.98;831.33;;;;;0.98;841.71;;
7858;;;0.98;831.43;;;;;0.98;841.81;;
7859;;;0.98;831.52;;;;;0.98;841.90;;
7860;;;0.98;831.62;;;;;0.98;842.00;;
7861;;;0.98;831.71;;;;;0.98;842.09;;
7862;;;0.98;831.81;;;;;0.98;842.19;;
7863;;;0.98;831.90;;;;;0.98;842.28;;
7864;;;0.98;832.00;;;;;0.98;842.37;;
7865;;;0.98;832.09;;;;;0.98;842.47;;
7866;;;0.98;832.19;;;;;0.98;842.57;;
7867;;;0.98;832.28;;;;;0.98;842.66;;
7868;;;0.98;832.38;;;;;0.98;842.76;;
7869;;;0.98;832.47;;;;;0.98;842.85;;
7870;;;0.98;832.57;;;;;0.98;842.95;;
7871;;;0.98;832.66;;;;;0.98;843.04;;
7872;;;0.98;832.76;;;;;0.98;843.14;;
7873;;;0.98;832.85;;;;;0.98;843.23;;
7874;;;0.98;832.94;;;;;0.98;843.33;;
7875;;;0.98;833.04;;;;;0.98;843.43;;
7876;;;0.98;833.13;;;;;0.98;843.52;;
7877;;;0.98;833.23;;;;;0.98;843.62;;
7878;;;0.98;833.32;;;;;0.98;843.71;;
7879;;;0.98;833.42;;;;;0.98;843.81;;
7880;;;0.98;833.51;;;;;0.98;843.91;;
7881;;;0.98;833.61;;;;;0.98;844.00;;
7882;;;0.98;833.70;;;;;0.98;844.10;;
7883;;;0.98;833.80;;;;;0.98;844.19;;
7884;;;0.98;833.89;;;;;0.98;844.29;;
7885;;;0.98;833.99;;;;;0.98;844.38;;
7886;;;0.98;834.08;;;;;0.98;844.48;;
7887;;;0.98;834.18;;;;;0.98;844.57;;
7888;;;0.98;834.27;;;;;0.98;844.67;;
7889;;;0.98;834.37;;;;;0.98;844.77;;
7890;;;0.98;834.46;;;;;0.98;844.86;;
7891;;;0.98;834.56;;;;;0.98;844.96;;
7892;;;0.98;834.65;;;;;0.98;845.05;;
7893;;;0.98;834.75;;;;;0.98;845.15;;
7894;;;0.98;834.84;;;;;0.98;845.24;;
7895;;;0.98;834.94;;;;;0.98;845.34;;
7896;;;0.98;835.03;;;;;0.98;845.43;;
7897;;;0.98;835.13;;;;;0.98;845.53;;
7898;;;0.98;835.22;;;;;0.98;845.62;;
7899;;;0.98;835.31;;;;;0.98;845.72;;
7900;;;0.98;835.41;;;;;0.98;845.81;;
7901;;;0.98;835.50;;;;;0.98;845.91;;
7902;;;0.98;835.60;;;;;0.98;846.00;;
7903;;;0.98;835.69;;;;;0.98;846.10;;
7904;;;0.98;835.79;;;;;0.98;846.20;;
7905;;;0.98;835.88;;;;;0.98;846.29;;
7906;;;0.98;835.98;;;;;0.98;846.39;;
7907;;;0.98;836.07;;;;;0.98;846.48;;
7908;;;0.98;836.17;;;;;0.98;846.58;;
7909;;;0.98;836.26;;;;;0.98;846.67;;
7910;;;0.98;836.36;;;;;0.98;846.77;;
7911;;;0.98;836.45;;;;;0.98;846.86;;
7912;;;0.98;836.55;;;;;0.98;846.96;;
7913;;;0.98;836.64;;;;;0.98;847.06;;
7914;;;0.98;836.74;;;;;0.98;847.15;;
7915;;;0.98;836.83;;;;;0.98;847.25;;
7916;;;0.98;836.93;;;;;0.98;847.34;;
7917;;;0.98;837.02;;;;;0.98;847.44;;
7918;;;0.98;837.11;;;;;0.98;847.53;;
7919;;;0.98;837.21;;;;;0.98;847.63;;
7920;;;0.98;837.30;;;;;0.98;847.72;;
7921;;;0.98;837.40;;;;;0.98;847.82;;
7922;;;0.98;837.49;;;;;0.98;847.91;;
7923;;;0.98;837.59;;;;;0.98;848.01;;
7924;;;0.98;837.68;;;;;0.98;848.11;;
7925;;;0.98;837.78;;;;;0.98;848.20;;
7926;;;0.98;837.87;;;;;0.98;848.30;;
7927;;;0.98;837.97;;;;;0.98;848.39;;
7928;;;0.98;838.06;;;;;0.98;848.49;;
7929;;;0.98;838.16;;;;;0.98;848.58;;
7930;;;0.98;838.25;;;;;0.98;848.68;;
7931;;;0.98;838.34;;;;;0.98;848.77;;
7932;;;0.98;838.44;;;;;0.98;848.87;;
7933;;;0.98;838.53;;;;;0.98;848.96;;
7934;;;0.98;838.63;;;;;0.98;849.06;;
7935;;;0.98;838.72;;;;;0.98;849.15;;
7936;;;0.98;838.82;;;;;0.98;849.25;;
7937;;;0.98;838.91;;;;;0.98;849.34;;
7938;;;0.98;839.01;;;;;0.98;849.44;;
7939;;;0.98;839.10;;;;;0.98;849.54;;
7940;;;0.98;839.20;;;;;0.98;849.63;;
7941;;;0.98;839.29;;;;;0.98;849.73;;
7942;;;0.98;839.38;;;;;0.98;849.82;;
7943;;;0.98;839.48;;;;;0.98;849.92;;
7944;;;0.98;839.57;;;;;0.98;850.01;;
7945;;;0.98;839.67;;;;;0.98;850.11;;
7946;;;0.98;839.76;;;;;0.98;850.20;;
7947;;;0.98;839.86;;;;;0.98;850.30;;
7948;;;0.98;839.95;;;;;0.98;850.39;;
7949;;;0.98;840.05;;;;;0.98;850.49;;
7950;;;0.98;840.14;;;;;0.98;850.58;;
7951;;;0.98;840.24;;;;;0.98;850.68;;
7952;;;0.98;840.33;;;;;0.98;850.77;;
7953;;;0.98;840.43;;;;;0.98;850.87;;
7954;;;0.98;840.52;;;;;0.98;850.97;;
7955;;;0.98;840.62;;;;;0.98;851.06;;
7956;;;0.98;840.71;;;;;0.98;851.16;;
7957;;;0.98;840.81;;;;;0.98;851.25;;
7958;;;0.98;840.90;;;;;0.98;851.35;;
7959;;;0.98;840.99;;;;;0.98;851.44;;
7960;;;0.98;841.09;;;;;0.98;851.54;;
7961;;;0.98;841.18;;;;;0.98;851.63;;
7962;;;0.98;841.28;;;;;0.98;851.73;;
7963;;;0.98;841.37;;;;;0.98;851.83;;
7964;;;0.98;841.47;;;;;0.98;851.92;;
7965;;;0.98;841.56;;;;;0.98;852.02;;
7966;;;0.98;841.66;;;;;0.98;852.11;;
7967;;;0.98;841.75;;;;;0.98;852.21;;
7968;;;0.98;841.84;;;;;0.98;852.31;;
7969;;;0.98;841.94;;;;;0.98;852.40;;
7970;;;0.98;842.03;;;;;0.98;852.50;;
7971;;;0.98;842.13;;;;;0.98;852.59;;
7972;;;0.98;842.23;;;;;0.98;852.69;;
7973;;;0.98;842.32;;;;;0.98;852.78;;
7974;;;0.98;842.42;;;;;0.98;852.88;;
7975;;;0.98;842.51;;;;;0.98;852.97;;
7976;;;0.98;842.61;;;;;0.98;853.07;;
7977;;;0.98;842.70;;;;;0.98;853.16;;
7978;;;0.98;842.80;;;;;0.98;853.26;;
7979;;;0.98;842.89;;;;;0.98;853.35;;
7980;;;0.98;842.99;;;;;0.98;853.45;;
7981;;;0.98;843.08;;;;;0.98;853.54;;
7982;;;0.98;843.18;;;;;0.98;853.64;;
7983;;;0.98;843.27;;;;;0.98;853.73;;
7984;;;0.98;843.37;;;;;0.98;853.83;;
7985;;;0.98;843.46;;;;;0.98;853.92;;
7986;;;0.98;843.56;;;;;0.98;854.02;;
7987;;;0.98;843.65;;;;;0.98;854.11;;
7988;;;0.98;843.75;;;;;0.98;854.21;;
7989;;;0.98;843.84;;;;;0.98;854.31;;
7990;;;0.98;843.94;;;;;0.98;854.40;;
7991;;;0.98;844.03;;;;;0.98;854.50;;
7992;;;0.98;844.13;;;;;0.98;854.59;;
7993;;;0.98;844.22;;;;;0.98;854.68;;
7994;;;0.98;844.32;;;;;0.98;854.78;;
7995;;;0.98;844.41;;;;;0.98;854.88;;
7996;;;0.98;844.51;;;;;0.98;854.97;;
7997;;;0.98;844.60;;;;;0.98;855.07;;
7998;;;0.98;844.70;;;;;0.98;855.16;;
7999;;;0.98;844.79;;;;;0.98;855.26;;
8000;;;0.98;844.89;;;;;0.98;855.35;;
8001;;;0.98;844.98;;;;;0.98;855.45;;
8002;;;0.98;845.07;;;;;0.98;855.54;;
8003;;;0.98;845.17;;;;;0.98;855.64;;
8004;;;0.98;845.27;;;;;0.98;855.73;;
8005;;;0.98;845.36;;;;;0.98;855.83;;
8006;;;0.98;845.45;;;;;0.98;855.92;;
8007;;;0.98;845.55;;;;;0.98;856.02;;
8008;;;0.98;845.64;;;;;0.98;856.11;;
8009;;;0.98;845.74;;;;;0.98;856.21;;
8010;;;0.98;845.83;;;;;0.98;856.30;;
8011;;;0.98;845.93;;;;;0.98;856.40;;
8012;;;0.98;846.02;;;;;0.98;856.50;;
8013;;;0.98;846.12;;;;;0.98;856.59;;
8014;;;0.98;846.21;;;;;0.98;856.69;;
8015;;;0.98;846.31;;;;;0.98;856.78;;
8016;;;0.98;846.40;;;;;0.98;856.88;;
8017;;;0.98;846.50;;;;;0.98;856.97;;
8018;;;0.98;846.59;;;;;0.98;857.07;;
8019;;;0.98;846.69;;;;;0.98;857.16;;
8020;;;0.98;846.79;;;;;0.98;857.26;;
8021;;;0.98;846.88;;;;;0.98;857.36;;
8022;;;0.98;846.98;;;;;0.98;857.45;;
8023;;;0.98;847.07;;;;;0.98;857.54;;
8024;;;0.98;847.17;;;;;0.98;857.64;;
8025;;;0.98;847.26;;;;;0.98;857.73;;
8026;;;0.98;847.36;;;;;0.98;857.83;;
8027;;;0.98;847.45;;;;;0.98;857.93;;
8028;;;0.98;847.55;;;;;0.98;858.02;;
8029;;;0.98;847.64;;;;;0.98;858.12;;
8030;;;0.98;847.74;;;;;0.98;858.21;;
8031;;;0.98;847.83;;;;;0.98;858.31;;
8032;;;0.98;847.93;;;;;0.98;858.40;;
8033;;;0.98;848.02;;;;;0.98;858.50;;
8034;;;0.98;848.12;;;;;0.98;858.59;;
8035;;;0.98;848.21;;;;;0.98;858.69;;
8036;;;0.98;848.31;;;;;0.98;858.78;;
8037;;;0.98;848.40;;;;;0.98;858.88;;
8038;;;0.98;848.50;;;;;0.98;858.97;;
8039;;;0.98;848.60;;;;;0.98;859.07;;
8040;;;0.98;848.69;;;;;0.98;859.16;;
8041;;;0.98;848.79;;;;;0.98;859.26;;
8042;;;0.98;848.88;;;;;0.98;859.35;;
8043;;;0.98;848.98;;;;;0.98;859.45;;
8044;;;0.98;849.07;;;;;0.98;859.55;;
8045;;;0.98;849.16;;;;;0.98;859.64;;
8046;;;0.98;849.26;;;;;0.98;859.74;;
8047;;;0.98;849.35;;;;;0.98;859.83;;
8048;;;0.98;849.45;;;;;0.98;859.93;;
8049;;;0.98;849.54;;;;;0.98;860.02;;
8050;;;0.98;849.64;;;;;0.98;860.12;;
8051;;;0.98;849.73;;;;;0.98;860.21;;
8052;;;0.98;849.83;;;;;0.98;860.31;;
8053;;;0.98;849.92;;;;;0.98;860.41;;
8054;;;0.98;850.02;;;;;0.98;860.50;;
8055;;;0.98;850.11;;;;;0.98;860.60;;
8056;;;0.98;850.21;;;;;0.98;860.69;;
8057;;;0.98;850.30;;;;;0.98;860.79;;
8058;;;0.98;850.40;;;;;0.98;860.88;;
8059;;;0.98;850.49;;;;;0.98;860.98;;
8060;;;0.98;850.59;;;;;0.98;861.07;;
8061;;;0.98;850.68;;;;;0.98;861.17;;
8062;;;0.98;850.78;;;;;0.98;861.26;;
8063;;;0.98;850.87;;;;;0.98;861.36;;
8064;;;0.98;850.97;;;;;0.98;861.45;;
8065;;;0.98;851.06;;;;;0.98;861.55;;
8066;;;0.98;851.15;;;;;0.98;861.64;;
8067;;;0.98;851.25;;;;;0.98;861.74;;
8068;;;0.98;851.34;;;;;0.98;861.83;;
8069;;;0.98;851.44;;;;;0.98;861.93;;
8070;;;0.98;851.53;;;;;0.98;862.02;;
8071;;;0.98;851.63;;;;;0.98;862.12;;
8072;;;0.98;851.72;;;;;0.98;862.21;;
8073;;;0.98;851.82;;;;;0.98;862.31;;
8074;;;0.98;851.91;;;;;0.98;862.40;;
8075;;;0.98;852.01;;;;;0.98;862.50;;
8076;;;0.98;852.10;;;;;0.98;862.60;;
8077;;;0.98;852.20;;;;;0.98;862.69;;
8078;;;0.98;852.29;;;;;0.98;862.78;;
8079;;;0.98;852.39;;;;;0.98;862.88;;
8080;;;0.98;852.48;;;;;0.98;862.98;;
8081;;;0.98;852.58;;;;;0.98;863.07;;
8082;;;0.98;852.67;;;;;0.98;863.17;;
8083;;;0.98;852.76;;;;;0.98;863.26;;
8084;;;0.98;852.86;;;;;0.98;863.36;;
8085;;;0.98;852.95;;;;;0.98;863.45;;
8086;;;0.98;853.05;;;;;0.98;863.55;;
8087;;;0.98;853.14;;;;;0.98;863.64;;
8088;;;0.98;853.24;;;;;0.98;863.74;;
8089;;;0.98;853.33;;;;;0.98;863.83;;
8090;;;0.98;853.42;;;;;0.98;863.93;;
8091;;;0.98;853.52;;;;;0.98;864.03;;
8092;;;0.98;853.61;;;;;0.98;864.12;;
8093;;;0.98;853.71;;;;;0.98;864.22;;
8094;;;0.98;853.80;;;;;0.98;864.31;;
8095;;;0.98;853.90;;;;;0.98;864.41;;
8096;;;0.98;853.99;;;;;0.98;864.50;;
8097;;;0.98;854.09;;;;;0.98;864.60;;
8098;;;0.98;854.18;;;;;0.98;864.69;;
8099;;;0.98;854.28;;;;;0.98;864.79;;
8100;;;0.98;854.37;;;;;0.98;864.88;;
8101;;;0.98;854.47;;;;;0.98;864.98;;
8102;;;0.98;854.56;;;;;0.98;865.07;;
8103;;;0.98;854.66;;;;;0.98;865.17;;
8104;;;0.98;854.75;;;;;0.98;865.26;;
8105;;;0.98;854.85;;;;;0.98;865.36;;
8106;;;0.98;854.94;;;;;0.98;865.45;;
8107;;;0.98;855.04;;;;;0.98;865.55;;
8108;;;0.98;855.13;;;;;0.98;865.64;;
8109;;;0.98;855.23;;;;;0.98;865.74;;
8110;;;0.98;855.32;;;;;0.98;865.83;;
8111;;;0.98;855.42;;;;;0.98;865.93;;
8112;;;0.98;855.51;;;;;0.98;866.02;;
8113;;;0.98;855.61;;;;;0.98;866.12;;
8114;;;0.98;855.70;;;;;0.98;866.21;;
8115;;;0.98;855.80;;;;;0.98;866.31;;
8116;;;0.98;855.89;;;;;0.98;866.40;;
8117;;;0.98;855.99;;;;;0.98;866.50;;
8118;;;0.98;856.08;;;;;0.98;866.59;;
8119;;;0.98;856.18;;;;;0.98;866.69;;
8120;;;0.98;856.27;;;;;0.98;866.78;;
8121;;;0.98;856.37;;;;;0.98;866.88;;
8122;;;0.98;856.46;;;;;0.98;866.97;;
8123;;;0.98;856.56;;;;;0.98;867.07;;
8124;;;0.98;856.65;;;;;0.98;867.16;;
8125;;;0.98;856.74;;;;;0.98;867.26;;
8126;;;0.98;857.04;;;;;0.98;867.56;;
8127;;;0.98;857.34;;;;;0.98;867.85;;
8128;;;0.98;857.64;;;;;0.98;868.15;;
8129;;;0.98;857.93;;;;;0.98;868.45;;
8130;;;0.98;858.23;;;;;0.98;868.75;;
8131;;;0.98;858.53;;;;;0.98;869.05;;
8132;;;0.98;858.84;;;;;0.98;869.37;;
8133;;;0.98;859.14;;;;;0.98;869.67;;
8134;;;0.98;859.23;;;;;0.98;869.76;;
8135;;;0.98;859.32;;;;;0.98;869.86;;
8136;;;0.98;859.42;;;;;0.98;869.95;;
8137;;;0.98;859.51;;;;;0.98;870.05;;
8138;;;0.98;859.61;;;;;0.98;870.14;;
8139;;;0.98;859.70;;;;;0.98;870.24;;
8140;;;0.98;860.00;;;;;0.98;870.54;;
8141;;;0.98;860.09;;;;;0.98;870.63;;
8142;;;0.98;860.19;;;;;0.98;870.72;;
8143;;;0.98;860.28;;;;;0.98;870.82;;
8144;;;0.98;860.58;;;;;0.98;871.12;;
8145;;;0.98;860.87;;;;;0.98;871.42;;
8146;;;0.98;861.17;;;;;0.98;871.72;;
8147;;;0.98;861.26;;;;;0.98;871.81;;
8148;;;0.98;861.56;;;;;0.98;872.11;;
8149;;;0.98;861.86;;;;;0.98;872.41;;
8150;;;0.98;861.95;;;;;0.98;872.51;;
8151;;;0.98;862.05;;;;;0.98;872.60;;
8152;;;0.98;862.14;;;;;0.98;872.70;;
8153;;;0.98;862.23;;;;;0.98;872.79;;
8154;;;0.98;862.55;;;;;0.98;873.11;;
8155;;;0.98;862.86;;;;;0.98;873.42;;
8156;;;0.98;863.18;;;;;0.98;873.74;;
8157;;;0.98;863.49;;;;;0.98;874.06;;
8158;;;0.98;863.81;;;;;0.98;874.38;;
8159;;;0.98;864.12;;;;;0.98;874.70;;
8160;;;0.98;864.44;;;;;0.98;875.01;;
8161;;;0.98;864.75;;;;;0.98;875.33;;
8162;;;0.98;865.05;;;;;0.98;875.63;;
8163;;;0.98;865.34;;;;;0.98;875.93;;
8164;;;0.98;865.66;;;;;0.98;876.25;;
8165;;;0.98;865.96;;;;;0.98;876.55;;
8166;;;0.98;866.25;;;;;0.98;876.85;;
8167;;;0.98;866.55;;;;;0.98;877.15;;
8168;;;0.98;866.85;;;;;0.98;877.45;;
8169;;;0.98;867.17;;;;;0.98;877.77;;
8170;;;0.98;867.47;;;;;0.98;878.07;;
8171;;;0.98;867.77;;;;;0.98;878.37;;
8172;;;0.98;868.08;;;;;0.98;878.69;;
8173;;;0.98;868.38;;;;;0.98;878.99;;
8174;;;0.98;868.68;;;;;0.98;879.29;;
8175;;;0.98;868.98;;;;;0.98;879.59;;
8176;;;0.98;869.29;;;;;0.98;879.91;;
8177;;;0.98;869.61;;;;;0.98;880.23;;
8178;;;0.98;869.70;;;;;0.98;880.32;;
8179;;;0.98;869.80;;;;;0.98;880.41;;
8180;;;0.98;870.10;;;;;0.98;880.72;;
8181;;;0.98;870.19;;;;;0.98;880.81;;
8182;;;0.98;870.29;;;;;0.98;880.91;;
8183;;;0.98;870.38;;;;;0.98;881.00;;
8184;;;0.98;870.68;;;;;0.98;881.30;;
8185;;;0.98;870.98;;;;;0.98;881.61;;
8186;;;0.98;871.09;;;;;0.98;881.72;;
8187;;;0.98;871.21;;;;;0.98;881.83;;
8188;;;0.98;871.32;;;;;0.98;881.94;;
8189;;;0.98;871.43;;;;;0.98;882.06;;
8190;;;0.98;871.54;;;;;0.98;882.17;;
8191;;;0.98;871.65;;;;;0.98;882.28;;
8192;;;0.98;871.77;;;;;0.98;882.39;;
8193;;;0.98;871.88;;;;;0.98;882.51;;
8194;;;0.98;871.99;;;;;0.98;882.62;;
8195;;;0.98;872.10;;;;;0.98;882.73;;
8196;;;0.98;872.21;;;;;0.98;882.84;;
8197;;;0.98;872.33;;;;;0.98;882.96;;
8198;;;0.98;872.44;;;;;0.98;883.07;;
8199;;;0.98;872.55;;;;;0.98;883.18;;
8200;;;0.98;872.66;;;;;0.98;883.30;;
8201;;;0.98;872.78;;;;;0.98;883.41;;
8202;;;0.98;873.09;;;;;0.98;883.73;;
8203;;;0.98;873.41;;;;;0.98;884.05;;
8204;;;0.98;873.52;;;;;0.98;884.16;;
8205;;;0.98;873.84;;;;;0.98;884.48;;
8206;;;0.98;874.15;;;;;0.98;884.79;;
8207;;;0.98;874.47;;;;;0.98;885.11;;
8208;;;0.98;874.58;;;;;0.98;885.22;;
8209;;;0.98;874.69;;;;;0.98;885.33;;
8210;;;0.98;874.81;;;;;0.98;885.44;;
8211;;;0.98;874.92;;;;;0.98;885.56;;
8212;;;0.98;875.03;;;;;0.98;885.67;;
8213;;;0.98;875.14;;;;;0.98;885.78;;
8214;;;0.98;875.25;;;;;0.98;885.89;;
8215;;;0.98;875.37;;;;;0.98;886.01;;
8216;;;0.98;875.48;;;;;0.98;886.12;;
8217;;;0.98;875.59;;;;;0.98;886.23;;
8218;;;0.98;875.91;;;;;0.98;886.55;;
8219;;;0.98;876.22;;;;;0.98;886.87;;
8220;;;0.98;876.54;;;;;0.98;887.19;;
8221;;;0.98;876.86;;;;;0.98;887.51;;
8222;;;0.98;877.18;;;;;0.98;887.83;;
8223;;;0.98;877.49;;;;;0.98;888.15;;
8224;;;0.98;877.61;;;;;0.98;888.26;;
8225;;;0.98;877.72;;;;;0.98;888.37;;
8226;;;0.98;878.04;;;;;0.98;888.69;;
8227;;;0.98;878.35;;;;;0.98;889.01;;
8228;;;0.98;878.47;;;;;0.98;889.12;;
8229;;;0.98;878.58;;;;;0.98;889.23;;
8230;;;0.98;878.69;;;;;0.98;889.35;;
8231;;;0.98;879.01;;;;;0.98;889.67;;
8232;;;0.98;879.13;;;;;0.98;889.78;;
8233;;;0.98;879.24;;;;;0.98;889.89;;
8234;;;0.98;879.54;;;;;0.98;890.20;;
8235;;;0.98;879.84;;;;;0.98;890.50;;
8236;;;0.98;880.16;;;;;0.98;890.82;;
8237;;;0.98;880.48;;;;;0.98;891.14;;
8238;;;0.98;880.79;;;;;0.98;891.46;;
8239;;;0.98;881.10;;;;;0.98;891.76;;
8240;;;0.98;881.41;;;;;0.98;892.08;;
8241;;;0.98;881.73;;;;;0.98;892.40;;
8242;;;0.98;881.84;;;;;0.98;892.51;;
8243;;;0.98;881.96;;;;;0.98;892.63;;
8244;;;0.98;882.07;;;;;0.98;892.74;;
8245;;;0.98;882.18;;;;;0.98;892.85;;
8246;;;0.98;882.30;;;;;0.98;892.96;;
8247;;;0.98;882.41;;;;;0.98;893.07;;
8248;;;0.98;882.52;;;;;0.98;893.19;;
8249;;;0.98;882.64;;;;;0.98;893.30;;
8250;;;0.98;882.75;;;;;0.98;893.41;;
8251;;;0.98;882.86;;;;;0.98;893.52;;
8252;;;0.98;882.97;;;;;0.98;893.64;;
8253;;;0.98;883.09;;;;;0.98;893.75;;
8254;;;0.98;883.41;;;;;0.98;894.07;;
8255;;;0.98;883.73;;;;;0.98;894.39;;
8256;;;0.98;884.04;;;;;0.98;894.71;;
8257;;;0.98;884.36;;;;;0.98;895.03;;
8258;;;0.98;884.68;;;;;0.98;895.35;;
8259;;;0.98;885.00;;;;;0.98;895.67;;
8260;;;0.98;885.11;;;;;0.98;895.78;;
8261;;;0.98;885.22;;;;;0.98;895.89;;
8262;;;0.98;885.54;;;;;0.98;896.21;;
8263;;;0.98;885.86;;;;;0.98;896.53;;
8264;;;0.98;885.97;;;;;0.98;896.65;;
8265;;;0.98;886.29;;;;;0.98;896.97;;
8266;;;0.98;886.61;;;;;0.98;897.28;;
8267;;;0.98;886.93;;;;;0.98;897.60;;
8268;;;0.98;887.04;;;;;0.98;897.72;;
8269;;;0.98;887.15;;;;;0.98;897.83;;
8270;;;0.98;887.46;;;;;0.98;898.13;;
8271;;;0.98;887.76;;;;;0.98;898.44;;
8272;;;0.98;888.08;;;;;0.98;898.76;;
8273;;;0.98;888.39;;;;;0.98;899.08;;
8274;;;0.98;888.71;;;;;0.98;899.40;;
8275;;;0.98;889.01;;;;;0.98;899.71;;
8276;;;0.98;889.33;;;;;0.98;900.03;;
8277;;;0.98;889.65;;;;;0.98;900.35;;
8278;;;0.98;889.76;;;;;0.98;900.46;;
8279;;;0.98;889.88;;;;;0.98;900.58;;
8280;;;0.98;889.99;;;;;0.98;900.69;;
8281;;;0.98;890.10;;;;;0.98;900.80;;
8282;;;0.98;890.21;;;;;0.98;900.92;;
8283;;;0.98;890.33;;;;;0.98;901.03;;
8284;;;0.98;890.44;;;;;0.98;901.14;;
8285;;;0.98;890.55;;;;;0.98;901.26;;
8286;;;0.98;890.66;;;;;0.98;901.37;;
8287;;;0.98;890.77;;;;;0.98;901.48;;
8288;;;0.98;890.89;;;;;0.98;901.59;;
8289;;;0.98;891.00;;;;;0.98;901.71;;
8290;;;0.98;891.11;;;;;0.98;901.82;;
8291;;;0.98;891.43;;;;;0.98;902.14;;
8292;;;0.98;891.54;;;;;0.98;902.26;;
8293;;;0.98;891.66;;;;;0.98;902.37;;
8294;;;0.98;891.77;;;;;0.98;902.48;;
8295;;;0.98;891.88;;;;;0.98;902.59;;
8296;;;0.98;891.99;;;;;0.98;902.71;;
8297;;;0.98;892.11;;;;;0.98;902.82;;
8298;;;0.98;892.21;;;;;0.98;902.92;;
8299;;;0.98;892.30;;;;;0.98;903.02;;
8300;;;0.98;892.40;;;;;0.98;903.12;;
8301;;;0.98;892.50;;;;;0.98;903.21;;
8302;;;0.98;892.81;;;;;0.98;903.52;;
8303;;;0.98;893.11;;;;;0.98;903.83;;
8304;;;0.98;893.42;;;;;0.98;904.14;;
8305;;;0.98;893.72;;;;;0.98;904.44;;
8306;;;0.98;894.04;;;;;0.98;904.77;;
8307;;;0.98;894.36;;;;;0.98;905.09;;
8308;;;0.98;894.68;;;;;0.98;905.41;;
8309;;;0.98;895.00;;;;;0.98;905.73;;
8310;;;0.98;895.10;;;;;0.98;905.83;;
8311;;;0.98;895.20;;;;;0.98;905.93;;
8312;;;0.98;895.50;;;;;0.98;906.24;;
8313;;;0.98;895.60;;;;;0.98;906.34;;
8314;;;0.98;895.91;;;;;0.98;906.64;;
8315;;;0.98;896.00;;;;;0.98;906.74;;
8316;;;0.98;896.31;;;;;0.98;907.05;;
8317;;;0.98;896.62;;;;;0.98;907.36;;
8318;;;0.98;896.71;;;;;0.98;907.46;;
8319;;;0.98;896.81;;;;;0.98;907.56;;
8320;;;0.98;897.12;;;;;0.98;907.87;;
8321;;;0.98;897.43;;;;;0.98;908.18;;
8322;;;0.98;897.73;;;;;0.98;908.48;;
8323;;;0.98;898.04;;;;;0.98;908.79;;
8324;;;0.98;898.35;;;;;0.98;909.10;;
8325;;;0.98;898.65;;;;;0.98;909.41;;
8326;;;0.98;898.75;;;;;0.98;909.51;;
8327;;;0.98;898.85;;;;;0.98;909.60;;
8328;;;0.98;898.95;;;;;0.98;909.70;;
8329;;;0.98;899.04;;;;;0.98;909.80;;
8330;;;0.98;899.14;;;;;0.98;909.90;;
8331;;;0.98;899.24;;;;;0.98;910.00;;
8332;;;0.98;899.34;;;;;0.98;910.10;;
8333;;;0.98;899.44;;;;;0.98;910.19;;
8334;;;0.98;899.54;;;;;0.98;910.29;;
8335;;;0.98;899.63;;;;;0.98;910.39;;
8336;;;0.98;899.94;;;;;0.98;910.70;;
8337;;;0.98;900.24;;;;;0.98;911.01;;
8338;;;0.98;900.55;;;;;0.98;911.32;;
8339;;;0.98;900.86;;;;;0.98;911.62;;
8340;;;0.98;901.16;;;;;0.98;911.93;;
8341;;;0.98;901.47;;;;;0.98;912.24;;
8342;;;0.98;901.57;;;;;0.98;912.34;;
8343;;;0.98;901.67;;;;;0.98;912.44;;
8344;;;0.98;901.77;;;;;0.98;912.54;;
8345;;;0.98;901.87;;;;;0.98;912.63;;
8346;;;0.98;901.96;;;;;0.98;912.73;;
8347;;;0.98;902.06;;;;;0.98;912.83;;
8348;;;0.98;902.16;;;;;0.98;912.93;;
8349;;;0.98;902.26;;;;;0.98;913.03;;
8350;;;0.98;902.36;;;;;0.98;913.13;;
8351;;;0.98;902.46;;;;;0.98;913.23;;
8352;;;0.98;902.55;;;;;0.98;913.33;;
8353;;;0.98;902.65;;;;;0.98;913.42;;
8354;;;0.98;902.75;;;;;0.98;913.52;;
8355;;;0.98;902.85;;;;;0.98;913.62;;
8356;;;0.98;903.15;;;;;0.98;913.93;;
8357;;;0.98;903.46;;;;;0.98;914.24;;
8358;;;0.98;903.78;;;;;0.98;914.56;;
8359;;;0.98;904.10;;;;;0.98;914.88;;
8360;;;0.98;904.21;;;;;0.98;915.00;;
8361;;;0.98;904.33;;;;;0.98;915.11;;
8362;;;0.98;904.44;;;;;0.98;915.23;;
8363;;;0.98;904.56;;;;;0.98;915.34;;
8364;;;0.98;904.67;;;;;0.98;915.46;;
8365;;;0.98;904.78;;;;;0.98;915.57;;
8366;;;0.98;905.09;;;;;0.98;915.88;;
8367;;;0.98;905.39;;;;;0.98;916.19;;
8368;;;0.98;905.71;;;;;0.98;916.51;;
8369;;;0.98;906.03;;;;;0.98;916.83;;
8370;;;0.98;906.36;;;;;0.98;917.16;;
8371;;;0.98;906.68;;;;;0.98;917.48;;
8372;;;0.98;907.00;;;;;0.98;917.80;;
8373;;;0.98;907.32;;;;;0.98;918.13;;
8374;;;0.98;907.65;;;;;0.98;918.45;;
8375;;;0.98;907.97;;;;;0.98;918.78;;
8376;;;0.98;908.29;;;;;0.98;919.10;;
8377;;;0.98;908.62;;;;;0.98;919.43;;
8378;;;0.98;908.94;;;;;0.98;919.75;;
8379;;;0.98;909.26;;;;;0.98;920.08;;
8380;;;0.98;909.59;;;;;0.98;920.40;;
8381;;;0.98;909.91;;;;;0.98;920.73;;
8382;;;0.98;910.22;;;;;0.98;921.04;;
8383;;;0.98;910.53;;;;;0.98;921.35;;
8384;;;0.98;910.83;;;;;0.98;921.66;;
8385;;;0.98;911.14;;;;;0.98;921.97;;
8386;;;0.98;911.45;;;;;0.98;922.28;;
8387;;;0.98;911.76;;;;;0.98;922.59;;
8388;;;0.98;912.08;;;;;0.98;922.91;;
8389;;;0.98;912.39;;;;;0.98;923.22;;
8390;;;0.98;912.71;;;;;0.98;923.55;;
8391;;;0.98;913.03;;;;;0.98;923.87;;
8392;;;0.98;913.35;;;;;0.98;924.20;;
8393;;;0.98;913.68;;;;;0.98;924.52;;
8394;;;0.98;914.00;;;;;0.98;924.85;;
8395;;;0.98;914.32;;;;;0.98;925.18;;
8396;;;0.98;914.44;;;;;0.98;925.29;;
8397;;;0.98;914.55;;;;;0.98;925.40;;
8398;;;0.98;914.86;;;;;0.98;925.71;;
8399;;;0.98;915.16;;;;;0.98;926.02;;
8400;;;0.98;915.49;;;;;0.98;926.35;;
8401;;;0.98;915.80;;;;;0.98;926.66;;
8402;;;0.98;916.10;;;;;0.98;926.97;;
8403;;;0.98;916.41;;;;;0.98;927.28;;
8404;;;0.98;916.73;;;;;0.98;927.60;;
8405;;;0.98;917.06;;;;;0.98;927.93;;
8406;;;0.98;917.37;;;;;0.98;928.24;;
8407;;;0.98;917.67;;;;;0.98;928.55;;
8408;;;0.98;918.00;;;;;0.98;928.88;;
8409;;;0.98;918.32;;;;;0.98;929.21;;
8410;;;0.98;918.64;;;;;0.98;929.53;;
8411;;;0.98;918.95;;;;;0.98;929.84;;
8412;;;0.98;919.28;;;;;0.98;930.17;;
8413;;;0.98;919.60;;;;;0.98;930.50;;
8414;;;0.98;919.70;;;;;0.98;930.60;;
8415;;;0.98;919.80;;;;;0.98;930.70;;
8416;;;0.98;920.11;;;;;0.98;931.01;;
8417;;;0.98;920.42;;;;;0.98;931.32;;
8418;;;0.98;920.72;;;;;0.98;931.63;;
8419;;;0.98;920.82;;;;;0.98;931.73;;
8420;;;0.98;921.13;;;;;0.98;932.04;;
8421;;;0.98;921.44;;;;;0.98;932.35;;
8422;;;0.98;921.55;;;;;0.98;932.46;;
8423;;;0.98;921.67;;;;;0.98;932.58;;
8424;;;0.98;921.78;;;;;0.98;932.69;;
8425;;;0.98;921.89;;;;;0.98;932.81;;
8426;;;0.98;922.01;;;;;0.98;932.92;;
8427;;;0.98;922.34;;;;;0.98;933.25;;
8428;;;0.98;922.45;;;;;0.98;933.37;;
8429;;;0.98;922.56;;;;;0.98;933.48;;
8430;;;0.98;922.68;;;;;0.98;933.60;;
8431;;;0.98;922.79;;;;;0.98;933.71;;
8432;;;0.98;922.91;;;;;0.98;933.83;;
8433;;;0.98;923.02;;;;;0.98;933.94;;
8434;;;0.98;923.14;;;;;0.98;934.05;;
8435;;;0.98;923.25;;;;;0.98;934.17;;
8436;;;0.98;923.36;;;;;0.98;934.28;;
8437;;;0.98;923.48;;;;;0.98;934.40;;
8438;;;0.98;923.59;;;;;0.98;934.51;;
8439;;;0.98;923.70;;;;;0.98;934.63;;
8440;;;0.98;923.82;;;;;0.98;934.74;;
8441;;;0.98;923.93;;;;;0.98;934.86;;
8442;;;0.98;924.26;;;;;0.98;935.19;;
8443;;;0.98;924.58;;;;;0.98;935.52;;
8444;;;0.98;924.91;;;;;0.98;935.85;;
8445;;;0.98;925.23;;;;;0.98;936.18;;
8446;;;0.98;925.56;;;;;0.98;936.51;;
8447;;;0.98;925.88;;;;;0.98;936.83;;
8448;;;0.98;926.00;;;;;0.98;936.95;;
8449;;;0.98;926.33;;;;;0.98;937.27;;
8450;;;0.98;926.65;;;;;0.98;937.60;;
8451;;;0.98;926.98;;;;;0.98;937.93;;
8452;;;0.98;927.09;;;;;0.98;938.04;;
8453;;;0.98;927.21;;;;;0.98;938.16;;
8454;;;0.98;927.32;;;;;0.98;938.27;;
8455;;;0.98;927.43;;;;;0.98;938.39;;
8456;;;0.98;927.55;;;;;0.98;938.50;;
8457;;;0.98;927.66;;;;;0.98;938.62;;
8458;;;0.98;927.97;;;;;0.98;938.93;;
8459;;;0.98;928.29;;;;;0.98;939.25;;
8460;;;0.98;928.91;;;;;0.98;939.87;;
8461;;;0.98;929.24;;;;;0.98;940.20;;
8462;;;0.98;929.56;;;;;0.98;940.53;;
8463;;;0.98;929.89;;;;;0.98;940.85;;
8464;;;0.98;930.22;;;;;0.98;941.19;;
8465;;;0.98;930.32;;;;;0.98;941.29;;
8466;;;0.98;930.42;;;;;0.98;941.38;;
8467;;;0.98;930.52;;;;;0.98;941.49;;
8468;;;0.98;930.61;;;;;0.98;941.59;;
8469;;;0.98;930.71;;;;;0.98;941.69;;
8470;;;0.98;930.81;;;;;0.98;941.79;;
8471;;;0.98;930.91;;;;;0.98;941.89;;
8472;;;0.98;931.01;;;;;0.98;941.99;;
8473;;;0.98;931.11;;;;;0.98;942.09;;
8474;;;0.98;931.21;;;;;0.98;942.19;;
8475;;;0.98;931.31;;;;;0.98;942.29;;
8476;;;0.98;931.41;;;;;0.98;942.39;;
8477;;;0.98;931.73;;;;;0.98;942.71;;
8478;;;0.98;931.83;;;;;0.98;942.81;;
8479;;;0.98;932.14;;;;;0.98;943.12;;
8480;;;0.98;932.45;;;;;0.98;943.44;;
8481;;;0.98;932.76;;;;;0.98;943.75;;
8482;;;0.98;933.08;;;;;0.98;944.06;;
8483;;;0.98;933.39;;;;;0.98;944.37;;
8484;;;0.98;933.70;;;;;0.98;944.69;;
8485;;;0.98;933.80;;;;;0.98;944.79;;
8486;;;0.98;933.90;;;;;0.98;944.89;;
8487;;;0.98;934.00;;;;;0.98;944.99;;
8488;;;0.98;934.10;;;;;0.98;945.09;;
8489;;;0.98;934.20;;;;;0.98;945.18;;
8490;;;0.98;934.30;;;;;0.98;945.29;;
8491;;;0.98;934.40;;;;;0.98;945.39;;
8492;;;0.98;934.50;;;;;0.98;945.49;;
8493;;;0.98;934.60;;;;;0.98;945.59;;
8494;;;0.98;934.69;;;;;0.98;945.68;;
8495;;;0.98;935.01;;;;;0.98;946.00;;
8496;;;0.98;935.32;;;;;0.98;946.31;;
8497;;;0.98;935.42;;;;;0.98;946.41;;
8498;;;0.98;935.52;;;;;0.98;946.51;;
8499;;;0.98;935.83;;;;;0.98;946.83;;
8500;;;0.98;936.14;;;;;0.98;947.14;;
8501;;;0.98;936.24;;;;;0.98;947.24;;
8502;;;0.98;936.34;;;;;0.98;947.34;;
8503;;;0.98;936.44;;;;;0.98;947.44;;
8504;;;0.98;936.54;;;;;0.98;947.54;;
8505;;;0.98;936.64;;;;;0.98;947.64;;
8506;;;0.98;936.74;;;;;0.98;947.74;;
8507;;;0.98;937.05;;;;;0.98;948.06;;
8508;;;0.98;937.15;;;;;0.98;948.15;;
8509;;;0.98;937.25;;;;;0.98;948.25;;
8510;;;0.98;937.35;;;;;0.98;948.35;;
8511;;;0.98;937.45;;;;;0.98;948.45;;
8512;;;0.98;937.55;;;;;0.98;948.56;;
8513;;;0.98;937.88;;;;;0.98;948.89;;
8514;;;0.98;938.21;;;;;0.98;949.22;;
8515;;;0.98;938.54;;;;;0.98;949.55;;
8516;;;0.98;938.87;;;;;0.98;949.88;;
8517;;;0.98;939.20;;;;;0.98;950.21;;
8518;;;0.98;939.52;;;;;0.98;950.54;;
8519;;;0.98;939.64;;;;;0.98;950.66;;
8520;;;0.98;939.76;;;;;0.98;950.77;;
8521;;;0.98;940.07;;;;;0.98;951.09;;
8522;;;0.98;940.38;;;;;0.98;951.40;;
8523;;;0.98;940.69;;;;;0.98;951.71;;
8524;;;0.98;941.00;;;;;0.98;952.03;;
8525;;;0.98;941.31;;;;;0.98;952.34;;
8526;;;0.98;941.63;;;;;0.98;952.67;;
8527;;;0.98;941.95;;;;;0.98;952.98;;
8528;;;0.98;942.26;;;;;0.98;953.30;;
8529;;;0.98;942.59;;;;;0.98;953.63;;
8530;;;0.98;942.92;;;;;0.98;953.96;;
8531;;;0.98;943.25;;;;;0.98;954.29;;
8532;;;0.98;943.57;;;;;0.98;954.63;;
8533;;;0.98;943.90;;;;;0.98;954.96;;
8534;;;0.98;944.23;;;;;0.98;955.29;;
8535;;;0.98;944.56;;;;;0.98;955.62;;
8536;;;0.98;944.89;;;;;0.98;955.96;;
8537;;;0.98;944.99;;;;;0.98;956.06;;
8538;;;0.98;945.09;;;;;0.98;956.16;;
8539;;;0.98;945.41;;;;;0.98;956.48;;
8540;;;0.98;945.72;;;;;0.98;956.79;;
8541;;;0.98;946.03;;;;;0.98;957.11;;
8542;;;0.98;946.13;;;;;0.98;957.21;;
8543;;;0.98;946.44;;;;;0.98;957.53;;
8544;;;0.98;946.75;;;;;0.98;957.84;;
8545;;;0.98;947.07;;;;;0.98;958.16;;
8546;;;0.98;947.38;;;;;0.98;958.47;;
8547;;;0.98;947.69;;;;;0.98;958.79;;
8548;;;0.98;948.01;;;;;0.98;959.10;;
8549;;;0.98;948.32;;;;;0.98;959.42;;
8550;;;0.98;948.63;;;;;0.98;959.74;;
8551;;;0.98;948.96;;;;;0.98;960.07;;
8552;;;0.98;949.29;;;;;0.98;960.40;;
8553;;;0.98;949.39;;;;;0.98;960.50;;
8554;;;0.98;949.49;;;;;0.98;960.60;;
8555;;;0.98;949.59;;;;;0.98;960.70;;
8556;;;0.98;949.69;;;;;0.98;960.80;;
8557;;;0.98;949.79;;;;;0.98;960.90;;
8558;;;0.98;949.89;;;;;0.98;961.00;;
8559;;;0.98;950.21;;;;;0.98;961.32;;
8560;;;0.98;950.31;;;;;0.98;961.42;;
8561;;;0.98;950.40;;;;;0.98;961.52;;
8562;;;0.98;950.50;;;;;0.98;961.62;;
8563;;;0.98;950.82;;;;;0.98;961.93;;
8564;;;0.98;951.13;;;;;0.98;962.25;;
8565;;;0.98;951.44;;;;;0.98;962.57;;
8566;;;0.98;951.54;;;;;0.98;962.67;;
8567;;;0.98;951.85;;;;;0.98;962.98;;
8568;;;0.98;952.16;;;;;0.98;963.30;;
8569;;;0.98;952.26;;;;;0.98;963.40;;
8570;;;0.98;952.36;;;;;0.98;963.50;;
8571;;;0.98;952.46;;;;;0.98;963.60;;
8572;;;0.98;952.56;;;;;0.98;963.70;;
8573;;;0.98;952.68;;;;;0.98;963.82;;
8574;;;0.98;952.80;;;;;0.98;963.93;;
8575;;;0.98;952.91;;;;;0.98;964.05;;
8576;;;0.98;953.03;;;;;0.98;964.17;;
8577;;;0.98;953.36;;;;;0.98;964.50;;
8578;;;0.98;953.69;;;;;0.98;964.84;;
8579;;;0.98;953.81;;;;;0.98;964.96;;
8580;;;0.98;954.14;;;;;0.98;965.43;;
8581;;;0.98;954.48;;;;;0.98;965.77;;
8582;;;0.98;954.81;;;;;0.98;966.10;;
8583;;;0.98;954.92;;;;;0.98;966.22;;
8584;;;0.98;955.04;;;;;0.98;966.34;;
8585;;;0.98;955.16;;;;;0.98;966.45;;
8586;;;0.98;955.49;;;;;0.98;966.79;;
8587;;;0.98;955.61;;;;;0.98;966.90;;
8588;;;0.98;955.72;;;;;0.98;967.02;;
8589;;;0.98;955.84;;;;;0.98;967.14;;
8590;;;0.98;955.96;;;;;0.98;967.26;;
8591;;;0.98;956.07;;;;;0.98;967.37;;
8592;;;0.98;956.19;;;;;0.98;967.49;;
8593;;;0.98;956.51;;;;;0.98;967.81;;
8594;;;0.98;956.82;;;;;0.98;968.13;;
8595;;;0.98;957.15;;;;;0.98;968.46;;
8596;;;0.98;957.48;;;;;0.98;968.79;;
8597;;;0.98;957.83;;;;;0.98;969.13;;
8598;;;0.98;958.15;;;;;0.98;969.46;;
8599;;;0.98;958.48;;;;;0.98;969.80;;
8600;;;0.98;958.81;;;;;0.98;970.13;;
8601;;;0.98;958.93;;;;;0.98;970.25;;
8602;;;0.98;959.04;;;;;0.98;970.37;;
8603;;;0.98;959.16;;;;;0.98;970.48;;
8604;;;0.98;959.28;;;;;0.98;970.60;;
8605;;;0.98;959.61;;;;;0.98;970.94;;
8606;;;0.98;959.94;;;;;0.98;971.27;;
8607;;;0.98;960.06;;;;;0.98;971.39;;
8608;;;0.98;960.17;;;;;0.98;971.51;;
8609;;;0.98;960.29;;;;;0.98;971.62;;
8610;;;0.98;960.41;;;;;0.98;971.74;;
8611;;;0.98;960.52;;;;;0.98;971.86;;
8612;;;0.98;960.64;;;;;0.98;971.98;;
8613;;;0.98;960.74;;;;;0.98;972.08;;
8614;;;0.98;960.84;;;;;0.98;972.18;;
8615;;;0.98;961.15;;;;;0.98;972.50;;
8616;;;0.98;961.25;;;;;0.98;972.60;;
8617;;;0.98;961.36;;;;;0.98;972.70;;
8618;;;0.98;961.46;;;;;0.98;972.80;;
8619;;;0.98;961.77;;;;;0.98;973.12;;
8620;;;0.98;962.08;;;;;0.98;973.44;;
8621;;;0.98;962.18;;;;;0.98;973.54;;
8622;;;0.98;962.28;;;;;0.98;973.64;;
8623;;;0.98;962.38;;;;;0.98;973.74;;
8624;;;0.98;962.49;;;;;0.98;973.85;;
8625;;;0.98;962.59;;;;;0.98;973.95;;
8626;;;0.98;962.69;;;;;0.98;974.05;;
8627;;;0.98;962.78;;;;;0.98;974.15;;
8628;;;0.98;962.88;;;;;0.98;974.25;;
8629;;;0.98;962.98;;;;;0.98;974.35;;
8630;;;0.98;963.08;;;;;0.98;974.45;;
8631;;;0.98;963.19;;;;;0.98;974.55;;
8632;;;0.98;963.29;;;;;0.98;974.66;;
8633;;;0.98;963.62;;;;;0.98;974.99;;
8634;;;0.98;963.94;;;;;0.98;975.33;;
8635;;;0.98;964.27;;;;;0.98;975.66;;
8636;;;0.98;964.60;;;;;0.98;976.00;;
8637;;;0.98;964.93;;;;;0.98;976.33;;
8638;;;0.98;965.27;;;;;0.98;976.66;;
8639;;;0.98;965.60;;;;;0.98;977.00;;
8640;;;0.98;965.93;;;;;0.98;977.34;;
8641;;;0.98;966.24;;;;;0.98;977.65;;
8642;;;0.98;966.56;;;;;0.98;977.97;;
8643;;;0.98;966.87;;;;;0.98;978.29;;
8644;;;0.98;967.18;;;;;0.98;978.61;;
8645;;;0.98;967.50;;;;;0.98;978.93;;
8646;;;0.98;967.81;;;;;0.98;979.25;;
8647;;;0.98;968.13;;;;;0.98;979.57;;
8648;;;0.98;968.44;;;;;0.98;979.89;;
8649;;;0.98;968.76;;;;;0.98;980.21;;
8650;;;0.98;969.07;;;;;0.98;980.53;;
8651;;;0.98;969.39;;;;;0.98;980.85;;
8652;;;0.98;969.70;;;;;0.98;981.17;;
8653;;;0.98;970.02;;;;;0.98;981.49;;
8654;;;0.98;970.33;;;;;0.98;981.81;;
8655;;;0.98;970.65;;;;;0.98;982.13;;
8656;;;0.98;970.96;;;;;0.98;982.45;;
8657;;;0.98;971.06;;;;;0.98;982.55;;
8658;;;0.98;971.16;;;;;0.98;982.65;;
8659;;;0.98;971.48;;;;;0.98;982.97;;
8660;;;0.98;971.58;;;;;0.98;983.08;;
8661;;;0.98;971.89;;;;;0.98;983.40;;
8662;;;0.98;971.99;;;;;0.98;983.50;;
8663;;;0.98;972.31;;;;;0.98;983.82;;
8664;;;0.98;972.62;;;;;0.98;984.14;;
8665;;;0.98;972.94;;;;;0.98;984.46;;
8666;;;0.98;973.25;;;;;0.98;984.78;;
8667;;;0.98;973.58;;;;;0.98;985.11;;
8668;;;0.98;973.91;;;;;0.98;985.45;;
8669;;;0.98;974.24;;;;;0.98;985.79;;
8670;;;0.98;974.56;;;;;0.98;986.11;;
8671;;;0.98;974.89;;;;;0.98;986.44;;
8672;;;0.98;975.22;;;;;0.98;986.78;;
8673;;;0.98;975.53;;;;;0.98;987.10;;
8674;;;0.98;975.63;;;;;0.98;987.20;;
8675;;;0.98;975.95;;;;;0.98;987.52;;
8676;;;0.98;976.26;;;;;0.98;987.84;;
8677;;;0.98;976.58;;;;;0.98;988.16;;
8678;;;0.98;976.90;;;;;0.98;988.48;;
8679;;;0.98;977.21;;;;;0.98;988.80;;
8680;;;0.98;977.53;;;;;0.98;989.12;;
8681;;;0.98;977.84;;;;;0.98;989.44;;
8682;;;0.98;978.16;;;;;0.98;989.77;;
8683;;;0.98;978.61;;;;;0.98;990.08;;
8684;;;0.98;978.93;;;;;0.98;990.40;;
8685;;;0.98;979.24;;;;;0.98;990.72;;
8686;;;0.98;979.56;;;;;0.98;991.04;;
8687;;;0.98;979.89;;;;;0.98;991.38;;
8688;;;0.98;980.21;;;;;0.98;991.70;;
8689;;;0.98;980.31;;;;;0.98;991.80;;
8690;;;0.98;980.41;;;;;0.98;991.90;;
8691;;;0.98;980.51;;;;;0.98;992.01;;
8692;;;0.98;980.61;;;;;0.98;992.11;;
8693;;;0.98;980.71;;;;;0.98;992.21;;
8694;;;0.98;980.81;;;;;0.98;992.31;;
8695;;;0.98;981.12;;;;;0.98;992.64;;
8696;;;0.98;981.44;;;;;0.98;992.96;;
8697;;;0.98;981.56;;;;;0.98;993.07;;
8698;;;0.98;981.67;;;;;0.98;993.19;;
8699;;;0.98;981.79;;;;;0.98;993.31;;
8700;;;0.98;981.91;;;;;0.98;993.43;;
8701;;;0.98;982.24;;;;;0.98;993.77;;
8702;;;0.98;982.58;;;;;0.98;994.11;;
8703;;;0.98;982.69;;;;;0.98;994.23;;
8704;;;0.98;982.81;;;;;0.98;994.35;;
8705;;;0.98;982.93;;;;;0.98;994.47;;
8706;;;0.98;983.26;;;;;0.98;994.81;;
8707;;;0.98;983.38;;;;;0.98;994.92;;
8708;;;0.98;983.50;;;;;0.98;995.04;;
8709;;;0.98;983.83;;;;;0.98;995.38;;
8710;;;0.98;984.16;;;;;0.98;995.72;;
8711;;;0.98;984.28;;;;;0.98;995.83;;
8712;;;0.98;984.40;;;;;0.98;995.95;;
8713;;;0.98;984.51;;;;;0.98;996.07;;
8714;;;0.98;984.63;;;;;0.98;996.19;;
8715;;;0.98;984.75;;;;;0.98;996.31;;
8716;;;0.98;984.87;;;;;0.98;996.43;;
8717;;;0.98;985.20;;;;;0.98;996.76;;
8718;;;0.98;985.52;;;;;0.98;997.09;;
8719;;;0.98;985.85;;;;;0.98;997.43;;
8720;;;0.98;986.19;;;;;0.98;997.77;;
8721;;;0.98;986.52;;;;;0.98;998.10;;
8722;;;0.98;986.85;;;;;0.98;998.44;;
8723;;;0.98;987.18;;;;;0.98;998.78;;
8724;;;0.98;987.52;;;;;0.98;999.12;;
8725;;;0.98;987.62;;;;;0.98;999.22;;
8726;;;0.98;987.72;;;;;0.98;999.32;;
8727;;;0.98;987.82;;;;;0.98;999.42;;
8728;;;0.98;987.93;;;;;0.98;999.53;;
8729;;;0.98;988.03;;;;;0.98;999.63;;
8730;;;0.98;988.13;;;;;0.98;999.73;;
8731;;;0.98;988.45;;;;;0.98;1000.05;;
8732;;;0.98;988.55;;;;;0.98;1000.16;;
8733;;;0.98;988.65;;;;;0.98;1000.26;;
8734;;;0.98;988.75;;;;;0.98;1000.36;;
8735;;;0.98;988.85;;;;;0.98;1000.47;;
8736;;;0.98;988.95;;;;;0.98;1000.57;;
8737;;;0.98;989.05;;;;;0.98;1000.67;;
8738;;;0.98;989.16;;;;;0.98;1000.77;;
8739;;;0.98;989.47;;;;;0.98;1001.09;;
8740;;;0.98;989.57;;;;;0.98;1001.19;;
8741;;;0.98;989.89;;;;;0.98;1001.52;;
8742;;;0.98;989.99;;;;;0.98;1001.62;;
8743;;;0.98;990.31;;;;;0.98;1001.94;;
8744;;;0.98;990.63;;;;;0.98;1002.26;;
8745;;;0.98;990.73;;;;;0.98;1002.36;;
8746;;;0.98;990.83;;;;;0.98;1002.47;;
8747;;;0.98;990.93;;;;;0.98;1002.57;;
8748;;;0.98;991.03;;;;;0.98;1002.67;;
8749;;;0.98;991.13;;;;;0.98;1002.77;;
8750;;;0.98;991.24;;;;;0.98;1002.88;;
8751;;;0.98;991.34;;;;;0.98;1002.98;;
8752;;;0.98;991.46;;;;;0.98;1003.08;;
8753;;;0.98;991.56;;;;;0.98;1003.19;;
8754;;;0.98;991.66;;;;;0.98;1003.29;;
8755;;;0.98;991.76;;;;;0.98;1003.39;;
8756;;;0.98;991.87;;;;;0.98;1003.50;;
8757;;;0.98;991.97;;;;;0.98;1003.60;;
8758;;;0.98;992.07;;;;;0.98;1003.70;;
8759;;;0.98;992.17;;;;;0.98;1003.80;;
8760;;;0.98;992.27;;;;;0.98;1003.91;;
8761;;;0.98;992.39;;;;;0.98;1004.03;;
8762;;;0.98;992.51;;;;;0.98;1004.15;;
8763;;;0.98;992.63;;;;;0.98;1004.27;;
8764;;;0.98;992.75;;;;;0.98;1004.39;;
8765;;;0.98;992.87;;;;;0.98;1004.51;;
8766;;;0.98;992.99;;;;;0.98;1004.63;;
8767;;;0.98;993.11;;;;;0.98;1004.75;;
8768;;;0.98;993.23;;;;;0.98;1004.87;;
8769;;;0.98;993.54;;;;;0.98;1005.19;;
8770;;;0.98;993.86;;;;;0.98;1005.51;;
8771;;;0.98;994.18;;;;;0.98;1005.83;;
8772;;;0.98;994.50;;;;;0.98;1006.15;;
8773;;;0.98;994.83;;;;;0.98;1006.49;;
8774;;;0.98;995.17;;;;;0.98;1006.84;;
8775;;;0.98;995.51;;;;;0.98;1007.18;;
8776;;;0.98;995.84;;;;;0.98;1007.52;;
8777;;;0.98;996.16;;;;;0.98;1007.84;;
8778;;;0.98;996.26;;;;;0.98;1007.94;;
8779;;;0.98;996.58;;;;;0.98;1008.27;;
8780;;;0.98;996.90;;;;;0.98;1008.59;;
8781;;;0.98;997.22;;;;;0.98;1008.92;;
8782;;;0.98;997.54;;;;;0.98;1009.24;;
8783;;;0.98;997.85;;;;;0.98;1009.56;;
8784;;;0.98;998.17;;;;;0.98;1009.89;;
8785;;;0.98;998.27;;;;;0.98;1009.99;;
8786;;;0.98;998.37;;;;;0.98;1010.09;;
8787;;;0.98;998.48;;;;;0.98;1010.20;;
8788;;;0.98;998.58;;;;;0.98;1010.30;;
8789;;;0.98;998.68;;;;;0.98;1010.40;;
8790;;;0.98;998.78;;;;;0.98;1010.51;;
8791;;;0.98;998.88;;;;;0.98;1010.61;;
8792;;;0.98;998.98;;;;;0.98;1010.71;;
8793;;;0.98;999.09;;;;;0.98;1010.82;;
8794;;;0.98;999.19;;;;;0.98;1010.92;;
8795;;;0.98;999.29;;;;;0.98;1011.02;;
8796;;;0.98;999.39;;;;;0.98;1011.13;;
8797;;;0.98;999.71;;;;;0.98;1011.45;;
8798;;;0.98;1000.03;;;;;0.98;1011.77;;
8799;;;0.98;1000.35;;;;;0.98;1012.10;;
8800;;;0.98;1000.67;;;;;0.98;1012.42;;
8801;;;0.98;1001.01;;;;;0.98;1012.77;;
8802;;;0.98;1001.34;;;;;0.98;1013.11;;
8803;;;0.98;1001.68;;;;;0.98;1013.45;;
8804;;;0.98;1002.02;;;;;0.98;1013.79;;
8805;;;0.98;1002.33;;;;;0.98;1014.12;;
8806;;;0.98;1002.65;;;;;0.98;1014.44;;
8807;;;0.98;1002.97;;;;;0.98;1014.77;;
8808;;;0.98;1003.29;;;;;0.98;1015.09;;
8809;;;0.98;1003.63;;;;;0.98;1015.43;;
8810;;;0.98;1003.96;;;;;0.98;1015.77;;
8811;;;0.98;1004.30;;;;;0.98;1016.12;;
8812;;;0.98;1004.64;;;;;0.98;1016.46;;
8813;;;0.98;1004.74;;;;;0.98;1016.56;;
8814;;;0.98;1004.84;;;;;0.98;1016.66;;
8815;;;0.98;1004.94;;;;;0.98;1016.77;;
8816;;;0.98;1005.05;;;;;0.98;1016.87;;
8817;;;0.98;1005.37;;;;;0.98;1017.19;;
8818;;;0.98;1005.47;;;;;0.98;1017.30;;
8819;;;0.98;1005.79;;;;;0.98;1017.62;;
8820;;;0.98;1006.11;;;;;0.98;1017.95;;
8821;;;0.98;1006.21;;;;;0.98;1018.05;;
8822;;;0.98;1006.31;;;;;0.98;1018.15;;
8823;;;0.98;1006.41;;;;;0.98;1018.25;;
8824;;;0.98;1006.51;;;;;0.98;1018.36;;
8825;;;0.98;1006.83;;;;;0.98;1018.68;;
8826;;;0.98;1006.93;;;;;0.98;1018.78;;
8827;;;0.98;1007.25;;;;;0.98;1019.11;;
8828;;;0.98;1007.35;;;;;0.98;1019.21;;
8829;;;0.98;1007.47;;;;;0.98;1019.33;;
8830;;;0.98;1007.59;;;;;0.98;1019.45;;
8831;;;0.98;1007.71;;;;;0.98;1019.57;;
8832;;;0.98;1007.83;;;;;0.98;1019.69;;
8833;;;0.98;1008.17;;;;;0.98;1020.04;;
8834;;;0.98;1008.51;;;;;0.98;1020.38;;
8835;;;0.98;1008.85;;;;;0.98;1020.72;;
8836;;;0.98;1009.18;;;;;0.98;1021.06;;
8837;;;0.98;1009.30;;;;;0.98;1021.18;;
8838;;;0.98;1009.42;;;;;0.98;1021.30;;
8839;;;0.98;1009.54;;;;;0.98;1021.42;;
8840;;;0.98;1009.66;;;;;0.98;1021.55;;
8841;;;0.98;1010.00;;;;;0.98;1021.89;;
8842;;;0.98;1010.34;;;;;0.98;1022.23;;
8843;;;0.98;1010.68;;;;;0.98;1022.58;;
8844;;;0.98;1011.01;;;;;0.98;1022.92;;
8845;;;0.98;1011.13;;;;;0.98;1023.04;;
8846;;;0.98;1011.47;;;;;0.98;1023.38;;
8847;;;0.98;1011.59;;;;;0.98;1023.50;;
8848;;;0.98;1011.93;;;;;0.98;1023.85;;
8849;;;0.98;1012.05;;;;;0.98;1023.97;;
8850;;;0.98;1012.39;;;;;0.98;1024.31;;
8851;;;0.98;1012.51;;;;;0.98;1024.43;;
8852;;;0.98;1012.63;;;;;0.98;1024.55;;
8853;;;0.98;1012.75;;;;;0.98;1024.67;;
8854;;;0.98;1012.87;;;;;0.98;1024.80;;
8855;;;0.98;1012.99;;;;;0.98;1024.92;;
8856;;;0.98;1013.11;;;;;0.98;1025.03;;
8857;;;0.98;1013.23;;;;;0.98;1025.16;;
8858;;;0.98;1013.57;;;;;0.98;1025.50;;
8859;;;0.98;1013.69;;;;;0.98;1025.62;;
8860;;;0.98;1014.03;;;;;0.98;1025.96;;
8861;;;0.98;1014.15;;;;;0.98;1026.08;;
8862;;;0.98;1014.27;;;;;0.98;1026.20;;
8863;;;0.98;1014.39;;;;;0.98;1026.32;;
8864;;;0.98;1014.51;;;;;0.98;1026.44;;
8865;;;0.98;1014.61;;;;;0.98;1026.54;;
8866;;;0.98;1014.71;;;;;0.98;1026.65;;
8867;;;0.98;1014.81;;;;;0.98;1026.75;;
8868;;;0.98;1014.92;;;;;0.98;1026.86;;
8869;;;0.98;1015.24;;;;;0.98;1027.18;;
8870;;;0.98;1015.34;;;;;0.98;1027.29;;
8871;;;0.98;1015.66;;;;;0.98;1027.61;;
8872;;;0.98;1015.76;;;;;0.98;1027.71;;
8873;;;0.98;1015.86;;;;;0.98;1027.82;;
8874;;;0.98;1015.97;;;;;0.98;1027.92;;
8875;;;0.98;1016.07;;;;;0.98;1028.03;;
8876;;;0.98;1016.17;;;;;0.98;1028.13;;
8877;;;0.98;1016.27;;;;;0.98;1028.23;;
8878;;;0.98;1016.38;;;;;0.98;1028.34;;
8879;;;0.98;1016.48;;;;;0.98;1028.44;;
8880;;;0.98;1016.58;;;;;0.98;1028.54;;
8881;;;0.98;1016.90;;;;;0.98;1028.87;;
8882;;;0.98;1017.01;;;;;0.98;1028.97;;
8883;;;0.98;1017.33;;;;;0.98;1029.30;;
8884;;;0.98;1017.43;;;;;0.98;1029.40;;
8885;;;0.98;1017.75;;;;;0.98;1029.73;;
8886;;;0.98;1018.07;;;;;0.98;1030.05;;
8887;;;0.98;1018.39;;;;;0.98;1030.38;;
8888;;;0.98;1018.71;;;;;0.98;1030.71;;
8889;;;0.98;1018.82;;;;;0.98;1030.81;;
8890;;;0.98;1018.92;;;;;0.98;1030.91;;
8891;;;0.98;1019.02;;;;;0.98;1031.02;;
8892;;;0.98;1019.12;;;;;0.98;1031.12;;
8893;;;0.98;1019.44;;;;;0.98;1031.45;;
8894;;;0.98;1019.77;;;;;0.98;1031.78;;
8895;;;0.98;1020.09;;;;;0.98;1032.10;;
8896;;;0.98;1020.41;;;;;0.98;1032.43;;
8897;;;0.98;1020.51;;;;;0.98;1032.53;;
8898;;;0.98;1020.61;;;;;0.98;1032.63;;
8899;;;0.98;1020.71;;;;;0.98;1032.74;;
8900;;;0.98;1020.82;;;;;0.98;1032.84;;
8901;;;0.98;1020.92;;;;;0.98;1032.95;;
8902;;;0.98;1021.02;;;;;0.98;1033.05;;
8903;;;0.98;1021.12;;;;;0.98;1033.15;;
8904;;;0.98;1021.23;;;;;0.98;1033.26;;
8905;;;0.98;1021.56;;;;;0.98;1033.60;;
8906;;;0.98;1021.90;;;;;0.98;1033.94;;
8907;;;0.98;1022.24;;;;;0.98;1034.29;;
8908;;;0.98;1022.58;;;;;0.98;1034.64;;
8909;;;0.98;1022.70;;;;;0.98;1034.76;;
8910;;;0.98;1022.82;;;;;0.98;1034.88;;
8911;;;0.98;1022.94;;;;;0.98;1035.00;;
8912;;;0.98;1023.07;;;;;0.98;1035.12;;
8913;;;0.98;1023.41;;;;;0.98;1035.47;;
8914;;;0.98;1023.75;;;;;0.98;1035.82;;
8915;;;0.98;1024.09;;;;;0.98;1036.16;;
8916;;;0.98;1024.43;;;;;0.98;1036.51;;
8917;;;0.98;1024.55;;;;;0.98;1036.63;;
8918;;;0.98;1024.89;;;;;0.98;1036.97;;
8919;;;0.98;1025.01;;;;;0.98;1037.10;;
8920;;;0.98;1025.35;;;;;0.98;1037.44;;
8921;;;0.98;1025.67;;;;;0.98;1037.77;;
8922;;;0.98;1026.00;;;;;0.98;1038.10;;
8923;;;0.98;1026.32;;;;;0.98;1038.43;;
8924;;;0.98;1026.64;;;;;0.98;1038.75;;
8925;;;0.98;1026.98;;;;;0.98;1039.10;;
8926;;;0.98;1027.30;;;;;0.98;1039.42;;
8927;;;0.98;1027.64;;;;;0.98;1039.77;;
8928;;;0.98;1027.98;;;;;0.98;1040.12;;
8929;;;0.98;1028.30;;;;;0.98;1040.45;;
8930;;;0.98;1028.63;;;;;0.98;1040.78;;
8931;;;0.98;1028.95;;;;;0.98;1041.11;;
8932;;;0.98;1029.27;;;;;0.98;1041.43;;
8933;;;0.98;1029.60;;;;;0.98;1041.76;;
8934;;;0.98;1029.92;;;;;0.98;1042.09;;
8935;;;0.98;1030.25;;;;;0.98;1042.42;;
8936;;;0.98;1030.57;;;;;0.98;1042.75;;
8937;;;0.98;1030.69;;;;;0.98;1042.88;;
8938;;;0.98;1030.81;;;;;0.98;1043.00;;
8939;;;0.98;1030.93;;;;;0.98;1043.12;;
8940;;;0.98;1031.05;;;;;0.98;1043.24;;
8941;;;0.98;1031.18;;;;;0.98;1043.37;;
8942;;;0.98;1031.52;;;;;0.98;1043.72;;
8943;;;0.98;1031.64;;;;;0.98;1043.84;;
8944;;;0.98;1031.76;;;;;0.98;1043.96;;
8945;;;0.98;1031.89;;;;;0.98;1044.08;;
8946;;;0.98;1032.01;;;;;0.98;1044.20;;
8947;;;0.98;1032.13;;;;;0.98;1044.32;;
8948;;;0.98;1032.25;;;;;0.98;1044.45;;
8949;;;0.98;1032.59;;;;;0.98;1044.79;;
8950;;;0.98;1032.94;;;;;0.98;1045.14;;
8951;;;0.98;1033.28;;;;;0.98;1045.49;;
8952;;;0.98;1033.62;;;;;0.98;1045.84;;
8953;;;0.98;1033.97;;;;;0.98;1046.19;;
8954;;;0.98;1034.31;;;;;0.98;1046.53;;
8955;;;0.98;1034.43;;;;;0.98;1046.65;;
8956;;;0.98;1034.78;;;;;0.98;1047.00;;
8957;;;0.98;1035.10;;;;;0.98;1047.33;;
8958;;;0.98;1035.42;;;;;0.98;1047.66;;
8959;;;0.98;1035.75;;;;;0.98;1047.99;;
8960;;;0.98;1036.07;;;;;0.98;1048.32;;
8961;;;0.98;1036.42;;;;;0.98;1048.67;;
8962;;;0.98;1036.76;;;;;0.98;1049.02;;
8963;;;0.98;1037.10;;;;;0.98;1049.36;;
8964;;;0.98;1037.44;;;;;0.98;1049.71;;
8965;;;0.98;1037.56;;;;;0.98;1049.83;;
8966;;;0.98;1037.90;;;;;0.98;1050.18;;
8967;;;0.98;1038.02;;;;;0.98;1050.30;;
8968;;;0.98;1038.37;;;;;0.98;1050.65;;
8969;;;0.98;1038.49;;;;;0.98;1050.77;;
8970;;;0.98;1038.61;;;;;0.98;1050.89;;
8971;;;0.98;1038.73;;;;;0.98;1051.01;;
8972;;;0.98;1038.85;;;;;0.98;1051.13;;
8973;;;0.98;1039.20;;;;;0.98;1051.48;;
8974;;;0.98;1039.54;;;;;0.98;1051.83;;
8975;;;0.98;1039.66;;;;;0.98;1051.95;;
8976;;;0.98;1040.01;;;;;0.98;1052.30;;
8977;;;0.98;1040.13;;;;;0.98;1052.42;;
8978;;;0.98;1040.25;;;;;0.98;1052.54;;
8979;;;0.98;1040.37;;;;;0.98;1052.66;;
8980;;;0.98;1040.49;;;;;0.98;1052.79;;
8981;;;0.98;1040.82;;;;;0.98;1053.12;;
8982;;;0.98;1041.14;;;;;0.98;1053.45;;
8983;;;0.98;1041.47;;;;;0.98;1053.78;;
8984;;;0.98;1041.80;;;;;0.98;1054.11;;
8985;;;0.98;1042.14;;;;;0.98;1054.46;;
8986;;;0.98;1042.48;;;;;0.98;1054.81;;
8987;;;0.98;1042.82;;;;;0.98;1055.16;;
8988;;;0.98;1043.16;;;;;0.98;1055.51;;
8989;;;0.98;1043.49;;;;;0.98;1055.84;;
8990;;;0.98;1043.82;;;;;0.98;1056.16;;
8991;;;0.98;1044.15;;;;;0.98;1056.50;;
8992;;;0.98;1044.47;;;;;0.98;1056.83;;
8993;;;0.98;1044.82;;;;;0.98;1057.18;;
8994;;;0.98;1045.16;;;;;0.98;1057.53;;
8995;;;0.98;1045.51;;;;;0.98;1057.88;;
8996;;;0.98;1045.85;;;;;0.98;1058.23;;
8997;;;0.98;1045.97;;;;;0.98;1058.35;;
8998;;;0.98;1046.09;;;;;0.98;1058.47;;
8999;;;0.98;1046.21;;;;;0.98;1058.59;;
9000;;;0.98;1046.33;;;;;0.98;1058.71;;
9001;;;0.98;1046.45;;;;;0.98;1058.83;;
9002;;;0.98;1046.80;;;;;0.98;1059.18;;
9003;;;0.98;1046.92;;;;;0.98;1059.31;;
9004;;;0.98;1047.04;;;;;0.98;1059.43;;
9005;;;0.98;1047.37;;;;;0.98;1059.76;;
9006;;;0.98;1047.70;;;;;0.98;1060.09;;
9007;;;0.98;1048.02;;;;;0.98;1060.42;;
9008;;;0.98;1048.35;;;;;0.98;1060.76;;
9009;;;0.98;1048.70;;;;;0.98;1061.11;;
9010;;;0.98;1049.04;;;;;0.98;1061.46;;
9011;;;0.98;1049.38;;;;;0.98;1061.80;;
9012;;;0.98;1049.73;;;;;0.98;1062.15;;
9013;;;0.98;1050.06;;;;;0.98;1062.49;;
9014;;;0.98;1050.38;;;;;0.98;1062.82;;
9015;;;0.98;1050.71;;;;;0.98;1063.15;;
9016;;;0.98;1051.04;;;;;0.98;1063.49;;
9017;;;0.98;1051.39;;;;;0.98;1063.84;;
9018;;;0.98;1051.73;;;;;0.98;1064.19;;
9019;;;0.98;1052.07;;;;;0.98;1064.53;;
9020;;;0.98;1052.42;;;;;0.98;1064.88;;
9021;;;0.98;1052.76;;;;;0.98;1065.23;;
9022;;;0.98;1053.10;;;;;0.98;1065.58;;
9023;;;0.98;1053.45;;;;;0.98;1065.93;;
9024;;;0.98;1053.79;;;;;0.98;1066.28;;
9025;;;0.98;1053.91;;;;;0.98;1066.40;;
9026;;;0.98;1054.26;;;;;0.98;1066.75;;
9027;;;0.98;1054.38;;;;;0.98;1066.87;;
9028;;;0.98;1054.72;;;;;0.98;1067.23;;
9029;;;0.98;1055.07;;;;;0.98;1067.58;;
9030;;;0.98;1055.41;;;;;0.98;1067.93;;
9031;;;0.98;1055.76;;;;;0.98;1068.28;;
9032;;;0.98;1056.10;;;;;0.98;1068.63;;
9033;;;0.98;1056.45;;;;;0.98;1068.98;;
9034;;;0.98;1056.80;;;;;0.98;1069.33;;
9035;;;0.98;1057.14;;;;;0.98;1069.68;;
9036;;;0.98;1057.49;;;;;0.98;1070.03;;
9037;;;0.98;1057.60;;;;;0.98;1070.14;;
9038;;;0.98;1057.70;;;;;0.98;1070.25;;
9039;;;0.98;1058.03;;;;;0.98;1070.58;;
9040;;;0.98;1058.13;;;;;0.98;1070.69;;
9041;;;0.98;1058.46;;;;;0.98;1071.02;;
9042;;;0.98;1058.79;;;;;0.98;1071.35;;
9043;;;0.98;1059.13;;;;;0.98;1071.70;;
9044;;;0.98;1059.46;;;;;0.98;1072.04;;
9045;;;0.98;1059.57;;;;;0.98;1072.14;;
9046;;;0.98;1059.67;;;;;0.98;1072.25;;
9047;;;0.98;1059.77;;;;;0.98;1072.35;;
9048;;;0.98;1059.88;;;;;0.98;1072.46;;
9049;;;0.98;1060.21;;;;;0.98;1072.79;;
9050;;;0.98;1060.54;;;;;0.98;1073.13;;
9051;;;0.98;1060.87;;;;;0.98;1073.46;;
9052;;;0.98;1061.20;;;;;0.98;1073.80;;
9053;;;0.98;1061.55;;;;;0.98;1074.15;;
9054;;;0.98;1061.90;;;;;0.98;1074.50;;
9055;;;0.98;1062.24;;;;;0.98;1074.85;;
9056;;;0.98;1062.59;;;;;0.98;1075.21;;
9057;;;0.98;1062.71;;;;;0.98;1075.33;;
9058;;;0.98;1062.84;;;;;0.98;1075.45;;
9059;;;0.98;1062.96;;;;;0.98;1075.57;;
9060;;;0.98;1063.08;;;;;0.98;1075.69;;
9061;;;0.98;1063.43;;;;;0.98;1076.04;;
9062;;;0.98;1063.78;;;;;0.98;1076.40;;
9063;;;0.98;1064.12;;;;;0.98;1076.75;;
9064;;;0.98;1064.47;;;;;0.98;1077.10;;
9065;;;0.98;1064.59;;;;;0.98;1077.22;;
9066;;;0.98;1064.94;;;;;0.98;1077.57;;
9067;;;0.98;1065.06;;;;;0.98;1077.69;;
9068;;;0.98;1065.18;;;;;0.98;1077.82;;
9069;;;0.98;1065.51;;;;;0.98;1078.15;;
9070;;;0.98;1065.61;;;;;0.98;1078.26;;
9071;;;0.98;1065.95;;;;;0.98;1078.60;;
9072;;;0.98;1066.28;;;;;0.98;1078.93;;
9073;;;0.98;1066.61;;;;;0.98;1079.27;;
9074;;;0.98;1066.94;;;;;0.98;1079.60;;
9075;;;0.98;1067.27;;;;;0.98;1079.94;;
9076;;;0.98;1067.60;;;;;0.98;1080.27;;
9077;;;0.98;1067.94;;;;;0.98;1080.61;;
9078;;;0.98;1068.04;;;;;0.98;1080.71;;
9079;;;0.98;1068.37;;;;;0.98;1081.05;;
9080;;;0.98;1068.47;;;;;0.98;1081.15;;
9081;;;0.98;1068.82;;;;;0.98;1081.51;;
9082;;;0.98;1069.15;;;;;0.98;1081.84;;
9083;;;0.98;1069.48;;;;;0.98;1082.18;;
9084;;;0.98;1069.81;;;;;0.98;1082.51;;
9085;;;0.98;1069.93;;;;;0.98;1082.63;;
9086;;;0.98;1070.06;;;;;0.98;1082.76;;
9087;;;0.98;1070.18;;;;;0.98;1082.88;;
9088;;;0.98;1070.30;;;;;0.98;1083.00;;
9089;;;0.98;1070.42;;;;;0.98;1083.13;;
9090;;;0.98;1070.54;;;;;0.98;1083.25;;
9091;;;0.98;1070.66;;;;;0.98;1083.37;;
9092;;;0.98;1070.78;;;;;0.98;1083.49;;
9093;;;0.98;1070.90;;;;;0.98;1083.62;;
9094;;;0.98;1071.02;;;;;0.98;1083.74;;
9095;;;0.98;1071.15;;;;;0.98;1083.86;;
9096;;;0.98;1071.27;;;;;0.98;1083.99;;
9097;;;0.98;1071.37;;;;;0.98;1084.09;;
9098;;;0.98;1071.48;;;;;0.98;1084.20;;
9099;;;0.98;1071.59;;;;;0.98;1084.31;;
9100;;;0.98;1071.69;;;;;0.98;1084.42;;
9101;;;0.98;1071.80;;;;;0.98;1084.52;;
9102;;;0.98;1071.90;;;;;0.98;1084.63;;
9103;;;0.98;1072.23;;;;;0.98;1084.97;;
9104;;;0.98;1072.34;;;;;0.98;1085.07;;
9105;;;0.98;1072.67;;;;;0.98;1085.41;;
9106;;;0.98;1073.00;;;;;0.98;1085.75;;
9107;;;0.98;1073.33;;;;;0.98;1086.08;;
9108;;;0.98;1073.67;;;;;0.98;1086.42;;
9109;;;0.98;1073.77;;;;;0.98;1086.52;;
9110;;;0.98;1073.88;;;;;0.98;1086.63;;
9111;;;0.98;1073.98;;;;;0.98;1086.74;;
9112;;;0.98;1074.09;;;;;0.98;1086.84;;
9113;;;0.98;1074.19;;;;;0.98;1086.95;;
9114;;;0.98;1074.30;;;;;0.98;1087.06;;
9115;;;0.98;1074.41;;;;;0.98;1087.16;;
9116;;;0.98;1074.51;;;;;0.98;1087.27;;
9117;;;0.98;1074.62;;;;;0.98;1087.38;;
9118;;;0.98;1074.72;;;;;0.98;1087.48;;
9119;;;0.98;1074.83;;;;;0.98;1087.59;;
9120;;;0.98;1074.93;;;;;0.98;1087.70;;
9121;;;0.98;1075.26;;;;;0.98;1088.03;;
9122;;;0.98;1075.60;;;;;0.98;1088.37;;
9123;;;0.98;1075.92;;;;;0.98;1088.70;;
9124;;;0.98;1076.26;;;;;0.98;1089.04;;
9125;;;0.98;1076.59;;;;;0.98;1089.38;;
9126;;;0.98;1076.92;;;;;0.98;1089.72;;
9127;;;0.98;1077.25;;;;;0.98;1090.06;;
9128;;;0.98;1077.58;;;;;0.98;1090.39;;
9129;;;0.98;1077.69;;;;;0.98;1090.50;;
9130;;;0.98;1077.80;;;;;0.98;1090.61;;
9131;;;0.98;1078.13;;;;;0.98;1090.94;;
9132;;;0.98;1078.23;;;;;0.98;1091.05;;
9133;;;0.98;1078.56;;;;;0.98;1091.39;;
9134;;;0.98;1078.90;;;;;0.98;1091.72;;
9135;;;0.98;1079.23;;;;;0.98;1092.06;;
9136;;;0.98;1079.56;;;;;0.98;1092.40;;
9137;;;0.98;1079.66;;;;;0.98;1092.51;;
9138;;;0.98;1079.77;;;;;0.98;1092.61;;
9139;;;0.98;1079.87;;;;;0.98;1092.72;;
9140;;;0.98;1079.98;;;;;0.98;1092.83;;
9141;;;0.98;1080.31;;;;;0.98;1093.16;;
9142;;;0.98;1080.42;;;;;0.98;1093.27;;
9143;;;0.98;1080.75;;;;;0.98;1093.61;;
9144;;;0.98;1081.08;;;;;0.98;1093.94;;
9145;;;0.98;1081.19;;;;;0.98;1094.05;;
9146;;;0.98;1081.29;;;;;0.98;1094.16;;
9147;;;0.98;1081.40;;;;;0.98;1094.26;;
9148;;;0.98;1081.50;;;;;0.98;1094.37;;
9149;;;0.98;1081.61;;;;;0.98;1094.48;;
9150;;;0.98;1081.71;;;;;0.98;1094.58;;
9151;;;0.98;1081.82;;;;;0.98;1094.69;;
9152;;;0.98;1081.92;;;;;0.98;1094.80;;
9153;;;0.98;1082.28;;;;;0.98;1095.15;;
9154;;;0.98;1082.63;;;;;0.98;1095.51;;
9155;;;0.98;1082.98;;;;;0.98;1095.86;;
9156;;;0.98;1083.33;;;;;0.98;1096.22;;
9157;;;0.98;1083.45;;;;;0.98;1096.35;;
9158;;;0.98;1083.80;;;;;0.98;1096.70;;
9159;;;0.98;1083.93;;;;;0.98;1096.83;;
9160;;;0.98;1084.05;;;;;0.98;1096.95;;
9161;;;0.98;1084.40;;;;;0.98;1097.31;;
9162;;;0.98;1084.73;;;;;0.98;1097.64;;
9163;;;0.98;1085.08;;;;;0.98;1098.00;;
9164;;;0.98;1085.43;;;;;0.98;1098.35;;
9165;;;0.98;1085.78;;;;;0.98;1098.71;;
9166;;;0.98;1086.13;;;;;0.98;1099.07;;
9167;;;0.98;1086.49;;;;;0.98;1099.42;;
9168;;;0.98;1086.84;;;;;0.98;1099.78;;
9169;;;0.98;1087.17;;;;;0.98;1100.12;;
9170;;;0.98;1087.51;;;;;0.98;1100.46;;
9171;;;0.98;1087.84;;;;;0.98;1100.80;;
9172;;;0.98;1088.18;;;;;0.98;1101.14;;
9173;;;0.98;1088.53;;;;;0.98;1101.49;;
9174;;;0.98;1088.88;;;;;0.98;1101.85;;
9175;;;0.98;1089.23;;;;;0.98;1102.20;;
9176;;;0.98;1089.58;;;;;0.98;1102.56;;
9177;;;0.98;1089.92;;;;;0.98;1102.90;;
9178;;;0.98;1090.02;;;;;0.98;1103.01;;
9179;;;0.98;1090.36;;;;;0.98;1103.35;;
9180;;;0.98;1090.69;;;;;0.98;1103.69;;
9181;;;0.98;1091.03;;;;;0.98;1104.03;;
9182;;;0.98;1091.36;;;;;0.98;1104.36;;
9183;;;0.98;1091.69;;;;;0.98;1104.70;;
9184;;;0.98;1092.03;;;;;0.98;1105.04;;
9185;;;0.98;1092.13;;;;;0.98;1105.15;;
9186;;;0.98;1092.24;;;;;0.98;1105.25;;
9187;;;0.98;1092.34;;;;;0.98;1105.36;;
9188;;;0.98;1092.45;;;;;0.98;1105.47;;
9189;;;0.98;1092.55;;;;;0.98;1105.58;;
9190;;;0.98;1092.66;;;;;0.98;1105.68;;
9191;;;0.98;1092.99;;;;;0.98;1106.02;;
9192;;;0.98;1093.10;;;;;0.98;1106.13;;
9193;;;0.98;1093.20;;;;;0.98;1106.23;;
9194;;;0.98;1093.31;;;;;0.98;1106.34;;
9195;;;0.98;1093.42;;;;;0.98;1106.45;;
9196;;;0.98;1093.52;;;;;0.98;1106.56;;
9197;;;0.98;1093.65;;;;;0.98;1106.68;;
9198;;;0.98;1093.77;;;;;0.98;1106.81;;
9199;;;0.98;1093.90;;;;;0.98;1106.93;;
9200;;;0.98;1094.02;;;;;0.98;1107.06;;
9201;;;0.98;1094.15;;;;;0.98;1107.18;;
9202;;;0.98;1094.50;;;;;0.98;1107.54;;
9203;;;0.98;1094.63;;;;;0.98;1107.67;;
9204;;;0.98;1094.75;;;;;0.98;1107.79;;
9205;;;0.98;1094.87;;;;;0.98;1107.92;;
9206;;;0.98;1095.00;;;;;0.98;1108.04;;
9207;;;0.98;1095.12;;;;;0.98;1108.17;;
9208;;;0.98;1095.25;;;;;0.98;1108.29;;
9209;;;0.98;1095.60;;;;;0.98;1108.65;;
9210;;;0.98;1095.96;;;;;0.98;1109.01;;
9211;;;0.98;1096.31;;;;;0.98;1109.36;;
9212;;;0.98;1096.66;;;;;0.98;1109.73;;
9213;;;0.98;1096.79;;;;;0.98;1109.85;;
9214;;;0.98;1097.14;;;;;0.98;1110.21;;
9215;;;0.98;1097.26;;;;;0.98;1110.33;;
9216;;;0.98;1097.62;;;;;0.98;1110.69;;
9217;;;0.98;1097.97;;;;;0.98;1111.05;;
9218;;;0.98;1098.33;;;;;0.98;1111.41;;
9219;;;0.98;1098.68;;;;;0.98;1111.77;;
9220;;;0.98;1099.03;;;;;0.98;1112.13;;
9221;;;0.98;1099.39;;;;;0.98;1112.49;;
9222;;;0.98;1099.74;;;;;0.98;1112.85;;
9223;;;0.98;1100.09;;;;;0.98;1113.21;;
9224;;;0.98;1100.45;;;;;0.98;1113.56;;
9225;;;0.98;1100.57;;;;;0.98;1113.69;;
9226;;;0.98;1100.69;;;;;0.98;1113.81;;
9227;;;0.98;1100.82;;;;;0.98;1113.94;;
9228;;;0.98;1100.94;;;;;0.98;1114.06;;
9229;;;0.98;1101.07;;;;;0.98;1114.19;;
9230;;;0.98;1101.42;;;;;0.98;1114.55;;
9231;;;0.98;1101.54;;;;;0.98;1114.67;;
9232;;;0.98;1101.67;;;;;0.98;1114.79;;
9233;;;0.98;1101.79;;;;;0.98;1114.92;;
9234;;;0.98;1101.92;;;;;0.98;1115.05;;
9235;;;0.98;1102.04;;;;;0.98;1115.17;;
9236;;;0.98;1102.17;;;;;0.98;1115.30;;
9237;;;0.98;1102.52;;;;;0.98;1115.66;;
9238;;;0.98;1102.88;;;;;0.98;1116.02;;
9239;;;0.98;1103.00;;;;;0.98;1116.14;;
9240;;;0.98;1103.35;;;;;0.98;1116.50;;
9241;;;0.98;1103.48;;;;;0.98;1116.63;;
9242;;;0.98;1103.60;;;;;0.98;1116.75;;
9243;;;0.98;1103.73;;;;;0.98;1116.88;;
9244;;;0.98;1103.85;;;;;0.98;1117.01;;
9245;;;0.98;1104.19;;;;;0.98;1117.35;;
9246;;;0.98;1104.52;;;;;0.98;1117.69;;
9247;;;0.98;1104.86;;;;;0.98;1118.03;;
9248;;;0.98;1105.19;;;;;0.98;1118.37;;
9249;;;0.98;1105.55;;;;;0.98;1118.73;;
9250;;;0.98;1105.88;;;;;0.98;1119.07;;
9251;;;0.98;1106.23;;;;;0.98;1119.43;;
9252;;;0.98;1106.59;;;;;0.98;1119.79;;
9253;;;0.98;1106.92;;;;;0.98;1120.13;;
9254;;;0.98;1107.26;;;;;0.98;1120.47;;
9255;;;0.98;1107.60;;;;;0.98;1120.81;;
9256;;;0.98;1107.93;;;;;0.98;1121.16;;
9257;;;0.98;1108.27;;;;;0.98;1121.50;;
9258;;;0.98;1108.60;;;;;0.98;1121.84;;
9259;;;0.98;1108.94;;;;;0.98;1122.18;;
9260;;;0.98;1109.28;;;;;0.98;1122.52;;
9261;;;0.98;1109.39;;;;;0.98;1122.63;;
9262;;;0.98;1109.49;;;;;0.98;1122.74;;
9263;;;0.98;1109.83;;;;;0.98;1123.08;;
9264;;;0.98;1109.94;;;;;0.98;1123.19;;
9265;;;0.98;1110.28;;;;;0.98;1123.53;;
9266;;;0.98;1110.62;;;;;0.98;1123.88;;
9267;;;0.98;1110.96;;;;;0.98;1124.22;;
9268;;;0.98;1111.30;;;;;0.98;1124.56;;
9269;;;0.98;1111.40;;;;;0.98;1124.67;;
9270;;;0.98;1111.51;;;;;0.98;1124.78;;
9271;;;0.98;1111.62;;;;;0.98;1124.89;;
9272;;;0.98;1111.72;;;;;0.98;1124.99;;
9273;;;0.98;1111.83;;;;;0.98;1125.10;;
9274;;;0.98;1111.94;;;;;0.98;1125.21;;
9275;;;0.98;1112.28;;;;;0.98;1125.55;;
9276;;;0.98;1112.38;;;;;0.98;1125.66;;
9277;;;0.98;1112.74;;;;;0.98;1126.02;;
9278;;;0.98;1113.09;;;;;0.98;1126.38;;
9279;;;0.98;1113.44;;;;;0.98;1126.74;;
9280;;;0.98;1113.80;;;;;0.98;1127.10;;
9281;;;0.98;1113.92;;;;;0.98;1127.23;;
9282;;;0.98;1114.28;;;;;0.98;1127.59;;
9283;;;0.98;1114.40;;;;;0.98;1127.71;;
9284;;;0.98;1114.52;;;;;0.98;1127.84;;
9285;;;0.98;1114.88;;;;;0.98;1128.20;;
9286;;;0.98;1115.22;;;;;0.98;1128.54;;
9287;;;0.98;1115.57;;;;;0.98;1128.90;;
9288;;;0.98;1115.93;;;;;0.98;1129.26;;
9289;;;0.98;1116.28;;;;;0.98;1129.62;;
9290;;;0.98;1116.63;;;;;0.98;1129.98;;
9291;;;0.98;1116.99;;;;;0.98;1130.34;;
9292;;;0.98;1117.34;;;;;0.98;1130.70;;
9293;;;0.98;1117.69;;;;;0.98;1131.05;;
9294;;;0.98;1118.02;;;;;0.98;1131.39;;
9295;;;0.98;1118.36;;;;;0.98;1131.74;;
9296;;;0.98;1118.70;;;;;0.98;1132.08;;
9297;;;0.98;1119.05;;;;;0.98;1132.44;;
9298;;;0.98;1119.39;;;;;0.98;1132.79;;
9299;;;0.98;1119.75;;;;;0.98;1133.15;;
9300;;;0.98;1120.10;;;;;0.98;1133.51;;
9301;;;0.98;1120.44;;;;;0.98;1133.85;;
9302;;;0.98;1120.55;;;;;0.98;1133.96;;
9303;;;0.98;1120.89;;;;;0.98;1134.30;;
9304;;;0.98;1121.23;;;;;0.98;1134.65;;
9305;;;0.98;1121.56;;;;;0.98;1134.99;;
9306;;;0.98;1121.90;;;;;0.98;1135.34;;
9307;;;0.98;1122.24;;;;;0.98;1135.68;;
9308;;;0.98;1122.58;;;;;0.98;1136.03;;
9309;;;0.98;1122.70;;;;;0.98;1136.15;;
9310;;;0.98;1122.83;;;;;0.98;1136.28;;
9311;;;0.98;1122.95;;;;;0.98;1136.40;;
9312;;;0.98;1123.08;;;;;0.98;1136.53;;
9313;;;0.98;1123.20;;;;;0.98;1136.66;;
9314;;;0.98;1123.56;;;;;0.98;1137.02;;
9315;;;0.98;1123.68;;;;;0.98;1137.15;;
9316;;;0.98;1123.81;;;;;0.98;1137.27;;
9317;;;0.98;1123.93;;;;;0.98;1137.40;;
9318;;;0.98;1124.06;;;;;0.98;1137.53;;
9319;;;0.98;1124.18;;;;;0.98;1137.65;;
9320;;;0.98;1124.31;;;;;0.98;1137.78;;
9321;;;0.98;1124.67;;;;;0.98;1138.14;;
9322;;;0.98;1125.02;;;;;0.98;1138.50;;
9323;;;0.98;1125.38;;;;;0.98;1138.87;;
9324;;;0.98;1125.74;;;;;0.98;1139.23;;
9325;;;0.98;1125.86;;;;;0.98;1139.36;;
9326;;;0.98;1126.22;;;;;0.98;1139.72;;
9327;;;0.98;1126.34;;;;;0.98;1139.85;;
9328;;;0.98;1126.47;;;;;0.98;1139.97;;
9329;;;0.98;1126.83;;;;;0.98;1140.34;;
9330;;;0.98;1127.19;;;;;0.98;1140.70;;
9331;;;0.98;1127.54;;;;;0.98;1141.06;;
9332;;;0.98;1127.90;;;;;0.98;1141.42;;
9333;;;0.98;1128.26;;;;;0.98;1141.78;;
9334;;;0.98;1128.62;;;;;0.98;1142.15;;
9335;;;0.98;1128.98;;;;;0.98;1142.51;;
9336;;;0.98;1129.33;;;;;0.98;1142.88;;
9337;;;0.98;1129.46;;;;;0.98;1143.00;;
9338;;;0.98;1129.58;;;;;0.98;1143.13;;
9339;;;0.98;1129.71;;;;;0.98;1143.25;;
9340;;;0.98;1129.83;;;;;0.98;1143.38;;
9341;;;0.98;1129.96;;;;;0.98;1143.50;;
9342;;;0.98;1130.31;;;;;0.98;1143.87;;
9343;;;0.98;1130.44;;;;;0.98;1143.99;;
9344;;;0.98;1130.56;;;;;0.98;1144.12;;
9345;;;0.98;1130.69;;;;;0.98;1144.24;;
9346;;;0.98;1130.83;;;;;0.98;1144.37;;
9347;;;0.98;1130.95;;;;;0.98;1144.50;;
9348;;;0.98;1131.08;;;;;0.98;1144.62;;
9349;;;0.98;1131.19;;;;;0.98;1144.73;;
9350;;;0.98;1131.29;;;;;0.98;1144.84;;
9351;;;0.98;1131.40;;;;;0.98;1144.95;;
9352;;;0.98;1131.51;;;;;0.98;1145.06;;
9353;;;0.98;1131.62;;;;;0.98;1145.17;;
9354;;;0.98;1131.73;;;;;0.98;1145.28;;
9355;;;0.98;1131.84;;;;;0.98;1145.39;;
9356;;;0.98;1131.95;;;;;0.98;1145.50;;
9357;;;0.98;1132.29;;;;;0.98;1145.85;;
9358;;;0.98;1132.62;;;;;0.98;1146.20;;
9359;;;0.98;1132.96;;;;;0.98;1146.54;;
9360;;;0.98;1133.31;;;;;0.98;1146.89;;
9361;;;0.98;1133.65;;;;;0.98;1147.24;;
9362;;;0.98;1133.99;;;;;0.98;1147.58;;
9363;;;0.98;1134.33;;;;;0.98;1147.93;;
9364;;;0.98;1134.68;;;;;0.98;1148.28;;
9365;;;0.98;1135.02;;;;;0.98;1148.62;;
9366;;;0.98;1135.12;;;;;0.98;1148.73;;
9367;;;0.98;1135.47;;;;;0.98;1149.08;;
9368;;;0.98;1135.57;;;;;0.98;1149.19;;
9369;;;0.98;1135.92;;;;;0.98;1149.54;;
9370;;;0.98;1136.26;;;;;0.98;1149.88;;
9371;;;0.98;1136.60;;;;;0.98;1150.23;;
9372;;;0.98;1136.94;;;;;0.98;1150.58;;
9373;;;0.98;1137.05;;;;;0.98;1150.69;;
9374;;;0.98;1137.16;;;;;0.98;1150.80;;
9375;;;0.98;1137.27;;;;;0.98;1150.91;;
9376;;;0.98;1137.37;;;;;0.98;1151.02;;
9377;;;0.98;1137.48;;;;;0.98;1151.13;;
9378;;;0.98;1137.59;;;;;0.98;1151.24;;
9379;;;0.98;1137.93;;;;;0.98;1151.59;;
9380;;;0.98;1138.04;;;;;0.98;1151.70;;
9381;;;0.98;1138.15;;;;;0.98;1151.81;;
9382;;;0.98;1138.26;;;;;0.98;1151.92;;
9383;;;0.98;1138.37;;;;;0.98;1152.03;;
9384;;;0.98;1138.48;;;;;0.98;1152.14;;
9385;;;0.98;1138.84;;;;;0.98;1152.51;;
9386;;;0.98;1139.20;;;;;0.98;1152.87;;
9387;;;0.98;1139.55;;;;;0.98;1153.24;;
9388;;;0.98;1139.92;;;;;0.98;1153.61;;
9389;;;0.98;1140.27;;;;;0.98;1153.97;;
9390;;;0.98;1140.64;;;;;0.98;1154.34;;
9391;;;0.98;1141.00;;;;;0.98;1154.70;;
9392;;;0.98;1141.36;;;;;0.98;1155.07;;
9393;;;0.98;1141.70;;;;;0.98;1155.42;;
9394;;;0.98;1142.05;;;;;0.98;1155.77;;
9395;;;0.98;1142.39;;;;;0.98;1156.12;;
9396;;;0.98;1142.73;;;;;0.98;1156.46;;
9397;;;0.98;1143.09;;;;;0.98;1156.83;;
9398;;;0.98;1143.45;;;;;0.98;1157.20;;
9399;;;0.98;1143.81;;;;;0.98;1157.56;;
9400;;;0.98;1144.17;;;;;0.98;1157.93;;
9401;;;0.98;1144.51;;;;;0.98;1158.28;;
9402;;;0.98;1144.62;;;;;0.98;1158.39;;
9403;;;0.98;1144.97;;;;;0.98;1158.74;;
9404;;;0.98;1145.07;;;;;0.98;1158.85;;
9405;;;0.98;1145.42;;;;;0.98;1159.20;;
9406;;;0.98;1145.76;;;;;0.98;1159.55;;
9407;;;0.98;1146.11;;;;;0.98;1159.90;;
9408;;;0.98;1146.45;;;;;0.98;1160.25;;
9409;;;0.98;1146.56;;;;;0.98;1160.36;;
9410;;;0.98;1146.67;;;;;0.98;1160.47;;
9411;;;0.98;1146.78;;;;;0.98;1160.58;;
9412;;;0.98;1146.88;;;;;0.98;1160.69;;
9413;;;0.98;1147.23;;;;;0.98;1161.04;;
9414;;;0.98;1147.34;;;;;0.98;1161.15;;
9415;;;0.98;1147.68;;;;;0.98;1161.50;;
9416;;;0.98;1148.02;;;;;0.98;1161.84;;
9417;;;0.98;1148.13;;;;;0.98;1161.95;;
9418;;;0.98;1148.24;;;;;0.98;1162.06;;
9419;;;0.98;1148.35;;;;;0.98;1162.17;;
9420;;;0.98;1148.45;;;;;0.98;1162.28;;
9421;;;0.98;1148.56;;;;;0.98;1162.39;;
9422;;;0.98;1148.67;;;;;0.98;1162.50;;
9423;;;0.98;1148.78;;;;;0.98;1162.61;;
9424;;;0.98;1148.89;;;;;0.98;1162.72;;
9425;;;0.98;1149.23;;;;;0.98;1163.07;;
9426;;;0.98;1149.34;;;;;0.98;1163.18;;
9427;;;0.98;1149.68;;;;;0.98;1163.53;;
9428;;;0.98;1150.03;;;;;0.98;1163.88;;
9429;;;0.98;1150.13;;;;;0.98;1163.99;;
9430;;;0.98;1150.24;;;;;0.98;1164.10;;
9431;;;0.98;1150.35;;;;;0.98;1164.21;;
9432;;;0.98;1150.46;;;;;0.98;1164.32;;
9433;;;0.98;1150.57;;;;;0.98;1164.43;;
9434;;;0.98;1150.68;;;;;0.98;1164.54;;
9435;;;0.98;1150.78;;;;;0.98;1164.65;;
9436;;;0.98;1150.89;;;;;0.98;1164.76;;
9437;;;0.98;1151.00;;;;;0.98;1164.87;;
9438;;;0.98;1151.11;;;;;0.98;1164.97;;
9439;;;0.98;1151.22;;;;;0.98;1165.08;;
9440;;;0.98;1151.33;;;;;0.98;1165.19;;
9441;;;0.98;1151.45;;;;;0.98;1165.32;;
9442;;;0.98;1151.58;;;;;0.98;1165.45;;
9443;;;0.98;1151.71;;;;;0.98;1165.58;;
9444;;;0.98;1151.84;;;;;0.98;1165.71;;
9445;;;0.98;1152.20;;;;;0.98;1166.08;;
9446;;;0.98;1152.56;;;;;0.98;1166.45;;
9447;;;0.98;1152.69;;;;;0.98;1166.57;;
9448;;;0.98;1152.82;;;;;0.98;1166.70;;
9449;;;0.98;1152.95;;;;;0.98;1166.83;;
9450;;;0.98;1153.07;;;;;0.98;1166.96;;
9451;;;0.98;1153.20;;;;;0.98;1167.09;;
9452;;;0.98;1153.33;;;;;0.98;1167.22;;
9453;;;0.98;1153.69;;;;;0.98;1167.59;;
9454;;;0.98;1154.05;;;;;0.98;1167.96;;
9455;;;0.98;1154.18;;;;;0.98;1168.09;;
9456;;;0.98;1154.31;;;;;0.98;1168.22;;
9457;;;0.98;1154.43;;;;;0.98;1168.34;;
9458;;;0.98;1154.56;;;;;0.98;1168.47;;
9459;;;0.98;1154.69;;;;;0.98;1168.60;;
9460;;;0.98;1154.82;;;;;0.98;1168.73;;
9461;;;0.98;1155.18;;;;;0.98;1169.10;;
9462;;;0.98;1155.54;;;;;0.98;1169.47;;
9463;;;0.98;1155.91;;;;;0.98;1169.84;;
9464;;;0.98;1156.27;;;;;0.98;1170.20;;
9465;;;0.98;1156.63;;;;;0.98;1170.57;;
9466;;;0.98;1156.99;;;;;0.98;1170.94;;
9467;;;0.98;1157.36;;;;;0.98;1171.31;;
9468;;;0.98;1157.72;;;;;0.98;1171.68;;
9469;;;0.98;1157.85;;;;;0.98;1171.81;;
9470;;;0.98;1157.97;;;;;0.98;1171.94;;
9471;;;0.98;1158.10;;;;;0.98;1172.06;;
9472;;;0.98;1158.23;;;;;0.98;1172.19;;
9473;;;0.98;1158.35;;;;;0.98;1172.33;;
9474;;;0.98;1158.48;;;;;0.98;1172.46;;
9475;;;0.98;1158.61;;;;;0.98;1172.59;;
9476;;;0.98;1158.73;;;;;0.98;1172.71;;
9477;;;0.98;1158.86;;;;;0.98;1172.85;;
9478;;;0.98;1159.22;;;;;0.98;1173.22;;
9479;;;0.98;1159.35;;;;;0.98;1173.34;;
9480;;;0.98;1159.48;;;;;0.98;1173.47;;
9481;;;0.98;1159.60;;;;;0.98;1173.60;;
9482;;;0.98;1159.73;;;;;0.98;1173.73;;
9483;;;0.98;1159.86;;;;;0.98;1173.86;;
9484;;;0.98;1159.98;;;;;0.98;1173.99;;
9485;;;0.98;1160.35;;;;;0.98;1174.36;;
9486;;;0.98;1160.71;;;;;0.98;1174.73;;
9487;;;0.98;1161.07;;;;;0.98;1175.10;;
9488;;;0.98;1161.43;;;;;0.98;1175.47;;
9489;;;0.98;1161.79;;;;;0.98;1175.83;;
9490;;;0.98;1162.15;;;;;0.98;1176.20;;
9491;;;0.98;1162.28;;;;;0.98;1176.33;;
9492;;;0.98;1162.41;;;;;0.98;1176.46;;
9493;;;0.98;1162.77;;;;;0.98;1176.83;;
9494;;;0.98;1163.13;;;;;0.98;1177.20;;
9495;;;0.98;1163.49;;;;;0.98;1177.56;;
9496;;;0.98;1163.86;;;;;0.98;1177.93;;
9497;;;0.98;1164.22;;;;;0.98;1178.30;;
9498;;;0.98;1164.58;;;;;0.98;1178.67;;
9499;;;0.98;1164.71;;;;;0.98;1178.80;;
9500;;;0.98;1165.07;;;;;0.98;1179.17;;
9501;;;0.98;1165.41;;;;;0.98;1179.52;;
9502;;;0.98;1165.75;;;;;0.98;1179.87;;
9503;;;0.98;1166.12;;;;;0.98;1180.24;;
9504;;;0.98;1166.46;;;;;0.98;1180.60;;
9505;;;0.98;1166.82;;;;;0.98;1180.96;;
9506;;;0.98;1167.17;;;;;0.98;1181.32;;
9507;;;0.98;1167.53;;;;;0.98;1181.69;;
9508;;;0.98;1167.89;;;;;0.98;1182.06;;
9509;;;0.98;1168.02;;;;;0.98;1182.19;;
9510;;;0.98;1168.14;;;;;0.98;1182.31;;
9511;;;0.98;1168.27;;;;;0.98;1182.44;;
9512;;;0.98;1168.40;;;;;0.98;1182.57;;
9513;;;0.98;1168.53;;;;;0.98;1182.70;;
9514;;;0.98;1168.65;;;;;0.98;1182.83;;
9515;;;0.98;1168.78;;;;;0.98;1182.96;;
9516;;;0.98;1168.91;;;;;0.98;1183.09;;
9517;;;0.98;1169.04;;;;;0.98;1183.22;;
9518;;;0.98;1169.16;;;;;0.98;1183.34;;
9519;;;0.98;1169.29;;;;;0.98;1183.47;;
9520;;;0.98;1169.42;;;;;0.98;1183.60;;
9521;;;0.98;1169.78;;;;;0.98;1183.97;;
9522;;;0.98;1170.14;;;;;0.98;1184.34;;
9523;;;0.98;1170.27;;;;;0.98;1184.47;;
9524;;;0.98;1170.63;;;;;0.98;1184.84;;
9525;;;0.98;1170.76;;;;;0.98;1184.97;;
9526;;;0.98;1170.88;;;;;0.98;1185.10;;
9527;;;0.98;1171.01;;;;;0.98;1185.22;;
9528;;;0.98;1171.14;;;;;0.98;1185.35;;
9529;;;0.98;1171.27;;;;;0.98;1185.48;;
9530;;;0.98;1171.39;;;;;0.98;1185.61;;
9531;;;0.98;1171.52;;;;;0.98;1185.74;;
9532;;;0.98;1171.65;;;;;0.98;1185.87;;
9533;;;0.98;1171.77;;;;;0.98;1186.00;;
9534;;;0.98;1171.90;;;;;0.98;1186.13;;
9535;;;0.98;1172.03;;;;;0.98;1186.26;;
9536;;;0.98;1172.16;;;;;0.98;1186.39;;
9537;;;0.98;1172.27;;;;;0.98;1186.50;;
9538;;;0.98;1172.38;;;;;0.98;1186.62;;
9539;;;0.98;1172.49;;;;;0.98;1186.73;;
9540;;;0.98;1172.60;;;;;0.98;1186.84;;
9541;;;0.98;1172.95;;;;;0.98;1187.20;;
9542;;;0.98;1173.06;;;;;0.98;1187.31;;
9543;;;0.98;1173.41;;;;;0.98;1187.66;;
9544;;;0.98;1173.75;;;;;0.98;1188.01;;
9545;;;0.98;1173.86;;;;;0.98;1188.13;;
9546;;;0.98;1173.97;;;;;0.98;1188.24;;
9547;;;0.98;1174.09;;;;;0.98;1188.35;;
9548;;;0.98;1174.20;;;;;0.98;1188.46;;
9549;;;0.98;1174.31;;;;;0.98;1188.57;;
9550;;;0.98;1174.42;;;;;0.98;1188.69;;
9551;;;0.98;1174.53;;;;;0.98;1188.80;;
9552;;;0.98;1174.64;;;;;0.98;1188.91;;
9553;;;0.98;1174.76;;;;;0.98;1189.02;;
9554;;;0.98;1174.87;;;;;0.98;1189.14;;
9555;;;0.98;1174.98;;;;;0.98;1189.25;;
9556;;;0.98;1175.09;;;;;0.98;1189.36;;
9557;;;0.98;1175.44;;;;;0.98;1189.72;;
9558;;;0.98;1175.79;;;;;0.98;1190.07;;
9559;;;0.98;1176.13;;;;;0.98;1190.42;;
9560;;;0.98;1176.48;;;;;0.98;1190.78;;
9561;;;0.98;1176.84;;;;;0.98;1191.14;;
9562;;;0.98;1177.21;;;;;0.98;1191.51;;
9563;;;0.98;1177.57;;;;;0.98;1191.89;;
9564;;;0.98;1177.93;;;;;0.98;1192.26;;
9565;;;0.98;1178.28;;;;;0.98;1192.61;;
9566;;;0.98;1178.63;;;;;0.98;1192.96;;
9567;;;0.98;1178.98;;;;;0.98;1193.32;;
9568;;;0.98;1179.33;;;;;0.98;1193.67;;
9569;;;0.98;1179.68;;;;;0.98;1194.02;;
9570;;;0.98;1180.02;;;;;0.98;1194.38;;
9571;;;0.98;1180.37;;;;;0.98;1194.73;;
9572;;;0.98;1180.72;;;;;0.98;1195.09;;
9573;;;0.98;1181.07;;;;;0.98;1195.44;;
9574;;;0.98;1181.18;;;;;0.98;1195.55;;
9575;;;0.98;1181.53;;;;;0.98;1195.91;;
9576;;;0.98;1181.87;;;;;0.98;1196.26;;
9577;;;0.98;1182.22;;;;;0.98;1196.62;;
9578;;;0.98;1182.57;;;;;0.98;1196.97;;
9579;;;0.98;1182.91;;;;;0.98;1197.33;;
9580;;;0.98;1183.26;;;;;0.98;1197.68;;
9581;;;0.98;1183.37;;;;;0.98;1197.79;;
9582;;;0.98;1183.48;;;;;0.98;1197.91;;
9583;;;0.98;1183.59;;;;;0.98;1198.02;;
9584;;;0.98;1183.71;;;;;0.98;1198.13;;
9585;;;0.98;1183.82;;;;;0.98;1198.25;;
9586;;;0.98;1183.93;;;;;0.98;1198.36;;
9587;;;0.98;1184.28;;;;;0.98;1198.71;;
9588;;;0.98;1184.63;;;;;0.98;1199.07;;
9589;;;0.98;1184.99;;;;;0.98;1199.45;;
9590;;;0.98;1185.34;;;;;0.98;1199.80;;
9591;;;0.98;1185.70;;;;;0.98;1200.17;;
9592;;;0.98;1186.07;;;;;0.98;1200.55;;
9593;;;0.98;1186.43;;;;;0.98;1200.92;;
9594;;;0.98;1186.80;;;;;0.98;1201.29;;
9595;;;0.98;1187.16;;;;;0.98;1201.66;;
9596;;;0.98;1187.53;;;;;0.98;1202.04;;
9597;;;0.98;1187.87;;;;;0.98;1202.39;;
9598;;;0.98;1188.22;;;;;0.98;1202.75;;
9599;;;0.98;1188.59;;;;;0.98;1203.12;;
9600;;;0.98;1188.94;;;;;0.98;1203.48;;
9601;;;0.98;1189.28;;;;;0.98;1203.83;;
9602;;;0.98;1189.63;;;;;0.98;1204.19;;
9603;;;0.98;1190.00;;;;;0.98;1204.56;;
9604;;;0.98;1190.37;;;;;0.98;1204.94;;
9605;;;0.98;1190.72;;;;;0.98;1205.29;;
9606;;;0.98;1191.07;;;;;0.98;1205.65;;
9607;;;0.98;1191.41;;;;;0.98;1206.01;;
9608;;;0.98;1191.76;;;;;0.98;1206.37;;
9609;;;0.98;1192.11;;;;;0.98;1206.72;;
9610;;;0.98;1192.46;;;;;0.98;1207.08;;
9611;;;0.98;1192.82;;;;;0.98;1207.45;;
9612;;;0.98;1193.17;;;;;0.98;1207.81;;
9613;;;0.98;1193.28;;;;;0.98;1207.92;;
9614;;;0.98;1193.40;;;;;0.98;1208.04;;
9615;;;0.98;1193.75;;;;;0.98;1208.40;;
9616;;;0.98;1193.86;;;;;0.98;1208.51;;
9617;;;0.98;1194.21;;;;;0.98;1208.86;;
9618;;;0.98;1194.32;;;;;0.98;1208.97;;
9619;;;0.98;1194.67;;;;;0.98;1209.33;;
9620;;;0.98;1195.02;;;;;0.98;1209.69;;
9621;;;0.98;1195.15;;;;;0.98;1209.82;;
9622;;;0.98;1195.27;;;;;0.98;1209.95;;
9623;;;0.98;1195.40;;;;;0.98;1210.08;;
9624;;;0.98;1195.53;;;;;0.98;1210.21;;
9625;;;0.98;1195.90;;;;;0.98;1210.59;;
9626;;;0.98;1196.26;;;;;0.98;1210.96;;
9627;;;0.98;1196.39;;;;;0.98;1211.09;;
9628;;;0.98;1196.76;;;;;0.98;1211.46;;
9629;;;0.98;1196.89;;;;;0.98;1211.59;;
9630;;;0.98;1197.01;;;;;0.98;1211.72;;
9631;;;0.98;1197.14;;;;;0.98;1211.86;;
9632;;;0.98;1197.27;;;;;0.98;1211.99;;
9633;;;0.98;1197.64;;;;;0.98;1212.36;;
9634;;;0.98;1198.01;;;;;0.98;1212.74;;
9635;;;0.98;1198.13;;;;;0.98;1212.87;;
9636;;;0.98;1198.50;;;;;0.98;1213.24;;
9637;;;0.98;1198.63;;;;;0.98;1213.37;;
9638;;;0.98;1199.00;;;;;0.98;1213.74;;
9639;;;0.98;1199.13;;;;;0.98;1213.87;;
9640;;;0.98;1199.25;;;;;0.98;1214.00;;
9641;;;0.98;1199.62;;;;;0.98;1214.38;;
9642;;;0.98;1199.99;;;;;0.98;1214.75;;
9643;;;0.98;1200.36;;;;;0.98;1215.13;;
9644;;;0.98;1200.73;;;;;0.98;1215.50;;
9645;;;0.98;1201.10;;;;;0.98;1215.88;;
9646;;;0.98;1201.47;;;;;0.98;1216.26;;
9647;;;0.98;1201.84;;;;;0.98;1216.63;;
9648;;;0.98;1202.21;;;;;0.98;1217.01;;
9649;;;0.98;1202.57;;;;;0.98;1217.38;;
9650;;;0.98;1202.94;;;;;0.98;1217.76;;
9651;;;0.98;1203.07;;;;;0.98;1217.89;;
9652;;;0.98;1203.20;;;;;0.98;1218.02;;
9653;;;0.98;1203.57;;;;;0.98;1218.40;;
9654;;;0.98;1203.94;;;;;0.98;1218.77;;
9655;;;0.98;1204.07;;;;;0.98;1218.90;;
9656;;;0.98;1204.19;;;;;0.98;1219.03;;
9657;;;0.98;1204.31;;;;;0.98;1219.15;;
9658;;;0.98;1204.42;;;;;0.98;1219.26;;
9659;;;0.98;1204.77;;;;;0.98;1219.62;;
9660;;;0.98;1205.12;;;;;0.98;1219.98;;
9661;;;0.98;1205.48;;;;;0.98;1220.34;;
9662;;;0.98;1205.83;;;;;0.98;1220.70;;
9663;;;0.98;1206.18;;;;;0.98;1221.06;;
9664;;;0.98;1206.54;;;;;0.98;1221.42;;
9665;;;0.98;1206.91;;;;;0.98;1221.80;;
9666;;;0.98;1207.28;;;;;0.98;1222.18;;
9667;;;0.98;1207.65;;;;;0.98;1222.55;;
9668;;;0.98;1208.02;;;;;0.98;1222.93;;
9669;;;0.98;1208.39;;;;;0.98;1223.31;;
9670;;;0.98;1208.76;;;;;0.98;1223.68;;
9671;;;0.98;1208.88;;;;;0.98;1223.81;;
9672;;;0.98;1209.25;;;;;0.98;1224.19;;
9673;;;0.98;1209.36;;;;;0.98;1224.30;;
9674;;;0.98;1209.48;;;;;0.98;1224.41;;
9675;;;0.98;1209.83;;;;;0.98;1224.78;;
9676;;;0.98;1210.18;;;;;0.98;1225.14;;
9677;;;0.98;1210.30;;;;;0.98;1225.25;;
9678;;;0.98;1210.41;;;;;0.98;1225.36;;
9679;;;0.98;1210.76;;;;;0.98;1225.72;;
9680;;;0.98;1211.12;;;;;0.98;1226.08;;
9681;;;0.98;1211.25;;;;;0.98;1226.21;;
9682;;;0.98;1211.37;;;;;0.98;1226.34;;
9683;;;0.98;1211.50;;;;;0.98;1226.47;;
9684;;;0.98;1211.63;;;;;0.98;1226.61;;
9685;;;0.98;1211.76;;;;;0.98;1226.74;;
9686;;;0.98;1211.89;;;;;0.98;1226.87;;
9687;;;0.98;1212.02;;;;;0.98;1227.00;;
9688;;;0.98;1212.15;;;;;0.98;1227.13;;
9689;;;0.98;1212.28;;;;;0.98;1227.26;;
9690;;;0.98;1212.41;;;;;0.98;1227.39;;
9691;;;0.98;1212.53;;;;;0.98;1227.52;;
9692;;;0.98;1212.66;;;;;0.98;1227.65;;
9693;;;0.98;1213.04;;;;;0.98;1228.03;;
9694;;;0.98;1213.41;;;;;0.98;1228.40;;
9695;;;0.98;1213.78;;;;;0.98;1228.78;;
9696;;;0.98;1214.15;;;;;0.98;1229.16;;
9697;;;0.98;1214.52;;;;;0.98;1229.58;;
9698;;;0.98;1214.89;;;;;0.98;1229.96;;
9699;;;0.98;1215.26;;;;;0.98;1230.34;;
9700;;;0.98;1215.63;;;;;0.98;1230.72;;
9701;;;0.98;1216.01;;;;;0.98;1231.09;;
9702;;;0.98;1216.38;;;;;0.98;1231.47;;
9703;;;0.98;1216.50;;;;;0.98;1231.60;;
9704;;;0.98;1216.63;;;;;0.98;1231.73;;
9705;;;0.98;1216.76;;;;;0.98;1231.86;;
9706;;;0.98;1217.13;;;;;0.98;1232.23;;
9707;;;0.98;1217.26;;;;;0.98;1232.36;;
9708;;;0.98;1217.39;;;;;0.98;1232.49;;
9709;;;0.98;1217.74;;;;;0.98;1232.85;;
9710;;;0.98;1218.10;;;;;0.98;1233.22;;
9711;;;0.98;1218.46;;;;;0.98;1233.58;;
9712;;;0.98;1218.81;;;;;0.98;1233.94;;
9713;;;0.98;1219.17;;;;;0.98;1234.30;;
9714;;;0.98;1219.52;;;;;0.98;1234.66;;
9715;;;0.98;1220.34;;;;;0.98;1235.49;;
9716;;;0.98;1220.46;;;;;0.98;1235.60;;
9717;;;0.98;1220.57;;;;;0.98;1235.71;;
9718;;;0.98;1220.68;;;;;0.98;1235.83;;
9719;;;0.98;1220.80;;;;;0.98;1235.94;;
9720;;;0.98;1220.91;;;;;0.98;1236.05;;
9721;;;0.98;1221.26;;;;;0.98;1236.42;;
9722;;;0.98;1221.38;;;;;0.98;1236.53;;
9723;;;0.98;1221.49;;;;;0.98;1236.64;;
9724;;;0.98;1221.60;;;;;0.98;1236.76;;
9725;;;0.98;1221.72;;;;;0.98;1236.87;;
9726;;;0.98;1221.83;;;;;0.98;1236.99;;
9727;;;0.98;1221.94;;;;;0.98;1237.10;;
9728;;;0.98;1222.06;;;;;0.98;1237.22;;
9729;;;0.98;1222.17;;;;;0.98;1237.33;;
9730;;;0.98;1222.28;;;;;0.98;1237.44;;
9731;;;0.98;1222.40;;;;;0.98;1237.56;;
9732;;;0.98;1222.51;;;;;0.98;1237.67;;
9733;;;0.98;1222.86;;;;;0.98;1238.03;;
9734;;;0.98;1223.22;;;;;0.98;1238.39;;
9735;;;0.98;1223.58;;;;;0.98;1238.75;;
9736;;;0.98;1223.93;;;;;0.98;1239.11;;
9737;;;0.98;1224.29;;;;;0.98;1239.48;;
9738;;;0.98;1224.64;;;;;0.98;1239.84;;
9739;;;0.98;1224.76;;;;;0.98;1239.95;;
9740;;;0.98;1224.87;;;;;0.98;1240.07;;
9741;;;0.98;1225.23;;;;;0.98;1240.43;;
9742;;;0.98;1225.58;;;;;0.98;1240.79;;
9743;;;0.98;1225.69;;;;;0.98;1240.90;;
9744;;;0.98;1225.81;;;;;0.98;1241.02;;
9745;;;0.98;1226.16;;;;;0.98;1241.38;;
9746;;;0.98;1226.52;;;;;0.98;1241.74;;
9747;;;0.98;1226.89;;;;;0.98;1242.12;;
9748;;;0.98;1227.24;;;;;0.98;1242.48;;
9749;;;0.98;1227.37;;;;;0.98;1242.61;;
9750;;;0.98;1227.50;;;;;0.98;1242.74;;
9751;;;0.98;1227.88;;;;;0.98;1243.12;;
9752;;;0.98;1228.25;;;;;0.98;1243.50;;
9753;;;0.98;1228.38;;;;;0.98;1243.63;;
9754;;;0.98;1228.51;;;;;0.98;1243.76;;
9755;;;0.98;1228.64;;;;;0.98;1243.89;;
9756;;;0.98;1228.77;;;;;0.98;1244.03;;
9757;;;0.98;1228.90;;;;;0.98;1244.16;;
9758;;;0.98;1229.03;;;;;0.98;1244.29;;
9759;;;0.98;1229.40;;;;;0.98;1244.68;;
9760;;;0.98;1229.78;;;;;0.98;1245.06;;
9761;;;0.98;1230.15;;;;;0.98;1245.44;;
9762;;;0.98;1230.52;;;;;0.98;1245.82;;
9763;;;0.98;1231.25;;;;;0.98;1246.55;;
9764;;;0.98;1231.62;;;;;0.98;1246.93;;
9765;;;0.98;1231.99;;;;;0.98;1247.31;;
9766;;;0.98;1232.35;;;;;0.98;1247.67;;
9767;;;0.98;1232.70;;;;;0.98;1248.04;;
9768;;;0.98;1233.08;;;;;0.98;1248.41;;
9769;;;0.98;1233.46;;;;;0.98;1248.80;;
9770;;;0.98;1233.83;;;;;0.98;1249.18;;
9771;;;0.98;1234.21;;;;;0.98;1249.56;;
9772;;;0.98;1234.58;;;;;0.98;1249.94;;
9773;;;0.98;1234.96;;;;;0.98;1250.32;;
9774;;;0.98;1235.07;;;;;0.98;1250.43;;
9775;;;0.98;1235.18;;;;;0.98;1250.55;;
9776;;;0.98;1235.30;;;;;0.98;1250.66;;
9777;;;0.98;1235.41;;;;;0.98;1250.78;;
9778;;;0.98;1235.52;;;;;0.98;1250.89;;
9779;;;0.98;1235.64;;;;;0.98;1251.01;;
9780;;;0.98;1236.00;;;;;0.98;1251.37;;
9781;;;0.98;1236.35;;;;;0.98;1251.73;;
9782;;;0.98;1236.71;;;;;0.98;1252.10;;
9783;;;0.98;1237.07;;;;;0.98;1252.46;;
9784;;;0.98;1237.43;;;;;0.98;1252.82;;
9785;;;0.98;1237.79;;;;;0.98;1253.19;;
9786;;;0.98;1238.14;;;;;0.98;1253.55;;
9787;;;0.98;1238.50;;;;;0.98;1253.92;;
9788;;;0.98;1238.87;;;;;0.98;1254.30;;
9789;;;0.98;1239.25;;;;;0.98;1254.68;;
9790;;;0.98;1239.36;;;;;0.98;1254.80;;
9791;;;0.98;1239.47;;;;;0.98;1254.91;;
9792;;;0.98;1239.59;;;;;0.98;1255.03;;
9793;;;0.98;1239.70;;;;;0.98;1255.14;;
9794;;;0.98;1239.82;;;;;0.98;1255.26;;
9795;;;0.98;1239.93;;;;;0.98;1255.37;;
9796;;;0.98;1240.04;;;;;0.98;1255.49;;
9797;;;0.98;1240.16;;;;;0.98;1255.60;;
9798;;;0.98;1240.29;;;;;0.98;1255.74;;
9799;;;0.98;1240.42;;;;;0.98;1255.87;;
9800;;;0.98;1240.55;;;;;0.98;1256.00;;
9801;;;0.98;1240.68;;;;;0.98;1256.13;;
9802;;;0.98;1240.81;;;;;0.98;1256.27;;
9803;;;0.98;1240.94;;;;;0.98;1256.40;;
9804;;;0.98;1241.07;;;;;0.98;1256.53;;
9805;;;0.98;1241.20;;;;;0.98;1256.67;;
9806;;;0.98;1241.58;;;;;0.98;1257.05;;
9807;;;0.98;1241.96;;;;;0.98;1257.43;;
9808;;;0.98;1242.09;;;;;0.98;1257.57;;
9809;;;0.98;1242.22;;;;;0.98;1257.70;;
9810;;;0.98;1242.35;;;;;0.98;1257.83;;
9811;;;0.98;1242.72;;;;;0.98;1258.21;;
9812;;;0.98;1242.86;;;;;0.98;1258.34;;
9813;;;0.98;1242.99;;;;;0.98;1258.48;;
9814;;;0.98;1243.12;;;;;0.98;1258.61;;
9815;;;0.98;1243.25;;;;;0.98;1258.74;;
9816;;;0.98;1243.38;;;;;0.98;1258.88;;
9817;;;0.98;1243.51;;;;;0.98;1259.01;;
9818;;;0.98;1243.87;;;;;0.98;1259.38;;
9819;;;0.98;1244.24;;;;;0.98;1259.76;;
9820;;;0.98;1244.37;;;;;0.98;1259.89;;
9821;;;0.98;1244.75;;;;;0.98;1260.27;;
9822;;;0.98;1245.12;;;;;0.98;1260.65;;
9823;;;0.98;1245.61;;;;;0.98;1261.15;;
9824;;;0.98;1245.74;;;;;0.98;1261.28;;
9825;;;0.98;1245.86;;;;;0.98;1261.40;;
9826;;;0.98;1245.97;;;;;0.98;1261.51;;
9827;;;0.98;1246.33;;;;;0.98;1261.88;;
9828;;;0.98;1246.68;;;;;0.98;1262.24;;
9829;;;0.98;1246.80;;;;;0.98;1262.36;;
9830;;;0.98;1246.91;;;;;0.98;1262.47;;
9831;;;0.98;1247.27;;;;;0.98;1262.84;;
9832;;;0.98;1247.63;;;;;0.98;1263.20;;
9833;;;0.98;1247.99;;;;;0.98;1263.56;;
9834;;;0.98;1248.35;;;;;0.98;1263.93;;
9835;;;0.98;1248.72;;;;;0.98;1264.31;;
9836;;;0.98;1249.10;;;;;0.98;1264.69;;
9837;;;0.98;1249.47;;;;;0.98;1265.07;;
9838;;;0.98;1249.83;;;;;0.98;1265.44;;
9839;;;0.98;1250.21;;;;;0.98;1265.82;;
9840;;;0.98;1250.59;;;;;0.98;1266.20;;
9841;;;0.98;1250.70;;;;;0.98;1266.31;;
9842;;;0.98;1250.81;;;;;0.98;1266.43;;
9843;;;0.98;1251.17;;;;;0.98;1266.79;;
9844;;;0.98;1251.29;;;;;0.98;1266.91;;
9845;;;0.98;1251.40;;;;;0.98;1267.03;;
9846;;;0.98;1251.52;;;;;0.98;1267.14;;
9847;;;0.98;1251.88;;;;;0.98;1267.51;;
9848;;;0.98;1252.24;;;;;0.98;1267.87;;
9849;;;0.98;1252.35;;;;;0.98;1267.99;;
9850;;;0.98;1252.47;;;;;0.98;1268.10;;
9851;;;0.98;1252.58;;;;;0.98;1268.22;;
9852;;;0.98;1252.70;;;;;0.98;1268.33;;
9853;;;0.98;1252.81;;;;;0.98;1268.45;;
9854;;;0.98;1252.92;;;;;0.98;1268.57;;
9855;;;0.98;1253.04;;;;;0.98;1268.68;;
9856;;;0.98;1253.15;;;;;0.98;1268.80;;
9857;;;0.98;1253.53;;;;;0.98;1269.18;;
9858;;;0.98;1253.91;;;;;0.98;1269.57;;
9859;;;0.98;1254.04;;;;;0.98;1269.70;;
9860;;;0.98;1254.17;;;;;0.98;1269.83;;
9861;;;0.98;1254.30;;;;;0.98;1269.97;;
9862;;;0.98;1254.44;;;;;0.98;1270.10;;
9863;;;0.98;1254.57;;;;;0.98;1270.24;;
9864;;;0.98;1254.70;;;;;0.98;1270.37;;
9865;;;0.98;1255.06;;;;;0.98;1270.74;;
9866;;;0.98;1255.42;;;;;0.98;1271.11;;
9867;;;0.98;1255.80;;;;;0.98;1271.49;;
9868;;;0.98;1256.17;;;;;0.98;1271.87;;
9869;;;0.98;1256.53;;;;;0.98;1272.24;;
9870;;;0.98;1256.89;;;;;0.98;1272.61;;
9871;;;0.98;1257.99;;;;;0.98;1273.72;;
9872;;;0.98;1258.36;;;;;0.98;1274.10;;
9873;;;0.98;1258.50;;;;;0.98;1274.24;;
9874;;;0.98;1258.63;;;;;0.98;1274.37;;
9875;;;0.98;1259.00;;;;;0.98;1274.75;;
9876;;;0.98;1259.38;;;;;0.98;1275.14;;
9877;;;0.98;1259.51;;;;;0.98;1275.27;;
9878;;;0.98;1259.65;;;;;0.98;1275.40;;
9879;;;0.98;1259.76;;;;;0.98;1275.52;;
9880;;;0.98;1259.88;;;;;0.98;1275.64;;
9881;;;0.98;1260.24;;;;;0.98;1276.00;;
9882;;;0.98;1260.60;;;;;0.98;1276.37;;
9883;;;0.98;1260.96;;;;;0.98;1276.74;;
9884;;;0.98;1261.32;;;;;0.98;1277.10;;
9885;;;0.98;1261.68;;;;;0.98;1277.47;;
9886;;;0.98;1262.04;;;;;0.98;1277.83;;
9887;;;0.98;1262.42;;;;;0.98;1278.22;;
9888;;;0.98;1262.79;;;;;0.98;1278.60;;
9889;;;0.98;1262.93;;;;;0.98;1278.74;;
9890;;;0.98;1263.06;;;;;0.98;1278.87;;
9891;;;0.98;1263.44;;;;;0.98;1279.26;;
9892;;;0.98;1263.82;;;;;0.98;1279.64;;
9893;;;0.98;1263.95;;;;;0.98;1279.77;;
9894;;;0.98;1264.08;;;;;0.98;1279.91;;
9895;;;0.98;1264.46;;;;;0.98;1280.29;;
9896;;;0.98;1264.84;;;;;0.98;1280.68;;
9897;;;0.98;1265.22;;;;;0.98;1281.06;;
9898;;;0.98;1265.60;;;;;0.98;1281.45;;
9899;;;0.98;1265.98;;;;;0.98;1281.83;;
9900;;;0.98;1266.36;;;;;0.98;1282.38;;
9901;;;0.98;1266.49;;;;;0.98;1282.51;;
9902;;;0.98;1266.87;;;;;0.98;1282.90;;
9903;;;0.98;1267.00;;;;;0.98;1283.03;;
9904;;;0.98;1267.13;;;;;0.98;1283.16;;
9905;;;0.98;1267.26;;;;;0.98;1283.29;;
9906;;;0.98;1267.40;;;;;0.98;1283.42;;
9907;;;0.98;1267.53;;;;;0.98;1283.56;;
9908;;;0.98;1267.66;;;;;0.98;1283.69;;
9909;;;0.98;1267.80;;;;;0.98;1283.82;;
9910;;;0.98;1267.93;;;;;0.98;1283.96;;
9911;;;0.98;1268.31;;;;;0.98;1284.34;;
9912;;;0.98;1268.69;;;;;0.98;1284.73;;
9913;;;0.98;1268.82;;;;;0.98;1284.86;;
9914;;;0.98;1268.95;;;;;0.98;1285.00;;
9915;;;0.98;1269.33;;;;;0.98;1285.38;;
9916;;;0.98;1269.71;;;;;0.98;1285.77;;
9917;;;0.98;1269.84;;;;;0.98;1285.90;;
9918;;;0.98;1269.97;;;;;0.98;1286.04;;
9919;;;0.98;1270.09;;;;;0.98;1286.15;;
9920;;;0.98;1270.20;;;;;0.98;1286.27;;
9921;;;0.98;1270.57;;;;;0.98;1286.64;;
9922;;;0.98;1270.93;;;;;0.98;1287.01;;
9923;;;0.98;1271.29;;;;;0.98;1287.38;;
9924;;;0.98;1271.41;;;;;0.98;1287.50;;
9925;;;0.98;1271.78;;;;;0.98;1287.87;;
9926;;;0.98;1272.14;;;;;0.98;1288.24;;
9927;;;0.98;1272.25;;;;;0.98;1288.35;;
9928;;;0.98;1272.37;;;;;0.98;1288.47;;
9929;;;0.98;1272.73;;;;;0.98;1288.84;;
9930;;;0.98;1273.10;;;;;0.98;1289.21;;
9931;;;0.98;1273.21;;;;;0.98;1289.33;;
9932;;;0.98;1273.33;;;;;0.98;1289.44;;
9933;;;0.98;1273.69;;;;;0.98;1289.81;;
9934;;;0.98;1274.06;;;;;0.98;1290.18;;
9935;;;0.98;1274.42;;;;;0.98;1290.55;;
9936;;;0.98;1274.78;;;;;0.98;1290.92;;
9937;;;0.98;1275.16;;;;;0.98;1291.31;;
9938;;;0.98;1275.54;;;;;0.98;1291.69;;
9939;;;0.98;1275.90;;;;;0.98;1292.06;;
9940;;;0.98;1276.27;;;;;0.98;1292.43;;
9941;;;0.98;1276.64;;;;;0.98;1292.82;;
9942;;;0.98;1277.02;;;;;0.98;1293.20;;
9943;;;0.98;1277.14;;;;;0.98;1293.32;;
9944;;;0.98;1277.25;;;;;0.98;1293.44;;
9945;;;0.98;1277.37;;;;;0.98;1293.55;;
9946;;;0.98;1277.48;;;;;0.98;1293.67;;
9947;;;0.98;1277.60;;;;;0.98;1293.78;;
9948;;;0.98;1277.72;;;;;0.98;1293.90;;
9949;;;0.98;1277.83;;;;;0.98;1294.02;;
9950;;;0.98;1277.95;;;;;0.98;1294.14;;
9951;;;0.98;1278.31;;;;;0.98;1294.51;;
9952;;;0.98;1278.68;;;;;0.98;1294.88;;
9953;;;0.98;1279.04;;;;;0.98;1295.24;;
9954;;;0.98;1279.40;;;;;0.98;1295.61;;
9955;;;0.98;1279.76;;;;;0.98;1295.98;;
9956;;;0.98;1280.13;;;;;0.98;1296.35;;
9957;;;0.98;1280.50;;;;;0.98;1296.74;;
9958;;;0.98;1280.88;;;;;0.98;1297.12;;
9959;;;0.98;1281.00;;;;;0.98;1297.24;;
9960;;;0.98;1281.11;;;;;0.98;1297.35;;
9961;;;0.98;1281.23;;;;;0.98;1297.47;;
9962;;;0.98;1281.35;;;;;0.98;1297.59;;
9963;;;0.98;1281.71;;;;;0.98;1297.96;;
9964;;;0.98;1282.07;;;;;0.98;1298.32;;
9965;;;0.98;1282.45;;;;;0.98;1298.71;;
9966;;;0.98;1282.83;;;;;0.98;1299.10;;
9967;;;0.98;1283.20;;;;;0.98;1299.47;;
9968;;;0.98;1283.56;;;;;0.98;1299.84;;
9969;;;0.98;1283.93;;;;;0.98;1300.21;;
9970;;;0.98;1284.29;;;;;0.98;1300.58;;
9971;;;0.98;1284.41;;;;;0.98;1300.70;;
9972;;;0.98;1284.52;;;;;0.98;1300.82;;
9973;;;0.98;1284.64;;;;;0.98;1300.93;;
9974;;;0.98;1284.75;;;;;0.98;1301.05;;
9975;;;0.98;1284.87;;;;;0.98;1301.17;;
9976;;;0.98;1284.99;;;;;0.98;1301.28;;
9977;;;0.98;1285.35;;;;;0.98;1301.65;;
9978;;;0.98;1285.47;;;;;0.98;1301.77;;
9979;;;0.98;1285.58;;;;;0.98;1301.89;;
9980;;;0.98;1285.70;;;;;0.98;1302.00;;
9981;;;0.98;1286.07;;;;;0.98;1302.37;;
9982;;;0.98;1286.43;;;;;0.98;1302.74;;
9983;;;0.98;1286.80;;;;;0.98;1303.12;;
9984;;;0.98;1287.16;;;;;0.98;1303.49;;
9985;;;0.98;1287.54;;;;;0.98;1303.87;;
9986;;;0.98;1287.91;;;;;0.98;1304.25;;
9987;;;0.98;1288.02;;;;;0.98;1304.36;;
9988;;;0.98;1288.14;;;;;0.98;1304.48;;
9989;;;0.98;1288.25;;;;;0.98;1304.60;;
9990;;;0.98;1288.37;;;;;0.98;1304.72;;
9991;;;0.98;1288.75;;;;;0.98;1305.11;;
9992;;;0.98;1289.13;;;;;0.98;1305.49;;
9993;;;0.98;1289.26;;;;;0.98;1305.63;;
9994;;;0.98;1289.40;;;;;0.98;1305.76;;
9995;;;0.98;1289.78;;;;;0.98;1306.15;;
9996;;;0.98;1290.16;;;;;0.98;1306.54;;
9997;;;0.98;1290.29;;;;;0.98;1306.67;;
9998;;;0.98;1290.43;;;;;0.98;1306.81;;
9999;;;0.98;1290.56;;;;;0.98;1306.95;;
10000;;;0.98;1290.69;;;;;0.98;1307.08;;


==> plots/sf_cumulative_time.csv <==
no;StormPars-dd-elim;StormPars-dd-elim-strong-bisim;StormPars-sparse-eigen;StormPars-sparse-eigen-strong-bisim;StormPars-sparse-elim-bw-dedicated;StormPars-sparse-elim-bw-dedicated-strong-bisim;StormPars-sparse-elim-bwrev-dedicated;StormPars-sparse-elim-bwrev-dedicated-strong-bisim;StormPars-sparse-elim-dpen-dedicated;StormPars-sparse-elim-dpen-dedicated-strong-bisim;StormPars-sparse-elim-fw-dedicated;StormPars-sparse-elim-fw-dedicated-strong-bisim;StormPars-sparse-elim-fwrev-dedicated;StormPars-sparse-elim-fwrev-dedicated-strong-bisim;StormPars-sparse-elim-regex-dedicated;StormPars-sparse-elim-regex-dedicated-strong-bisim;StormPars-sparse-elim-spen-dedicated;StormPars-sparse-elim-spen-dedicated-strong-bisim
0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
1;0.94;1.52;0.08;0.07;0.06;0.06;0.06;0.06;0.07;0.06;0.07;0.07;0.07;0.06;0.06;0.07;0.07;0.06
2;1.94;3.0700000000000003;0.16;0.15000000000000002;0.13;0.14;0.13;0.14;0.15000000000000002;0.13;0.14;0.15000000000000002;0.15000000000000002;0.13;0.14;0.15000000000000002;0.15000000000000002;0.14
3;;5.09;0.24;0.24000000000000002;0.21000000000000002;0.22000000000000003;0.21000000000000002;0.22000000000000003;0.23000000000000004;0.21000000000000002;0.22000000000000003;0.24000000000000002;0.23000000000000004;0.21000000000000002;0.22000000000000003;0.24000000000000002;0.23000000000000004;0.22000000000000003
4;;;0.32999999999999996;0.33;0.30000000000000004;0.31000000000000005;0.30000000000000004;0.31000000000000005;0.32000000000000006;0.30000000000000004;0.31000000000000005;0.33;0.32000000000000006;0.30000000000000004;0.31000000000000005;0.33;0.32000000000000006;0.31000000000000005
5;;;0.42999999999999994;0.44;0.4;0.41000000000000003;0.4;0.4;0.42000000000000004;0.39;0.41000000000000003;0.43000000000000005;0.43000000000000005;0.4;0.41000000000000003;0.43000000000000005;0.42000000000000004;0.41000000000000003
6;;;0.59;0.55;0.5;0.51;0.51;0.5;0.52;0.49;0.53;0.54;0.5900000000000001;0.51;0.52;0.53;0.55;0.51
7;;;0.83;0.7100000000000001;0.7;0.61;0.7;0.61;0.62;0.59;0.75;0.65;1.2200000000000002;0.68;0.67;0.64;0.7000000000000001;0.64
8;;;2.4699999999999998;0.9600000000000001;1.43;0.83;1.46;0.8;0.84;0.7;1.48;0.87;1.9400000000000002;1.32;1.3;0.8;1.04;0.78
9;;;6.54;1.67;6.77;1.5499999999999998;6.79;1.52;3.67;0.94;6.8100000000000005;1.6;4.75;2.04;3.7;1.46;8.51;1.12
10;;;13.07;2.7199999999999998;14.219999999999999;2.34;12.36;2.42;8.719999999999999;1.5;24.58;2.42;10.1;2.8;9.43;2.1799999999999997;16.560000000000002;1.77
11;;;24.560000000000002;3.96;31.89;3.63;19.8;3.71;28.9;2.73;42.91;4.21;15.69;3.63;15.18;2.96;37.43000000000001;2.95
12;;;37.18;8.9;55.91;10.870000000000001;42.43;7.96;55.599999999999994;8.3;96.78;11.52;25.65;7.4;22.91;6.04;;10.11
13;;;105.59;18.1;181.42000000000002;19.32;66.41;16.39;2250.3199999999997;15.48;213.16;22.14;48.98;11.66;47.47;10.370000000000001;;135.3
14;;;662.88;74.49000000000001;1151.04;66.2;186.12;35.74;;66.26;1116.83;65.87;170.23;31.06;169.95;30.650000000000002;;873.5
15;;;1246.8600000000001;356.5;2726.08;242.94;328.72;135.12;;322.31;2407.51;310.37;312.44;130.53;326.12;129.35999999999999;;3761.46
16;;;;851.4300000000001;;534.28;;263.6;;628.56;5510.110000000001;596.95;3341.46;259.81;2802.22;245.0;;
17;;;;1576.94;;1107.08;;529.95;;1518.21;;1083.69;;511.6;;376.0;;
18;;;;;;;;;;4602.09;;;;;;;;
19;;;;;;;;;;;;;;;;;;
20;;;;;;;;;;;;;;;;;;
21;;;;;;;;;;;;;;;;;;
22;;;;;;;;;;;;;;;;;;
23;;;;;;;;;;;;;;;;;;
24;;;;;;;;;;;;;;;;;;

